Structure and Kinematics of Star-forming Elliptical Galaxies in SDSS-MaNGA

Using 'spatially' resolved spectroscopy, we investigated the characteristics and different modes of formation of stars in elliptical galaxies. We identified an unusual population of 59 star-forming elliptical (SF-E) galaxies in SDSS-MaNGA, our primary sample. To identify these rare star-forming ellipticals, we combined GSWLC-A2 containing outputs of stellar population synthesis models with morphological results from the deep-learning catalog and resolved and integrated properties from the MaNGA Pipe3D value-added catalog. We have also constructed two control samples of star-forming spirals (SF-Sps; 2419 galaxies) and quenched ellipticals (Q-Es; 684 galaxies) to compare with our primary sample of SF-Es. H$\alpha$ emission line flux of SF-Es is similar to spiral galaxies. The D4000 spectral index indicates that SF-Es have a mixture of old and young stellar populations. Mass-weighted stellar age and metallicity for the SF-Es are lower than the Q-Es and 67\% of stellar- and gas- velocity maps of the primary sample show signs of kinematic disturbance. All of these indicate that SF-Es have acquired metal-poor gas through recent mergers or interactions with other galaxies and are forming a new generation of stars. Further, we subdivide our primary sample of SF-Es into four classes based on their bulge to total luminosity ratio $(B/T)$ and spin parameter $\lambda_{re}$. These four classes have their distinct evolutionary history and modes of formation. Based on these results, we suggest that the Hubble diagram does not accurately capture galaxy evolution processes, and we need a revised morphology diagram like the comb morphology diagram to get a complete picture of the galaxy evolution processes.

==> QEs.csv <==
PLATEIFU,RA,DEC,z,TTYPE,P_LTG,P_S0,VC,log(stellar_mass),log(SFR),log(env_density),lambda_Re,log(H-alpha),D4000,log(age),log(metallicity),B/T,Re,PA
12769-9101,6.04524880291,-1.02032384366,0.0649,-1.6018083095550537,0.015520209912210703,0.1442791149020195,1,11.306,-1.178,0.7813,0.294303462582687,0.0257484843848298,1.54871556144262,9.88532753376045,0.116499784611391,0.8525859713554382,9.9891807279695,-11.156399726867676
8156-6101,54.5970661097,-1.18410023556,0.049,-3.402031898498535,0.003821865888312459,0.10159343481063843,1,11.132,-1.05,-0.7132,0.370298677201546,0.00657693177216044,1.78586938451909,9.899542995896,-0.0417710435753124,0.8069149851799011,5.05383745865877,24.11750030517578
12685-6104,329.78745727,-6.98085147942,0.0576,-2.777653455734253,0.003322028089314699,0.22201163321733475,1,10.931,-1.205,-0.1396,0.252045464781514,0.0138008169640869,1.77471926984876,9.89243407731104,-0.136932270038835,0.8077890276908875,3.77092982298374,31.717300415039062
12685-3702,329.531280868,-7.92928264415,0.0592,-0.838747501373291,0.0517886858433485,0.3519434183835983,1,11.196,-0.747,0.9545,0.4943829353321,0.0700140767267972,1.57310442883536,9.90613103683549,-0.0414889421408074,0.7686910033226013,5.80496563956259,-70.7406997680664
7972-6101,316.709484212,9.19736898687,0.0437,-1.4311347007751465,0.010070924647152424,0.15872102603316307,1,11.269,-1.116,0.236,0.217950575886246,0.0361338130703609,1.89561232481469,9.87072921329074,0.10145155012577,0.7097060084342957,5.25611590491236,-74.1094970703125
7815-1901,317.502202242,11.5106477077,0.0168,-1.3302165269851685,0.022921854630112648,0.3580157160758972,1,9.964,-1.952,-0.0778,0.0923141497051541,0.0833695381380523,1.68993175116827,9.71222652955489,-0.0551928021239512,0.5830150246620178,1.00667102981915,51.18389892578125
8618-6104,319.814830226,10.070628454,0.0739,-0.960716962814331,0.011856538243591785,0.18072889745235443,1,11.206,-1.21,-0.4027,0.529499324213092,0.04374919806599,1.67111009436102,9.93041715670113,-0.0195383601219892,0.9694010019302368,5.50793313350998,48.98379898071289
8619-3704,324.299101971,10.6637929164,0.0784,-1.4862128496170044,0.00901002436876297,0.11044514924287796,1,11.181,-1.387,1.0619,0.324833688471755,0.0104449574780703,1.85180186824361,9.82676084691827,0.0319075198340784,0.3277440071105957,4.85640152075187,-79.31340026855469
7975-6103,324.799320383,11.9393222318,0.0798,-2.8915836811065674,0.005233085481449962,0.13312479481101036,1,11.179,-1.065,0.7596,0.295190350995589,0.0144918428413942,1.83131951625929,9.86727713623432,0.0566743953234629,0.71738600730896,5.10785024455185,-16.0231990814209
8620-12703,330.881270692,12.6260022347,0.0255,-1.9885236024856567,0.035133520141243935,0.2789221704006195,1,10.016,-2.172,0.3083,0.940580453663038,0.00542272007375638,1.49909550160531,9.50629566113155,-0.428395986523376,0.46024900674819946,6.75296977218594,25.997400283813477
7977-3702,331.080925269,12.9683778244,0.0273,-1.820162296295166,0.008657524827867746,0.18469150364398956,1,10.746,-2.21,-0.1579,0.560765895527517,0.0662534183888777,1.77020020197866,9.92132684148923,-0.0629422866823998,0.6202940358639718,2.52298970719341,-63.15079879760742
7978-3701,333.622475603,13.490913336,0.0741,-2.578847885131836,0.004225099110044539,0.33835889399051666,1,11.064,-1.062,-0.5327,0.382286680217438,0.00600675919833927,1.77567252323716,9.75036875117909,0.0650567526835007,0.839838981628418,4.03874416951015,-81.50920104980469
7979-3702,333.959624869,14.1155666805,0.0247,-0.19342611730098724,0.07701049372553825,0.30954036861658096,1,9.98,-2.863,0.6412,0.906237006493642,0.00400384699704322,1.67634339958111,9.84641676045428,-0.138692468265542,0.43509000539779663,2.16025980834458,22.242799758911133
7980-6104,333.87617239,13.6732062698,0.025,-2.687119960784912,0.004707506857812405,0.28166865557432175,1,10.105,-2.926,0.9643,0.463960029932032,0.00667096749212753,1.72250389975215,9.85911078356733,-0.0958831389589856,0.788864016532898,1.28468503278525,-69.09940338134766
7981-3701,338.719576888,13.2775714718,0.0677,-2.8002750873565674,0.004344325396232307,0.15087969228625298,1,11.135,-1.61,-0.142,0.468519976223268,0.0497121569859872,1.85941658462172,9.88145460745301,0.114152717381843,0.8667219877243042,3.8491863868283,-74.81539916992188
12087-3704,348.678929573,14.7116768599,0.0813,-1.9522836208343506,0.007901233620941639,0.2851911559700966,1,11.272,-1.216,0.5071,0.210583156825844,0.0132374686617614,1.7053693631146,9.80079707184223,0.111697131067966,0.8342239856719971,4.71637515829663,-75.86170196533203
12090-3704,352.556312689,13.4671288661,0.0417,-1.2948333024978638,0.012145433109253645,0.1405143439769745,1,11.159,-1.028,0.1987,0.201113858155638,0.0435366637000698,1.83538004632666,9.92090097051678,0.133655207005866,0.794634997844696,3.37264665847108,14.34060001373291
12089-3704,351.319908557,14.3598835491,0.0445,-2.5738112926483154,0.0029779167962260544,0.16492527723312378,1,11.105,-1.089,0.2928,0.435094940281536,0.0502399680144677,1.85132872437578,9.8673004468282,0.122961027701997,0.5141800045967102,3.58302957243001,34.564701080322266
8087-3701,356.949098991,13.7087038903,0.0638,-1.9054977893829346,0.009129017125815153,0.2106476053595543,1,11.084,-1.888,-0.3064,0.372664154068125,0.0161295389010976,1.87577621870155,9.82739728002837,0.132113833025549,0.48954630898793744,3.46680173049074,73.85479736328125
8089-3702,6.65464268341,16.2242883462,0.0802,-2.1374435424804688,0.014770494773983955,0.24996273964643478,1,11.151,-0.916,0.5452,0.370160075193984,0.0213510453818532,1.76273897616186,9.91752323574489,-0.00475451497483359,0.9390029907226562,6.51236542466886,-17.434900283813477
8144-6102,114.635528012,29.1855193993,0.0393,-0.778581976890564,0.0368849765509367,0.184792660176754,1,10.987,-2.447,-0.5058,0.245049960942513,0.00621821704221526,1.70589264471809,9.8882169241857,-0.111057535574931,0.8249679803848267,6.18745513182724,-56.05569839477539
8977-3701,117.924465862,33.7528784353,0.0828,-2.5617973804473877,0.003568347718100995,0.2615967467427254,1,11.175,-1.584,0.4336,0.530702288021965,0.0233762761944247,1.88894626762018,9.87750224296493,0.173797808429508,0.8624849915504456,4.00274659733123,-79.6146011352539
11836-3703,150.782690174,0.0451664275529,0.0673,-2.030979633331299,0.008416673634201288,0.3107869476079941,1,11.272,-2.076,-0.172,0.327599836910404,0.0330195896665559,1.75302525398069,9.67973697691253,0.0270940511195797,0.9465270042419434,6.23518330955864,-40.42300033569336
9484-3703,119.259924286,34.2736250131,0.0715,-3.3181233406066895,0.0018306694692000747,0.1828387826681137,1,11.033,-1.512,0.0095,0.599631326579786,0.1244699365774,1.7827484533438,9.82183800947786,0.0732745237439175,0.42961999773979187,4.04268179811216,-43.17890167236328
9485-1902,120.711475847,35.7735595945,0.0405,-1.507144808769226,0.010718855075538158,0.09755773469805717,1,11.153,-1.129,-0.8004,0.5819934213624,0.0410206544301159,1.83329203187853,9.8026419654037,0.0995992609835934,0.6297037445511815,2.72660032947829,60.63779830932617
10496-3703,125.527645553,41.5090793057,0.0596,-2.8102877140045166,0.0025546367978677154,0.19799794256687164,1,10.851,-1.813,0.526,0.390813870425844,0.0193314683099828,1.75542829294354,9.87396072329897,0.0380717829396628,0.9774019718170166,2.69355494902969,54.8046989440918
8589-6104,226.513800409,55.5739311769,0.0292,-2.793893337249756,0.003825282328762114,0.10432285815477371,1,10.769,-1.856,-0.4892,0.393126356360319,0.0185382632343097,1.74069789287534,9.89731788346262,-0.140201012253987,0.9408749938011169,3.54101015314194,-88.58940124511719
8486-1902,239.334163047,48.2072621316,0.0195,-1.4035351276397705,0.010801062919199467,0.444615975022316,1,10.249,-1.979,1.1849,0.59234395694224,0.030893179798364,1.8363233016905,9.86266002703194,0.0435611609835178,0.5392379982717878,1.09932121379652,-15.00469970703125
8555-9101,245.662015493,43.4646577078,0.032,-2.0237019062042236,0.005279790027998388,0.08225497975945473,1,11.192,-1.1,-0.3322,0.249188901640178,0.0195354527672219,1.87797127587735,9.8981006053963,0.134226352939702,0.8495389819145203,4.60262192903066,-61.45249938964844
8601-6104,247.641287575,40.5394009252,0.0301,-2.803637742996216,0.0034832366509363055,0.09130872786045074,1,11.146,-1.086,1.4159,0.213818821886353,0.0681599784080917,1.81415317176659,9.93829861024414,0.0183056398699379,0.8936259746551514,3.72210539547065,55.825599670410156
9869-3703,247.744881322,40.9305924298,0.0317,-1.767508864402771,0.007881324039772153,0.18016274273395538,1,10.76,-2.252,0.8541,0.572776426291259,0.02313129296502,1.7275090745297,9.8046902897382,-0.0579824634272643,0.5722969770431519,2.82412604969604,58.2849006652832
9029-3704,247.164907423,41.1110262056,0.0333,-1.867442011833191,0.014196820557117462,0.46934840083122253,1,10.941,-1.36,1.1482,0.563333428986961,0.0347340819120912,1.79832794404409,9.83276058640143,0.0470419335629405,0.6405529975891113,2.87355675747746,-1.917099952697754
8588-6102,250.116709759,39.3201174959,0.0301,-2.303945779800415,0.003279805649071932,0.147043876349926,1,11.103,-2.247,0.2787,0.57682743152042,0.0393474861355117,1.76378151070186,9.77829439134308,0.015951176184333,0.8728749752044678,3.60930418035953,54.9922981262207
12673-12705,248.427159408,39.5977926781,0.0282,-1.0065988302230835,0.01316542038694024,0.16949551552534103,1,10.605,-2.264,0.3446,0.29470408710605,0.015083231940519,1.59292165510164,9.88392956280949,-0.0920190269861257,0.8756489753723145,2.79601946896534,-74.80359649658203
11942-3703,247.599684412,40.6656769388,0.0293,-2.843597412109375,0.0023656622506678104,0.07064113579690456,1,10.873,-1.976,1.6805,0.568353319837894,0.0424226731204634,1.80966306552968,9.95726899233731,-0.0966892310794479,0.8193939924240112,2.44156481781201,-14.089699745178223
8978-3703,249.335470504,41.1889758683,0.0316,-1.8065842390060425,0.010692888405174017,0.2822020798921585,1,10.662,-2.198,-0.3114,0.652782363959836,0.0889350669480373,1.72110056458404,9.78291604157649,-0.0288887327000726,0.6308910250663757,2.86192021087559,-72.20980072021484
11946-12703,250.229385382,37.9043176124,0.0308,-2.625511407852173,0.012076819781213999,0.456824392080307,1,10.577,-1.696,-0.3458,0.507185587996567,0.0321785064842046,1.63789508629566,9.77505861243816,-0.210058316400256,0.528406023979187,5.02430415239727,-33.39459991455078
11946-3704,250.552926598,38.7079430093,0.0625,-1.4916324615478516,0.006979002617299557,0.3852802664041519,1,10.933,-1.301,-0.0422,0.57086903663135,0.0404394667397622,1.725401822962,9.71854046233977,0.012735466405072,0.6922379732131958,3.63431253875314,-2.4170000553131104
11947-9101,252.073026655,35.9001363933,0.0322,-1.3716731071472168,0.023652400821447372,0.12370435148477554,1,11.01,-2.123,0.1509,0.401625027609485,0.0166427881589472,1.65952392304604,9.90485533030346,0.0283946614160974,0.8769770264625549,4.6987499057762,-42.53049850463867
11947-6104,253.942642235,35.6254285947,0.0624,-1.3725823163986206,0.017379323486238718,0.18981582671403885,1,11.011,-0.93,-1.0174,0.561084549107454,0.0767721670823857,1.81932883082623,9.94207887553206,-0.010925435276721,0.5923659801483154,4.06384328066732,1.1660000085830688
10214-6102,122.841078941,34.5816625567,0.0532,-2.3618104457855225,0.016561600379645824,0.1349341794848442,1,10.785,-1.17,-0.7322,0.555880740931012,0.00441274291078698,1.72273999593781,9.82141125370758,-0.0366117020052943,0.8035789728164673,3.68351790733781,-19.924999237060547
10214-3704,123.657888722,34.4998105102,0.0626,-3.221808433532715,0.0026970148319378495,0.3109591603279114,1,10.973,-1.367,-0.3937,0.260514110310586,0.0289554727913668,1.82815012362456,9.76619182692633,0.117317450945877,0.652882993221283,3.16912390319918,-7.269000053405762
8247-3702,136.68645847,44.2609809065,0.049,-1.2910432815551758,0.01102041406556964,0.320026196539402,1,11.093,-1.695,-0.0385,0.480544235295166,0.0144161262015778,1.73605818478476,9.90685869804536,-0.0956732813893015,0.8011400103569031,4.67540658704551,87.6353988647461
8249-6104,139.308858804,44.4891619278,0.032,-1.5340281128883362,0.006859509623609483,0.1337811890989542,1,11.069,-2.252,0.2606,0.314155850307041,0.0234185104408642,1.83244169117984,9.90718363415111,-0.00525044071361089,0.9842380285263062,4.61248468244267,-65.89600372314453
8249-1902,139.797122285,45.3665231283,0.0315,-1.1577174663543701,0.014183114282786846,0.41308730840682983,1,10.313,-2.662,-0.675,0.277648625132179,0.0536548019698511,1.69144571412317,9.84360810578471,-0.175726236791275,0.5706959962844849,1.63134790422129,-82.54039764404297
10846-1902,153.691233229,-0.339349545131,0.0334,-1.98871648311615,0.003493226831778884,0.1672922596335411,1,10.898,-1.546,-0.596,0.140851858348046,0.0524584043942276,1.7705947248317,9.82836009805853,0.0520882363548747,0.866221010684967,2.36099561443018,54.893798828125
11958-1901,207.243832613,3.52248207833,0.0242,-1.6664350032806396,0.010408498346805573,0.3348538428544998,1,9.768,-2.583,0.2838,0.160255760095837,0.112787550489096,1.59506783031454,9.63514245880974,-0.129653254885114,0.8864160180091858,0.964397287914157,44.58440017700195
8149-12704,119.314391101,27.4960155494,0.0266,-1.492807149887085,0.004919076105579734,0.11607501842081547,1,10.811,-1.645,-0.3211,0.454376476087869,0.0355512396919053,1.64908939279598,9.735572768221,-0.138216973182915,0.8293009996414185,4.8698306415928,27.061399459838867
8148-3701,119.633738082,27.8282401603,0.0687,-1.550909399986267,0.02509346790611744,0.3499331772327423,1,11.17,-1.372,0.1457,0.485800772641206,0.0698414873828225,1.90369322838268,9.90835141027817,0.146902983936698,0.954122006893158,4.84554412951795,-56.36579895019531
8938-6101,120.331416864,29.1793799537,0.0411,-2.917461633682251,0.0017604470485821366,0.2326616570353508,1,11.096,-1.841,-0.3922,0.160217467204092,0.0222251092544352,1.81853947125933,9.79629387662868,0.0552130763823486,0.910489022731781,3.2975514048224,-30.761600494384766
10220-6101,122.651546118,31.2946412174,0.0778,-2.2989614009857178,0.014178054872900248,0.2210732400417328,1,11.245,-0.869,-0.0505,0.6126504926228,0.0486937828276256,1.75086682710186,9.81848302658158,0.022762517040834,0.45373600721359253,5.69399464356944,87.7760009765625
8456-1901,151.216783448,46.6900168248,0.0237,-2.3165037631988525,0.0025443275808356702,0.20236987620592117,1,10.388,-1.993,0.0188,0.522627230795293,0.0562061877761228,1.74977626073359,9.80656613388447,-0.0532875398512591,0.5523300170898438,1.49873429738934,28.954500198364258
8453-6103,151.729558675,47.9841111295,0.0679,-0.9823527932167053,0.034615795128047466,0.10276738181710243,1,11.095,-0.852,-0.4504,0.266820445031564,0.00851356805835178,1.80453155092611,9.89187750431021,-0.0129189394212168,0.8866109848022461,5.07819667537514,-78.44280242919922
8999-3703,164.662629367,50.1903401841,0.0254,-1.5948939323425293,0.00826543802395463,0.17693040519952774,1,10.306,-2.045,0.5081,0.352398208690811,0.0156235862315561,1.65248475151244,9.88025579597011,-0.199647500026369,0.6261548236766068,1.9664635362237,73.73179626464844
9001-1902,168.361497759,51.7898396071,0.0262,-1.183579921722412,0.013773008715361357,0.38074952363967896,1,10.196,-2.412,-0.3117,0.673591885032279,0.0727652163895467,1.69288676418028,9.77974754294964,-0.0649430639265724,0.799697995185852,1.78738381333043,42.60459899902344
8997-6101,170.634165673,51.5331403261,0.0263,-2.030205011367798,0.0041475684847682714,0.16241907328367233,1,10.88,-1.707,-0.0462,0.504865531969471,0.0251122125531951,1.81403120687287,9.86195662238381,-0.01444195661167,0.6697139739990234,3.35883540634284,51.185298919677734
8947-6104,170.803434791,51.1858847796,0.0487,-1.8841749429702759,0.030540084466338158,0.20515427738428116,1,11.259,-0.611,-0.0856,0.382469469221192,0.0201707777252884,1.79329067170544,9.93929354108945,0.0247212756606821,0.8347449898719788,5.56007438162723,47.778499603271484
9001-12703,169.708032528,51.7415530605,0.0794,-1.5362515449523926,0.01926884986460209,0.12607012316584587,1,10.996,-0.808,1.2056,0.426788433262305,0.00576036130145051,1.53991692544645,9.96568810482218,-0.0631285663374294,0.6888920068740845,11.588198105179,3.3459999561309814
8992-6104,173.806890998,51.1619349883,0.0265,-2.851402997970581,0.0012974797864444554,0.16001856327056885,1,10.584,-2.179,0.4245,0.390199957491357,0.0321815688249691,1.77995262073332,9.83318685810975,-0.0563414132250755,0.8639529943466187,1.66204491754086,5.821599960327148
10508-3703,183.204134464,52.9033000181,0.0321,-2.1306238174438477,0.005438657244667411,0.2656259164214134,1,11.063,-1.868,-0.8426,0.155900080042065,0.0112416386700069,1.81578365086395,9.89028012294962,0.0224120232276618,0.7257310152053833,4.71894004408262,-79.49949645996094
11956-1901,186.99160515,53.0428344045,0.0302,-2.405714511871338,0.003998802392743528,0.38507406413555145,1,10.148,-1.918,-0.3987,0.194939549891481,0.147396058174947,1.82024163728579,9.86689747222745,0.0184000448657745,0.7499819993972778,0.948799284625208,87.82520294189453
11019-9101,192.529595736,52.8501580981,0.033,-2.3445699214935303,0.006425461499020457,0.11019507050514221,1,11.224,-1.192,-0.7654,0.441601532900269,0.10243936616101,1.8202571639631,9.89571166375671,0.00426353006576641,0.9781759977340698,5.02163851764692,-88.597900390625
11019-1902,195.213529957,52.5674204262,0.0335,-1.792080283164978,0.01667689997702837,0.4273872673511505,1,10.729,-1.364,-0.4795,0.641945807142752,0.0841200596420115,1.77954041961458,9.73554743949813,0.0968597445103123,0.8274679780006409,1.86059025871857,25.401899337768555
11831-3703,194.760568602,52.6244718796,0.0531,-2.2971420288085938,0.014251214917749166,0.1646253913640976,1,11.254,-1.642,0.1327,0.5004808079903,0.0584741725325854,1.87522351609589,9.92035750283134,0.11127736491217,0.7191759943962097,5.22275454792487,81.78780364990234
11830-1901,197.296063077,52.0209208791,0.0258,-2.4381351470947266,0.0019189489539712667,0.4266766905784607,1,10.087,-2.167,-0.2874,0.336043428473021,0.125156139189912,1.76872073406418,9.88539106580946,-0.112410363852225,0.8856909871101379,0.877970623587621,33.0348014831543
8936-6102,116.534396081,31.0199425364,0.0592,-2.778932809829712,0.003364915493875742,0.19491418451070786,1,10.887,-1.572,0.6295,0.284673945748547,0.0331456983729366,1.85632367011008,9.90462755675268,-0.0187854267957837,0.8667849898338318,3.80290596023173,49.00360107421875
9184-12704,119.738336353,32.6122499726,0.0283,-0.9123499989509583,0.04552719555795193,0.2281227856874466,1,10.929,-1.329,-1.0712,0.878771181313438,0.035324914231813,1.57953786495168,9.86443015541693,-0.0145930268020943,0.1936432072459636,5.46451543071709,39.15359878540039
9484-3704,119.048155977,33.6785670564,0.0745,-1.669182300567627,0.004174327244982123,0.38732869923114777,1,11.131,-0.736,0.7981,0.228541400895406,0.00629618752453227,1.64749784704691,9.85901430496062,-0.0527391289361997,0.9016450047492981,6.51878320482513,-63.927799224853516
10214-9101,120.935390177,35.3428778906,0.0336,-2.517397880554199,0.006766808684915304,0.19838658720254898,1,10.908,-1.738,0.0764,0.348518357977511,0.00577920047236624,1.68384819030569,9.90689905532683,-0.155747761341715,0.8255789875984192,4.88891769578998,71.38870239257812
11742-3701,124.160275453,37.8424604665,0.0655,-1.7630811929702759,0.011344763450324535,0.18761592358350754,1,10.992,-1.64,-0.0611,0.476406092808491,0.0171178295197803,1.79076025278366,9.84139760479782,0.0613918755861995,0.7506380081176758,3.79343041474552,-87.71949768066406
11742-12703,125.255644465,38.697230604,0.0294,-0.9208973050117493,0.03679940849542618,0.16449549421668053,1,10.447,-1.594,-0.0301,0.460262507201594,0.0216369658952598,1.63583468332886,9.88732308137296,-0.257994540359336,0.6180189847946167,5.29616220937577,8.53969955444336
11742-12705,125.481135257,38.3774462494,0.03,-1.360463261604309,0.010254348162561655,0.11246645823121071,1,10.616,-1.236,-0.387,0.265609575606503,0.0127876431920942,1.59904523576505,9.91125362136147,-0.343405432991608,0.4583050012588501,5.50576829033947,20.832399368286133
8249-6103,136.793850517,46.2111457117,0.0403,-1.5157732963562012,0.010663180146366358,0.13797784969210625,1,11.116,-0.778,-0.1554,0.25829059048107,0.0577545043379013,1.74565316405451,9.9507776332624,-0.0657332034085434,0.7826160192489624,5.16145698360842,-33.36029815673828
11836-12703,151.631523897,1.14171903946,0.0455,-1.7760889530181885,0.00833201315253973,0.1787910982966423,1,10.986,-1.924,0.0057,0.181568041161669,0.00830903641481974,1.72913501333795,9.91971177139667,-0.127314294878431,0.5682569742202759,7.07580142841646,-34.307899475097656
8726-1901,115.494321239,23.176379735,0.0431,-1.704197883605957,0.023798037320375443,0.13020284473896027,1,11.098,-1.772,-0.9299,0.158997353668711,0.066980236696073,1.72286042856855,9.79711253811614,-0.0091658601618485,0.6740800142288208,2.65448219117689,2.3287999629974365
8149-1902,119.923886435,27.0035013286,0.0221,-1.1192042827606201,0.010696714278310537,0.3452978879213333,1,9.942,-3.186,0.0096,0.932756800702355,0.00896943746349985,1.60862808098242,9.68511349215652,-0.170642601589512,0.36414700746536255,1.65541673482638,-53.61640167236328
8149-3701,119.792670838,26.0866716908,0.0203,-0.6074042916297913,0.03793933242559433,0.3470672369003296,1,10.157,-2.66,-0.4609,0.593706598783522,0.103097382289351,1.77404177391041,9.66102702641728,0.132355181628255,0.5904080271720886,0.962438162682981,57.444801330566406
8459-12701,147.37898128,42.1302903462,0.0718,-2.2234420776367188,0.012077602557837963,0.12054562196135521,1,10.964,-1.129,0.8857,0.107864589938427,0.0118808288854863,1.76684104116436,9.7783486366272,0.048799084320622,0.6193659901618958,8.23086764353609,-60.12590026855469
8459-3701,146.785813609,43.5104758987,0.0724,-1.5188928842544556,0.017168707447126508,0.22911673039197922,1,11.125,-1.166,0.9882,0.186758243698458,0.0262644808490193,1.75507937200198,9.74900516837534,0.0228260081909324,0.9154070019721985,5.15293347376782,-38.412498474121094
8459-6104,149.346878642,44.1547632349,0.0742,-2.7027587890625,0.003821807447820902,0.20327040553092957,1,11.126,-1.297,1.3688,0.230241768496868,0.0280756685944367,1.85982885659125,9.88600423504608,0.0836690666492689,0.7938820123672485,5.20038144400655,-7.775599956512451
8998-3702,163.637034044,49.2211647219,0.0224,-1.6638284921646118,0.008408105466514826,0.2795182839035988,1,10.43,-2.439,0.0455,0.658057384757762,0.0696116119395984,1.80270880504763,9.88814564810859,-0.0252776170121225,0.6718699932098389,1.86858476887678,-1.7834999561309814
8948-6102,166.487323179,49.7510070779,0.0463,-1.6764310598373413,0.01653848309069872,0.25391577929258347,1,10.37,-2.227,-1.1281,0.259172333784636,0.00780844354750713,1.6149129926243,9.79866087894246,-0.19702132098151,0.8421300053596497,3.4381133231275,-77.05719757080078
8946-1901,169.287129083,48.5387549726,0.0252,-1.2096266746520996,0.009736985433846712,0.4231019616127014,1,10.154,-1.913,-0.7358,0.505151148727687,0.156639906994135,1.77294313343986,9.90963267653879,-0.040262979239865,0.7209579944610596,1.19244759996097,24.691499710083008
8947-1902,170.058854577,50.0253181804,0.026,-2.477872848510742,0.003051317878998816,0.44899094104766846,1,10.219,-2.116,-0.6018,0.145699809013034,0.128143602116383,1.67279362354724,9.76707991301411,-0.14234244719223,0.7915970087051392,1.49011208733261,-48.31880187988281
8947-3703,172.574258062,50.4303971772,0.0471,-1.9190733432769775,0.012647096067667007,0.24879396706819534,1,10.441,-1.882,-0.5903,0.507888523757189,0.026555116439006,1.70368785544888,9.89426164916067,-0.131348749139991,0.4462130069732666,2.37654892218505,-16.006500244140625
11833-9101,184.748562729,51.2784230171,0.0474,-0.19260737299919128,0.04371229186654091,0.19002065807580948,1,11.18,-1.516,0.2207,0.448003597196421,0.0204057522574453,1.74972301558207,9.92034930942034,-0.0893457634129911,0.48207101225852966,7.29675719196252,-34.70690155029297
11949-3703,253.73056533,34.7195368203,0.0303,-0.6046731173992157,0.028753969352692366,0.18981903605163097,1,10.636,-1.956,0.0061,0.220598654121127,0.0231980978614368,1.71023867992846,9.94475546653824,-0.152070786164617,0.9175639748573303,3.91596720379728,-24.793500900268555
8614-9101,255.755591793,34.4712123365,0.0365,-0.9038994908332825,0.01681275200098753,0.17085512354969978,1,10.858,-2.085,-0.4117,0.514431610010428,0.00701848072624556,1.65094044029267,9.93228023028133,-0.154013898338408,0.9051570296287537,5.31839926132699,49.00630187988281
7960-1902,257.567925509,32.2401129222,0.0364,-2.9945149421691895,0.003313167952001095,0.21698427945375443,1,10.919,-1.817,0.0401,0.333685254214185,0.0461691788835345,1.88985411266526,9.93524635777328,0.0636677031720415,0.6628339886665344,2.66369466192667,20.38629913330078
7963-3704,314.588087654,-0.351142797028,0.0529,-1.006895899772644,0.017846894450485706,0.3005876839160919,1,10.666,-1.252,0.4777,0.539764025685295,0.0943256948571091,1.75169848953026,9.85273593170474,-0.050675616385133,0.744363009929657,2.36134812124963,36.5900993347168
9191-3704,313.144381169,-0.9832254328,0.0548,-1.6790196895599365,0.010610047727823257,0.09398812055587769,1,10.884,-1.672,0.4372,0.390168685134571,0.0383644890431658,1.71754927393128,9.9751067869591,-0.107779425233979,0.7646049857139587,3.98939404641786,32.48979949951172
7968-9102,323.751629512,-0.511444352259,0.0302,-1.617010235786438,0.012665692251175642,0.11404336243867874,1,10.586,-1.853,-0.6256,0.365884205771432,0.0383374624866974,1.56203103661348,9.84655605951945,-0.156516573058836,0.4809576121850652,4.44314305985199,-13.197699546813965
8617-3702,324.085719951,0.720667656232,0.0624,-2.3709282875061035,0.006811598315834999,0.11148975044488907,1,11.094,-1.78,-0.3797,0.296775363608566,0.00949422671168779,1.76080739128922,9.93972517649332,0.012620395607776,0.9846130013465881,3.32255710998562,33.79010009765625
8617-6104,325.963795453,-0.321407949754,0.0267,-0.9776577949523926,0.07397712767124176,0.10677682608366013,1,10.682,-1.97,-0.9823,0.488477533780045,0.0169848012250676,1.68108465922661,9.8935146572614,-0.194854285101397,0.8303020000457764,3.55849609082259,-14.473199844360352
8617-3703,325.369255262,0.608241148637,0.0551,-0.5480653047561646,0.020736658945679665,0.24951814115047455,1,10.728,-2.16,-1.0933,0.199187232027489,0.0122591861337201,1.74363933329794,9.71754403114319,0.0412145337035804,0.767756998538971,2.58075951930508,-13.397199630737305
10842-3701,140.177024056,4.96070994469,0.0543,-2.090829372406006,0.011933003552258015,0.4561220109462738,1,10.808,-1.45,-0.931,0.565066586799613,0.0110637042029088,1.86082388971976,9.9248888140977,-0.00662770116080844,0.6879630088806152,3.40595978791345,66.22869873046875
10844-6103,146.091076075,6.07547623633,0.0618,-1.9715266227722168,0.026537686586380005,0.41423334181308746,1,10.938,-1.087,-0.1161,0.126954603391598,0.018239782897204,1.73157146388497,9.86943967510956,0.00724696997009837,0.7147650122642517,4.57356373512815,-26.10569953918457
10515-3702,147.512787176,6.17520520052,0.0616,-1.865372657775879,0.012006846722215414,0.18912575393915176,1,10.864,-1.807,-0.0073,0.318024951671722,0.0705580869870754,1.71391980356927,9.73023247766976,0.0252626416339266,0.668470025062561,2.70858415132393,64.34559631347656
10515-6103,147.79742386,6.08197351691,0.0613,-2.055846691131592,0.01002264954149723,0.4038642346858978,1,10.873,-2.015,-0.1182,0.389373102867714,0.00898838146195882,1.71297186652974,9.73081620726922,-0.00572815093592828,0.748354971408844,4.44584917906736,-80.12419891357422
10519-3704,154.598493301,5.73612746941,0.0743,-1.8714486360549927,0.01728341495618224,0.47938014566898346,1,11.111,-0.904,0.0581,0.214788183630565,0.01162158598696,1.74421952960616,9.7765820459886,-0.0282447256126695,0.8295480012893677,4.37473785192217,-38.207801818847656
10519-3701,154.088470531,5.97499672939,0.0697,-2.5515871047973633,0.0035050075966864824,0.2159833461046219,1,11.027,-2.046,-0.2627,0.266942396602955,0.0173012069389597,1.71542277340482,9.6931012023579,0.0721852634036255,0.6332470178604126,3.36634268584723,37.64360046386719
10519-3702,154.003707593,6.14239416346,0.0698,-2.381272077560425,0.012764706742018461,0.45713578164577484,1,10.914,-1.703,-0.3974,0.449657817903939,0.0260644947822275,1.6146947676728,9.63287148186655,0.0144461345362637,0.6295170187950134,3.51368126479741,73.18730163574219
8997-9101,170.487598202,52.9627851505,0.0335,-1.7415262460708618,0.007930962834507227,0.10160817578434944,1,11.209,-1.329,-0.5551,0.201819593473567,0.0121918275066022,1.8515777603466,9.90960174762841,0.117359802299979,0.5736500024795532,5.10538171539606,46.85060119628906
9000-3702,170.013112863,54.536788041,0.0705,-1.9085227251052856,0.005489732371643186,0.19910376518964767,1,11.041,-0.97,0.6577,0.361121927729285,0.0523863519340258,1.82075555100106,9.89301854287735,0.0368254978434333,0.8050569891929626,4.17322011355762,-85.64900207519531
9000-12704,172.61458805,54.0284636148,0.0695,-1.0293664932250977,0.045605409890413284,0.13265737891197205,1,11.238,-0.964,1.1141,0.517480759488877,0.00240473691864371,1.41446221142454,9.6644601783367,-0.0164843132513025,0.8053749799728394,18.2929345920327,2.5638999938964844
8996-6103,171.954226115,53.7394266997,0.0492,-2.4194114208221436,0.0021471033105626702,0.17399925738573074,1,10.562,-2.247,-0.3558,0.57894732929334,0.036001663605941,1.73227877635673,9.8561566001237,-0.0297800520935914,0.8979250192642212,1.90806208919551,-24.25160026550293
9000-6104,171.27944055,54.1861452143,0.0688,-2.2865917682647705,0.0070460643619298935,0.21172592043876648,1,11.076,-1.843,-0.0285,0.337566252859267,0.0175435478876885,1.75689161673402,9.76881788908833,-0.0278672552544088,0.987384021282196,4.23910574403075,-49.86029815673828
9000-12703,173.019272091,53.5759809461,0.0472,-1.0346951484680176,0.047195177525281906,0.19629176706075668,1,11.004,-0.904,0.0343,0.216129100866227,0.0426907820816255,1.63653008964634,9.86881047691961,-0.251640891733419,0.6041859984397888,8.34809077978043,60.6255989074707
10846-6103,153.725625974,-0.794537716089,0.0481,-0.9441435933113098,0.023665567860007286,0.2666659355163574,1,10.434,-1.478,0.952,0.401637853993287,0.0104561316552443,1.74434090512535,9.90131731274152,-0.0114515060652988,0.3631879985332489,3.37088808622189,-6.468699932098389
11872-3703,180.789194086,54.2225992166,0.0297,-1.4035491943359375,0.013643816579133272,0.3210272341966629,1,10.603,-1.752,-0.9412,0.506317753573849,0.0891460368227345,1.75993416440746,9.93962766425777,-0.134108005821466,0.9161030054092407,2.45065402837907,-19.100200653076172
10846-3702,153.472705403,-0.876670565249,0.0468,-1.8686197996139526,0.005981044843792915,0.28113938122987747,1,10.46,-1.604,1.4148,0.306003927168882,0.0176292256520975,1.75502158937077,9.95623099153692,-0.0804278964889378,0.7372890114784241,2.32472915571819,84.21209716796875
11955-6102,196.401752866,53.5642623171,0.0296,-1.994218111038208,0.010015289764851332,0.10919409617781639,1,10.928,-2.172,1.2531,0.282014495803613,0.0113333943175742,1.78034926719231,9.91392271061135,-0.0575125072010313,0.6880620121955872,3.99674476461073,20.576499938964844
11021-6101,199.124261104,52.9336209269,0.0327,-1.0029020309448242,0.017998390831053257,0.15650317817926407,1,11.141,-1.015,-0.2725,0.247218251693166,0.107859326139706,1.7614022680006,9.81375845851319,0.0362109719110197,0.999101996421814,4.70812205594006,42.17940139770508
11955-9101,196.840918861,53.5868365011,0.0292,-2.2397890090942383,0.0037477092118933797,0.15467189997434616,1,10.84,-2.234,0.7114,0.603449648319822,0.0409650885958025,1.73466908048836,9.90238253227388,-0.0745845949013877,0.7963870167732239,4.33516321786016,-65.56780242919922
11827-3703,213.887197194,50.1810346759,0.0441,-1.1142448782920837,0.030874784104526043,0.4143610894680023,1,11.094,-1.757,-0.9599,0.15952785912566,0.0200962961893744,1.78763067924811,9.89392391888782,-0.0458921328283414,0.8986150026321411,4.11078772939285,30.446800231933594
11011-1901,216.543280723,49.4928368124,0.027,-2.5109145641326904,0.0016230546170845628,0.3916049599647522,1,10.439,-1.968,-0.6101,0.533841223806417,0.0385399698248172,1.90564668390295,9.87191592226125,0.109214779348912,0.648697018623352,1.23884142146699,-22.11590003967285
11011-6101,219.103283721,48.8198727709,0.0753,-1.3941730260849,0.08237313851714134,0.4416472166776657,1,10.623,-2.333,-0.1293,0.290154258120926,0.00708084882986242,1.8020688197449,9.88836580141626,0.0300684777762261,0.5543786836496902,5.60699662232889,36.653900146484375
8595-9102,220.685203464,49.6757511283,0.0672,-1.3546512126922607,0.07303009554743767,0.4166213423013687,1,10.737,-1.977,-0.7665,0.772344817141023,0.0327825041152774,1.6603936720176,9.63835376585373,-0.00936211525942346,0.5428091604329842,6.3332324025927,66.1864013671875
8595-12701,220.82137097,50.4958383049,0.0758,-1.7666444778442383,0.011514094658195972,0.4342655539512634,1,10.949,-1.755,0.0501,0.288066186497109,0.00427078089325104,1.60639037990241,9.86066394960037,-0.0962239993980737,0.7868319749832153,12.5874616722843,-7.052599906921387
9865-9101,223.562877073,49.4304975378,0.0373,-2.5780277252197266,0.003622959484346211,0.08291840925812721,1,10.962,-1.501,0.112,0.24681837635986,0.0195264071030657,1.73563203146083,9.92963423391785,0.065065312524787,0.856082022190094,5.87601629780738,37.083900451660156
8597-3704,224.615816702,48.4923712235,0.0376,-2.166062116622925,0.007034678943455219,0.16406860947608948,1,11.157,-1.753,0.7338,0.268206157601504,0.132015090816554,1.84927486372727,9.85351972724452,0.128406590170632,0.9023450016975403,3.76256036089175,-66.90149688720703
8597-3703,224.749646935,48.4098554221,0.0359,-2.206185817718506,0.010464411228895187,0.24090790748596191,1,11.075,-1.448,0.7987,0.636604440316238,0.60374425685671,1.78188100870571,9.9286011320172,-0.0281609161053737,0.912913978099823,3.47859653601891,-82.0696029663086
9034-12704,227.376516407,46.4926741474,0.0378,-1.2238794565200806,0.005562453297898173,0.07106122002005577,1,11.096,-2.258,-0.4472,0.620888085716064,0.0275253425474713,1.74398347625367,9.84085648661911,0.0235464375106279,0.7023079991340637,4.79119806904752,-18.94580078125
8314-9102,241.923516234,38.9307305445,0.0384,-1.2331076860427856,0.009488538606092334,0.10533249005675316,1,11.177,-1.039,0.7748,0.194734003664534,0.01378416134677,1.73317885741297,9.77069710818204,0.0049428603120355,0.9979310035705566,5.24514389909848,12.559900283813477
11944-6104,243.96950434,36.9974632127,0.0309,-1.308601975440979,0.014350946992635727,0.044270195066928864,1,10.775,-1.808,-0.2512,0.534105824574849,0.045568001656399,1.6697914339593,9.66898694953533,-0.0472557592591403,0.8120989799499512,3.81341183016334,-11.162199974060059
11940-3701,245.910964906,35.0113016806,0.0335,-2.5772626399993896,0.001066733180778101,0.14762673527002335,1,11.069,-1.784,-0.2054,0.528473267785856,0.0377723036099268,1.8167165809353,9.86528931482873,-0.00916967962708591,0.8448420166969299,3.4445897142374,14.78600025177002
8146-6101,117.584471617,27.8429568667,0.0276,-0.5372980237007141,0.021127143874764442,0.1430821679532528,1,10.324,-2.675,0.1439,0.287579511697177,0.00473562661695804,1.67602380766857,9.86823664530358,-0.231497079412443,0.4752900004386902,3.07823412921778,6.165299892425537
8937-3704,117.256312063,28.9594038806,0.0276,-1.7706228494644165,0.007720204070210457,0.23571153730154037,1,10.396,-2.353,-0.0778,0.320717567229018,0.00696256646234801,1.81358158989681,9.88428394818547,0.084075269546134,0.5023007881535527,2.11860487519704,61.875999450683594
8148-1901,116.990616669,28.1693246167,0.0275,-2.003256320953369,0.004273007856681943,0.4684125781059265,1,10.488,-1.879,0.2394,0.745794997120661,0.0455576841755187,1.7012588235299,9.78304305558253,-0.0126259671110246,0.4723049998283386,1.86026336777674,-15.412300109863281
8938-1901,120.598542432,31.1877467469,0.0389,-0.9074641466140747,0.016590574756264687,0.20072870701551437,1,10.867,-1.699,-0.4748,0.501254482765753,0.0386132061727869,1.68883323711647,9.62421978796371,0.0340082101627356,0.7373250126838684,2.08463242533399,-30.430700302124023
8938-3702,119.33039325,30.4918420904,0.0574,-2.510246515274048,0.002447370206937194,0.22763384878635406,1,10.926,-1.352,-0.5827,0.492138282189504,0.0547229705181283,1.8421538534518,9.86434486562555,0.122844841515626,0.8745409846305847,2.53626749541416,-55.88159942626953
10220-3704,121.035948116,31.4369848051,0.073,-2.0861940383911133,0.00827505043707788,0.21915562450885773,1,11.11,-0.894,0.1516,0.523725826839543,0.0489192212567667,1.78638206191543,9.84596672443428,0.0949304750386738,0.7437139749526978,4.2473331939652,-24.743600845336914
8593-3702,224.579801111,53.2375016985,0.0295,-1.6362662315368652,0.006169297965243459,0.22503113746643066,1,10.984,-1.777,-0.7657,0.250329605219251,0.0533733420396568,1.8778790741895,9.9204354242845,0.0175933269369933,0.5299209952354431,2.75564729130382,73.33000183105469
8485-3703,235.574805488,48.2156606778,0.0345,-1.4345645904541016,0.018984616734087467,0.19359739124774933,1,10.857,-2.102,-0.4616,0.357356881154887,0.00892348974940564,1.67005983187832,9.87110521287629,-0.237409218936933,0.583732008934021,4.6585600772201,58.424400329589844
8485-6104,235.059966885,48.5915318183,0.0658,-1.8160576820373535,0.017025526612997055,0.2897196263074875,1,11.068,-1.134,0.8937,0.526368182670984,0.0142496253760163,1.81002792175936,9.82839276284882,0.0256907135361071,0.8990169763565063,4.29498294578077,-73.13670349121094
9031-3704,239.974949776,44.7089900857,0.0417,-2.219795823097229,0.009234411176294088,0.14987491071224213,1,11.079,-2.023,-0.1584,0.414199263549659,0.12751874584329,1.74844224910058,9.74911911896985,0.0316588582312853,0.9016039967536926,4.09670988504106,-69.8917007446289
9031-3701,239.736692335,44.7643759603,0.0418,-2.338307499885559,0.004493304993957281,0.2987813428044319,1,11.155,-1.66,-0.2366,0.65309737803097,0.180995040267887,1.85839783265358,9.8245671623885,0.117611475801566,0.8418729901313782,3.41416951610457,51.79079818725586
8487-12702,239.183964559,46.3446018585,0.0401,-2.519824743270874,0.006051103351637721,0.2413189932703972,1,11.168,-0.875,0.6869,0.304135084249028,0.00977349989073254,1.81516655936342,9.88020877067489,0.0667447215585847,0.8498219847679138,7.46163864033564,-77.74349975585938
8600-6101,242.438114947,42.4399480653,0.072,-2.1076650619506836,0.00609485455788672,0.2158581092953682,1,11.117,-1.993,-0.5343,0.283962967246138,0.00820568983935982,1.80462817187573,9.73323644628428,0.085116107963176,0.9988549947738647,4.55049727698066,52.060699462890625
8600-12703,244.501756382,41.3921900233,0.0612,-1.7295806407928467,0.01360805006697774,0.13146911561489105,1,11.262,-1.357,1.3543,0.198718518436206,0.0127054731038531,1.71667431910604,9.95391836888862,0.00873442991105186,0.7658299803733826,10.9162522605979,-84.36009979248047
12673-3701,247.830070727,39.1508010645,0.0296,-0.9520089626312256,0.011134971864521503,0.12408831715583801,1,10.777,-2.127,0.2245,0.66573861011623,0.016720474587027,1.76054332629606,9.87116558142382,-0.0428967629371192,0.8613449931144714,2.64936731186003,74.64939880371094
8604-3701,247.279961727,39.4957288705,0.0289,-0.3408823311328888,0.047439754009246826,0.393381267786026,1,10.377,-2.275,1.588,0.345857201715623,0.00748235243234942,1.68473399665276,9.83572509890855,-0.110393483955601,0.6075289845466614,2.86899395136001,50.65520095825195
11943-6101,246.622292781,39.0821979245,0.0329,-1.1122503280639648,0.019268573261797428,0.13418059796094894,1,10.703,-2.343,0.7825,0.521568872241788,0.0112468208015226,1.81459642818351,9.92539773180027,-0.0772984370579851,0.7188860489412938,2.0907161375993,71.3864974975586
12673-1901,247.185238791,39.5155030449,0.0274,-2.363908290863037,0.0028555826283991337,0.45984843373298645,1,10.423,-1.54,2.1195,0.529031906077728,0.0621336483014815,1.78760395137347,9.91830272192907,0.0176462979498085,0.4263730049133301,1.11165665957408,-56.042999267578125
12674-6101,246.39285,38.9333,0.0294,-0.1486157923936844,0.08841577917337418,0.4409751296043396,1,10.689,-2.175,0.391,0.653896195464585,0.0108856951432199,1.80897617857791,9.8944432070761,0.00111410300952331,0.6653199791908264,3.32043322578285,1.7072999477386475
8603-1902,246.983373947,39.281381216,0.0319,-2.851567268371582,0.0025514825247228146,0.25042472034692764,1,10.75,-1.235,1.103,0.561595423167713,0.0239580346489986,1.80925191087263,9.94427256680498,-0.0139386917323325,0.8319439888000488,2.03952341409989,60.29679870605469
8312-9102,246.980181138,39.2588221446,0.029,-1.0623096227645874,0.023720216937363148,0.1509081982076168,1,10.896,-2.321,1.0501,0.446688271392838,0.0305535648429106,1.6901343070181,9.92887720050234,-0.154552712244443,0.8361889719963074,4.73263679602806,36.48419952392578
12674-3702,246.983323346,39.5682508768,0.0312,-1.6241945028305054,0.007957278052344918,0.21034647524356842,1,10.644,-2.287,1.1462,0.546200625387782,0.0154966444502218,1.74785092317054,9.91543478387775,-0.00615572160900091,0.7883419990539551,2.66978972691696,3.8085999488830566
8604-6104,247.097122106,39.5703039555,0.0292,-1.7539676427841187,0.02133355475962162,0.10779986158013344,1,10.884,-1.94,1.7545,0.475370709594701,0.0356855462160553,1.83054855532707,9.98191652731462,-0.0267387794104941,0.42849200963974,3.22258476998322,-56.19850158691406
8312-9101,246.765073506,39.527385803,0.0338,-0.9837803840637207,0.028623871505260468,0.3005966693162918,1,11.017,-2.035,0.729,0.604133103766517,0.0111967822237952,1.70452211147624,9.86307367652354,-0.0975006919641123,0.846405029296875,5.03036325035958,-20.88450050354004
8604-6102,246.073455506,39.2110394724,0.03,-1.2947697639465332,0.01555213239043951,0.151780117303133,1,10.958,-0.933,0.5026,0.177305079981587,0.0991354929407288,1.83066070772603,9.89469967514576,0.026031146561868,0.5693640112876892,3.29225386302421,-68.01020050048828
9869-3702,245.963654286,40.1308809787,0.0325,-1.2629268169403076,0.008247763616964221,0.12546011805534363,1,10.819,-2.389,0.4254,0.571190591990949,0.0317878878279356,1.82257097393009,9.92074784172906,0.0505954603537138,0.8695679903030396,3.12571576358647,-47.39500045776367
8603-1901,246.932842958,39.7438485022,0.0283,-2.4496519565582275,0.0039666087832301855,0.47051580250263214,1,10.072,-2.306,1.0411,0.230946235355819,0.0280774936766766,1.71572375921631,9.89599764419324,-0.0473581645421382,0.6327340006828308,1.02788419584328,-61.3838996887207
8602-12703,247.067022165,40.1159229057,0.0324,-2.0326290130615234,0.0208847695030272,0.4059872180223465,1,10.602,-2.785,0.5847,0.936546811823893,0.00287936070912034,1.63701218759513,9.87116036174273,-0.0914524676075977,0.2660059928894043,5.57191090513412,47.42649841308594
8604-1901,247.438032058,39.8105402631,0.0304,-1.6034380197525024,0.0037685363786295056,0.2643449828028679,1,10.567,-2.085,1.0748,0.410129923720211,0.00957581495640347,1.78592339760863,9.89290512210191,-0.0300083999681955,0.8670719861984253,1.50525948948198,35.46549987792969
8312-1902,247.583911576,39.8043232273,0.0294,-1.780981183052063,0.009721537120640278,0.23531010001897812,1,10.612,-2.277,1.2295,0.46626170832158,0.0353058137602402,1.80412135377879,9.90934516107193,-0.0260024125687778,0.9574750065803528,2.13308818323801,-27.926799774169922
8602-12702,247.688690721,39.1952321045,0.0304,-0.319851815700531,0.05553782731294632,0.14523284882307053,1,10.611,-1.536,0.341,0.182826959177196,0.0591473645490675,1.6800203934717,9.95433009176542,-0.136857102533821,0.8598859906196594,5.25526380119858,-68.89689636230469
11949-6102,253.439763428,33.2062098416,0.0562,-2.1701319217681885,0.005424633855000138,0.09506376460194588,1,11.165,-2.107,0.0469,0.268967036232798,0.0650215911537652,1.75871279841083,9.81258769709654,0.0041913185482656,0.5830829739570618,6.17216773293956,-41.744300842285156
11951-6101,252.824394527,32.0884436442,0.0689,-1.3625202178955078,0.009237665217369795,0.10543633624911308,1,11.017,-1.393,0.1519,0.347345541900676,0.0044133362033392,1.69203760827379,9.78253939946492,-0.0790999526534268,0.9902570247650146,4.24221580696516,-69.96080017089844
12682-1901,325.774153507,-7.06844488142,0.0501,-1.0298466682434082,0.00835562008433044,0.12742353975772858,1,11.188,-1.975,0.6291,0.387217848152715,0.00714419974510908,1.78521455143616,9.95581158191439,-0.0418225004561666,0.6794989705085754,5.42467388161231,-63.362300872802734
12682-12703,325.730917682,-6.88077746727,0.0549,-1.6764633655548096,0.008129076333716512,0.1051023006439209,1,10.617,-1.207,1.3052,0.35642329166825,0.00283639807809544,1.62221319019938,9.98587112185931,-0.250576151339243,0.042491599917411804,7.75406823884837,-0.003599999938160181
12683-6103,325.892298129,-6.75521065262,0.0709,-1.6965770721435547,0.011234743520617485,0.37466956675052643,1,11.188,-1.519,-0.3287,0.529796364448156,0.0123880583948578,1.75214021929333,9.84813449695857,-0.0145247269799284,0.6062110066413879,5.06595286042067,-72.82520294189453
12684-3701,326.805868883,-8.39162645543,0.0599,-1.5375452041625977,0.004498558468185365,0.05355306528508663,1,11.296,-1.522,1.7326,0.296567287990852,0.015728774880439,1.80563816951443,9.84713418122495,-0.03791308834622,0.8885859847068787,5.85385054601733,-14.315400123596191
10840-3702,133.924936501,4.99479158211,0.0281,-3.2036945819854736,0.002470171661116183,0.09224558994174004,1,10.761,-1.963,-1.1444,0.374699616423938,0.0516306815988493,1.73467952268565,9.88723211432948,-0.0513096712125146,0.9121490120887756,2.94670409175439,-0.850600004196167
8440-3701,134.816015666,39.685322633,0.024,-0.22055308520793915,0.05174741894006729,0.3839448541402817,1,10.334,-2.208,-0.3916,0.408122823246524,0.0770204491395018,1.66749086194906,9.91453180361276,-0.213691852031031,0.5331090092658997,2.25728713946186,82.64440155029297
8440-3702,135.700637687,40.7870213056,0.0692,-2.5671098232269287,0.0027589533710852265,0.2920295000076294,1,11.116,-0.989,-0.6887,0.707842629030711,0.0376118386848063,1.76270761786443,9.65134532427547,0.1276009724673,0.860306978225708,3.84946292545724,10.184200286865234
8247-6103,136.719982444,41.4082517095,0.0274,-2.053615093231201,0.00641763536259532,0.27234068512916565,1,10.935,-1.15,0.2789,0.62295045289706,0.11690617263572,1.78695383599549,9.91870084964868,-0.0399693622366723,0.7549909949302673,3.47203171537677,6.697500228881836
8250-3701,138.968616475,42.4015162608,0.0486,-1.836749792098999,0.007088024402037263,0.386784166097641,1,10.631,-1.188,-0.6539,0.576779654328301,0.0642015944429711,1.80693931513527,9.88629384040832,-0.0555157976886468,0.4954180121421814,2.20676986270933,49.563201904296875
9498-3704,118.098851522,22.7346517456,0.0494,-1.2474944591522217,0.017000430263578892,0.43080784380435944,1,10.511,-2.051,-0.5196,0.500987867750264,0.0169301688758177,1.62346072259768,9.93985924287276,-0.274497951010261,0.8687829971313477,2.42780678506716,24.783599853515625
8149-12705,120.926748238,26.455443917,0.047,-0.9499351978302002,0.027046055532991886,0.12667907029390335,1,11.243,-1.866,1.1982,0.325433717484963,0.0444677012879588,1.67411692127777,9.91520500375767,-0.108771393835695,0.532558023929596,7.75360270059781,54.656700134277344
8940-12704,122.09239772,26.2756540642,0.0792,-0.35237807035446167,0.04810400679707527,0.20923194289207458,1,11.207,-1.935,0.4478,0.122838923803915,0.00576497711943165,1.7106409867911,9.75513286590576,-0.0374425762417642,0.7872949838638306,7.68137194006079,-28.67729949951172
11746-6102,127.790926398,29.7946746868,0.0683,-0.1213732659816742,0.034972282126545906,0.26589401066303253,1,11.182,-1.42,-0.427,0.537250741823021,0.0921310390776688,1.73701305155344,9.8275918536716,0.0364376347342381,0.9970200061798096,5.2608323426582,-52.51279830932617
11746-6103,127.422328923,30.6879750516,0.0476,-2.223386287689209,0.004045026260428131,0.13412000983953476,1,11.278,-1.5,0.7111,0.206791780514548,0.0559544382430962,1.83370684094105,9.97447645062147,-0.0385746460539675,0.9385589957237244,5.51085063163046,58.1598014831543
8086-1901,57.1126544157,-0.788729667456,0.0402,-2.86157488822937,0.0032069169683381915,0.38870131969451904,1,11.061,-1.443,0.0462,0.646875306425218,0.136974638602859,1.88829511154803,9.9147235562103,0.119972450478059,0.3793320059776306,2.70400349477699,81.34880065917969
9497-6102,117.37715992,20.3598060907,0.05,-1.6596566438674927,0.027741597034037113,0.18643274903297424,1,11.131,-1.809,1.0454,0.475572759235481,0.0358308258714691,1.73387262999313,9.76053973785555,-0.000699181840378774,0.3971252405027582,5.79116957738604,40.49589920043945
9509-3701,122.070642314,25.425819657,0.0221,-1.1813156604766846,0.008628858719021082,0.3885122686624527,1,10.231,-2.964,-0.3734,0.437993058223783,0.0254065145326073,1.76639297537248,9.88569030520891,-0.104746717235281,0.7758340239524841,1.37327924259994,-79.06809997558594
10221-3702,122.524674366,25.2888191999,0.0555,-2.9651033878326416,0.003738631960004568,0.28119608014822006,1,10.806,-1.041,-1.1422,0.487758470132706,0.0321182346228328,1.69759790906374,9.81412091496015,-0.109285940527163,0.9733710289001465,2.94981979258139,82.28459930419922
10221-3703,122.589216544,25.1222973718,0.0277,-1.6148747205734253,0.005319451447576284,0.17211157828569412,1,10.635,-2.226,-0.4843,0.497858484792766,0.0163781965872843,1.71883957472677,9.90610339232165,-0.185931436630963,0.893002986907959,2.59926089834503,-84.1177978515625
10502-6101,129.880958911,29.1539338336,0.0787,-1.9345248937606812,0.007397872861474752,0.2148115560412407,1,11.217,-0.957,0.8064,0.556787172534209,0.0361616227314454,1.82916811559049,9.86967691171049,0.0424123737314303,0.7372360229492188,4.78123525508675,32.411598205566406
10502-3701,129.006286353,30.2664131455,0.0256,-0.77140212059021,0.025016031228005886,0.21027495712041855,1,10.622,-2.097,-0.5293,0.475159308393333,0.104539070517082,1.61416593116809,9.5188560765199,0.0709563650701175,0.5624179840087891,1.24544038280424,39.866600036621094
10502-6102,130.159410362,30.1687378296,0.0512,-3.0400938987731934,0.00199333974160254,0.0825117714703083,1,11.283,-1.11,0.3598,0.477348106959934,0.00990343451392354,1.80142284808405,9.86547687896573,0.0212182515126775,0.8888779878616333,5.88392402648142,13.968600273132324
10501-3702,132.984954253,32.3237442366,0.0664,-1.9492225646972656,0.01622179104015231,0.326013408601284,1,11.077,-1.357,-0.234,0.151097634159578,0.0393861367661562,1.81705543011095,9.93667721652022,0.00890976152161721,0.935064971446991,3.88031859932131,25.478700637817383
11983-3704,257.63044548,63.2362075769,0.0276,-2.515153408050537,0.0028868255903944373,0.4301154911518097,1,9.911,-1.921,-0.5518,0.543467637099895,0.0882593739967614,1.65195167547177,9.84020191298591,-0.175210115125384,0.8695999979972839,0.923812972618531,80.37349700927734
10506-6103,139.747776878,34.8622083028,0.0228,-0.2361910194158554,0.01952871773391962,0.3806675225496292,1,10.227,-2.675,0.4132,0.913061280832524,0.00855936036972653,1.69534078919651,9.77745074551515,-0.0113020693619895,0.48877380713287466,2.44616820224904,24.863300323486328
11832-12703,188.624025706,50.6711826385,0.0396,-0.49132320284843445,0.03415887802839279,0.0651240237057209,1,10.881,-2.273,0.5628,0.131517494222055,0.0046893187042984,1.7424154131727,9.9455949951904,-0.0974060779954825,0.8026610016822815,7.19880443666973,-74.87139892578125
11760-3704,193.264584026,49.879720843,0.0315,-1.9380546808242798,0.006769794737920165,0.20007743686437607,1,10.783,-1.035,-0.9392,0.421118070849484,0.0234399548893948,1.8715458868267,9.90186564464762,0.0559810149984321,0.4782080054283142,2.46788819049975,87.88819885253906
8465-1901,197.44581469,48.8995914034,0.0289,-2.3355298042297363,0.002318232669495046,0.1219354011118412,1,10.331,-2.121,-0.7296,0.260022198595836,0.0675002790322441,1.71390670525299,9.91867803708471,-0.165005613073255,0.8489500284194946,1.9862000223984,-81.04940032958984
11018-3704,196.516515829,50.2497252586,0.0466,-2.018129348754883,0.016202156897634268,0.2025613784790039,1,11.196,-1.525,-0.5295,0.379069152708725,0.0132684618236015,1.74727019785516,9.90716582725918,-7.20162700866556e-06,0.636044979095459,7.07706577971038,37.51240158081055
8319-1901,200.281698257,48.6977464835,0.0455,-2.171383857727051,0.003082033363170922,0.3577551543712616,1,10.351,-1.943,-1.2422,0.294092913250091,0.0291027952654162,1.72820049526002,9.87028701281306,-0.0719604048115963,0.9408599734306335,1.44100313036049,17.783599853515625
11017-1902,202.217214914,49.4825159674,0.0606,-1.7773143649101257,0.011626371880993247,0.13608913496136665,1,10.927,-0.956,-0.7975,0.288828552947271,0.0332601730713749,1.66211852764137,9.88105844632544,-0.0508058708179931,0.5209640264511108,4.29471738874034,33.423500061035156
8325-6102,211.534055461,46.6025498913,0.0666,-2.3033599853515625,0.006311693461611867,0.22281339019536972,1,11.053,-1.519,0.2557,0.628555691900867,0.0127389805232713,1.76493788879332,9.82028449858077,-0.00892859139865396,0.6637589931488037,4.28980231658278,60.93920135498047
8610-1902,255.791323649,59.6602229625,0.0545,-2.3812026977539062,0.006491232896223664,0.33838266134262085,1,10.828,-1.22,-0.7712,0.313014294218498,0.0430676565274852,1.76445063085764,9.78740626537438,-0.00472125268795274,0.7450979948043823,2.87257087950615,53.753299713134766
9871-3704,227.386987163,42.4899176174,0.0586,-2.2218780517578125,0.003569916938431561,0.17809556424617767,1,10.848,-2.003,-1.1151,0.238522168946088,0.0495626413244321,1.73236760892835,9.8578703682832,-0.0225005512277336,0.9324619770050049,3.16789200674078,72.0020980834961
8624-1901,263.060425501,59.8708609748,0.0289,-2.905090570449829,0.0023797565372660756,0.2638738602399826,1,10.541,-2.099,0.6527,0.577881852848588,0.0128180182328137,1.78231966312373,9.88767303697991,-0.0602083998915711,0.814782977104187,1.68743627476966,-1.7145999670028687
7990-3701,260.616380035,57.1640553041,0.0304,-0.5615603923797607,0.020435978658497334,0.2506868317723274,1,10.54,-1.706,0.2054,0.461236028058217,0.0550541183185651,1.7145111360387,9.90705981254577,-0.171741561160771,0.9987930059432983,3.01234627023938,-71.01589965820312
8625-3701,258.656838948,57.3054170144,0.0281,-0.3845824599266052,0.024618525058031082,0.16717861592769623,1,10.725,-1.338,1.2216,0.705683232891528,0.0752983568077972,1.83419847022721,9.86601924414586,0.0250213312951735,0.8424729704856873,2.61547107495142,42.604400634765625
11025-12705,258.851993064,57.3224974205,0.0295,-1.2489866018295288,0.008559278445318341,0.18048734217882156,1,11.246,-1.825,1.3992,0.431538409225964,0.0875266469622785,1.78395393500742,9.92556412918399,-0.0406399759605075,0.9132429957389832,4.97520086522723,-70.606201171875
8625-6103,257.957483738,57.5895443348,0.03,-1.284104824066162,0.005448900396004319,0.1805965155363083,1,11.136,-2.102,0.2891,0.209093549377947,0.0864809395231136,1.84610115757969,9.95371366558653,0.00976730050775454,0.5991089940071106,3.98154923523872,17.021900177001953
8625-3702,258.723496416,57.6733287824,0.0275,-2.2011406421661377,0.010216959286481142,0.2290995493531227,1,10.571,-2.066,1.028,0.318910479853427,0.0216626263124209,1.68290316444908,9.88098439303311,-0.130598687807644,0.8930990099906921,2.64312284624439,19.553499221801758
10510-3703,179.944205135,56.1997866856,0.0643,-2.953244686126709,0.0018175572622567415,0.3495950251817703,1,11.028,-1.511,1.3333,0.462909527370442,0.0268613555519121,1.88196263495472,9.86393591514742,0.124457098012132,0.740435004234314,3.07478317250703,-84.2677001953125
11013-1901,206.446289243,55.7570695795,0.0398,-1.3819411993026733,0.014962004497647285,0.3107399567961693,1,10.873,-1.758,0.4938,0.183670959488489,0.0332697450184537,1.78341807639702,9.83324413106898,0.00235692091201517,0.8515759706497192,2.77540544542307,-27.181699752807617
12512-3702,146.02092698,0.733555750184,0.0362,-0.19461724162101746,0.022891820408403873,0.14667581021785736,1,11.048,-1.831,-0.7338,0.174132009812737,0.0107109265192881,1.82979009189614,9.96249338833972,-0.00220228973117592,0.5071380138397217,3.73158436382354,26.882400512695312
8592-3701,220.853123374,52.614527085,0.0371,-2.540897846221924,0.008597203530371189,0.17708124965429306,1,11.013,-2.006,-0.9028,0.543370207756222,0.0465779868727793,1.82799046044582,9.98474798154349,0.0395054474336594,0.7382689714431763,3.78233120588163,-79.20089721679688
8598-6101,230.362496912,48.6620229067,0.0742,-1.77370285987854,0.012351654469966888,0.21308798342943192,1,11.147,-1.227,0.8883,0.227812746928838,0.023869427939589,1.82339939351953,9.86139410625805,0.0718025369642565,0.7535399794578552,4.61291103922192,-71.38899993896484
12518-6102,158.870934039,-0.399789642059,0.0845,-1.2072417736053467,0.05454656295478344,0.3161443620920181,1,11.262,-1.361,0.6589,0.21284115690548,0.246708332519501,1.75165527536741,9.7565295566212,0.107103932204873,0.8513320088386536,5.42422916614387,-38.85309982299805
8598-3704,230.507968208,48.0237110762,0.0723,-2.6370837688446045,0.003450221847742796,0.23069346696138382,1,11.149,-1.119,0.188,0.388102547960818,0.0116279429576792,1.81256024632707,9.72760546953991,0.0996182870524323,0.9185199737548828,3.99939238787722,-88.55999755859375
8596-12701,230.617783432,48.8017600594,0.074,-1.7667272090911865,0.008464267244562507,0.14481405913829803,1,11.068,-1.223,0.4509,0.0988190360451334,0.0280772634518883,1.69774091990229,9.73161281238902,-0.129043110596919,0.84517902135849,7.65402313585216,75.11399841308594
8596-9102,231.756498216,48.6132763246,0.0362,-2.179229259490967,0.027230743318796158,0.1383437216281891,1,10.839,-2.03,0.3399,0.505059762420654,0.0196541786502463,1.77919954429298,9.84587104440939,-0.0363466093777632,0.7231940031051636,4.42747824624931,80.66380310058594
8551-6103,233.617351512,44.9568730987,0.0721,-3.0211968421936035,0.0018251974834129214,0.13162653520703316,1,11.087,-1.648,0.2766,0.14357333915289,0.0170973708233439,1.83846420562694,9.90926173046382,0.0524994126257647,0.8991420269012451,4.37667532139183,-49.5807991027832
8551-1901,232.885171748,45.6575956435,0.0295,-2.3885302543640137,0.002947908826172352,0.1329089030623436,1,10.667,-1.184,-0.8591,0.677439169191431,0.0872918241267216,1.80087593914773,9.89427527466206,-0.0208897822244901,0.8181076574205186,2.01228976839179,-71.96430206298828
8551-3703,235.018757659,46.10594294,0.0366,-2.423384189605713,0.003535312134772539,0.09885537251830101,1,10.824,-2.491,0.9384,0.21030019001415,0.0412984881715273,1.72335095280365,9.89906095446961,-0.100126494491982,0.9700130224227905,3.38846807384532,-10.933699607849121
9037-6104,236.21348212,43.5140567495,0.0366,-1.3028432130813599,0.008288888027891517,0.27380579710006714,1,11.174,-1.661,0.1252,0.394801806692303,0.0618836087596,1.74376371851236,9.77148490385576,0.00570642105350738,0.8966689705848694,4.13460800939572,63.398799896240234
9035-6103,236.395541802,44.4360419069,0.0582,-2.7101378440856934,0.002816871739923954,0.13862395659089088,1,11.254,-1.614,-0.0674,0.414547289728172,0.0146181748177818,1.75217024931801,9.92739637018454,0.096013695786171,0.9311270117759705,7.10287400217753,9.830499649047852
9037-6103,235.901551805,43.913285783,0.0372,-2.4554669857025146,0.0103135472163558,0.24576745927333832,1,10.931,-1.839,0.4598,0.324347045234883,0.0653286304755346,1.78192024782391,9.90057495242417,-0.0196394708590827,0.8024420142173767,4.07358674579579,-79.73760223388672
9037-1902,235.902435934,43.9803342749,0.0198,-2.225504159927368,0.004465321311727166,0.440017893910408,1,9.971,-2.904,-0.4654,0.881956228148494,0.106749352737332,1.52658300883649,9.74072205755446,-0.27613498327708,0.6600080132484436,1.40201496980063,4.286900043487549
8551-3704,234.873636644,44.6484515265,0.073,-1.314619541168213,0.05232727341353893,0.33015501499176025,1,11.098,-1.474,0.7158,0.38944430348072,0.272060442276489,1.68270594304694,9.66847008743671,-0.0947457089391066,0.925171971321106,3.56116523190483,-68.11949920654297
9035-9101,235.447005775,45.5560008092,0.0367,-0.9914953112602234,0.064974095672369,0.2839852645993233,1,11.058,-1.238,0.2665,0.476289993365872,0.0878321643703404,1.68776459835534,9.9219059650344,-0.0441404669352741,0.9333840012550354,5.37785320296153,-29.8971004486084
9038-3703,237.671022913,42.6387661511,0.0687,-1.5872572660446167,0.006739053409546614,0.15986287593841553,1,10.994,-0.993,-0.1781,0.252165901325138,0.0049093700120341,1.7073666276571,9.86935411318384,-0.11276425293722,0.8080040216445923,6.48214420206652,20.52549934387207
8314-3703,241.548686866,40.412275661,0.0329,-1.961360216140747,0.00829899380914867,0.11129245162010193,1,10.861,-1.57,-0.3137,0.396398954055717,0.0129671932284641,1.78840141023248,9.90244885791432,-0.0254220840756339,0.8947150111198425,2.86685858558381,20.341800689697266
11944-6101,243.455037728,38.1519598728,0.0374,-2.1451754570007324,0.006129138637334108,0.14279206469655037,1,11.135,-1.667,-0.2519,0.584663912125575,0.0264741209674813,1.80417957909354,9.76221243058792,0.0632122377281763,0.6489279866218567,4.877598268823,18.023000717163086
8604-6103,244.690822661,39.3344443751,0.0316,-1.281807541847229,0.010255864355713129,0.23413261771202087,1,11.023,-2.034,-0.3213,0.127738224785045,0.0595547206865396,1.82740152774379,9.88539897022825,0.0708205597381098,0.911890983581543,3.07337252765228,-85.47380065917969
12675-3701,250.159968722,33.931160729,0.0376,-2.0443382263183594,0.007399171823635697,0.3190871626138687,1,10.89,-2.131,-0.9105,0.560083440156792,0.0355779423537584,1.84219223693663,9.89612636710658,0.0652106002853909,0.9172919988632202,2.90832456667345,89.39510345458984
11948-6104,249.492639203,32.872411816,0.031,-1.6415408849716187,0.003927593352273107,0.12294397503137589,1,10.819,-1.401,-0.5415,0.338706162849865,0.00531329640631976,1.82772470126485,9.9191620277636,-0.0719212197430544,0.6694899797439575,4.18492688287436,-19.754600524902344
11951-3702,251.996359924,31.9196821896,0.0541,-1.717282772064209,0.00667030131444335,0.3373859375715256,1,10.762,-1.928,0.4165,0.697581872364867,0.0176601739941781,1.75711482786963,9.92922974355293,0.0786843880394832,0.6747879981994629,2.92393450025607,-74.6720962524414
11950-3704,251.516636141,28.9309265726,0.0565,-2.2200138568878174,0.0046714493073523045,0.21526192128658295,1,10.859,-1.12,-0.8885,0.559287363693118,0.0304537603429619,1.6832972911749,9.83613894684146,0.0721486205094014,0.29261499643325806,2.7870365385064,14.149399757385254
8331-12701,203.78530921,42.647202515,0.0609,-2.3738725185394287,0.014103684574365616,0.1651240438222885,1,11.277,-1.2,0.6751,0.213952283335344,0.0089235817966705,1.64119062206577,9.93750453091631,-0.0230196820562611,0.5518739819526672,11.0193794326821,-70.82250213623047
8331-6103,203.956924722,42.6783120456,0.0628,-2.2484450340270996,0.013162498362362385,0.18794453144073486,1,11.04,-1.586,1.1437,0.333801133237585,0.016001811500365,1.70872923680043,9.92982095467924,-0.0952958881264704,0.8390700221061707,4.86013340920079,-2.0952000617980957
8331-3702,204.127180634,43.404798448,0.0541,-2.431600570678711,0.009162653470411897,0.21174021065235138,1,11.265,-1.886,0.8476,0.273429841285812,0.0107245680530569,1.79098660727319,9.91990322585058,0.0699683011438922,0.7747589945793152,5.43916562997222,-16.103700637817383
8327-1902,202.961340774,44.1522233239,0.0344,-2.162283182144165,0.005878466414287686,0.27289970964193344,1,10.881,-1.906,-0.6224,0.205718898965507,0.0262405582335999,1.71867437727728,9.71456660839042,0.0134269188064141,0.8978319764137268,3.24957097215239,-3.260699987411499
8335-1902,218.167644781,40.9542282722,0.0181,-2.3724050521850586,0.0036813633050769567,0.49169614911079407,1,9.712,-2.208,-0.186,0.228934978582561,0.0150677543337691,1.69288794275165,9.77379609310266,-0.121539019023755,0.6695719957351685,0.676257196656543,-11.267200469970703
8441-3703,225.6789139,37.9493532028,0.0288,-2.760981321334839,0.0027633337303996086,0.20247431844472885,1,10.802,-1.993,-0.6298,0.544628047994961,0.0972115883831369,1.77643179303605,9.93210019005669,-0.0625480234555781,0.8240090012550354,2.47663015375168,55.100799560546875
8257-3701,165.568697657,44.2717100492,0.037,-2.878084897994995,0.003404121147468686,0.2661386877298355,1,11.025,-0.943,-0.421,0.313236779362996,0.091754825388374,1.7815779579789,9.8941521553078,-0.0615029776755796,0.8735780119895935,3.70379701175098,-78.16739654541016
8255-6101,166.509879371,43.1734726281,0.0584,-1.5270320177078247,0.012652537319809198,0.26167529821395874,1,10.864,-1.556,-0.057,0.193520505474172,0.3861921593412,1.77469316140109,9.85058414960148,0.0431764596559323,0.9267070293426514,3.58088868478489,67.27220153808594
8451-6104,166.752244977,43.0899022199,0.0575,-1.2505137920379639,0.023609904572367668,0.37898628413677216,1,10.843,-1.43,0.2988,0.183066867586283,0.140155904713638,1.64650754773243,9.8180764887068,-0.0550980073108217,0.8512030243873596,3.73604796948052,-77.76519775390625
8258-3703,167.096241491,44.150323789,0.0587,-1.8920646905899048,0.008439351338893175,0.3959735482931137,1,11.253,-1.803,1.2253,0.591993231339004,0.0227888959104867,1.74629307464275,9.75258135843758,0.028268579901149,0.7027699947357178,5.33391037017388,-83.73490142822266
8466-1902,169.353945185,44.5632961437,0.0663,-2.073378324508667,0.00563846540171653,0.43407829105854034,1,10.986,-1.639,-0.4441,0.580946721232219,0.0633773933482106,1.77698981370613,9.62564551661713,0.137339198814982,0.47561201453208923,2.66463500264408,17.687999725341797
8261-9101,183.612200565,45.1954541961,0.0653,-0.8382935523986816,0.048408327624201775,0.4813569188117981,1,11.027,-1.537,0.3686,0.438674386603793,0.0370195445596561,1.70717529934448,9.86824574422355,-0.0979612324756677,0.8408889770507812,5.82074655312182,44.5447998046875
8262-6104,184.684745965,44.7811864098,0.0383,-1.8039031028747559,0.03207102604210377,0.2541619911789894,1,11.172,-1.709,-0.5425,0.525193574756007,0.0353031884862487,1.7003212733473,9.72499554711159,0.0367353058246087,0.8917819857597351,4.50888507515344,33.78310012817383
11953-6103,190.913984142,44.1012768198,0.0405,-1.6072583198547363,0.016162803396582603,0.27852770686149597,1,10.967,-1.992,-0.0115,0.108842701740975,0.0181214562826466,1.76825187436888,9.97681837370901,-0.0934597719902869,0.663326645185238,4.26266416934893,-8.83329963684082
11953-3703,191.423015856,44.2213994987,0.042,-0.442413330078125,0.034524437971413136,0.44148683547973633,1,10.116,-1.815,-0.269,0.333723633702078,0.0105088088172285,1.50922951908815,9.45201028428896,-0.20461083977963,0.6753529906272888,2.38668733124654,-0.7355999946594238
8324-3701,198.035688662,45.4268362322,0.0357,-1.751729130744934,0.006767574930563569,0.21540124714374542,1,10.915,-2.119,0.1318,0.37253955468998,0.172041123379474,1.72201035581578,9.82521994138004,-0.0905435090956298,0.7268850207328796,3.66426195325084,13.998299598693848
8652-1901,328.844703891,-0.0148441010006,0.0267,-1.8307104110717773,0.008202567463740706,0.1410420536994934,1,10.303,-2.102,-0.2764,0.493147691014053,0.00160649100425251,1.70916229582342,9.69629638267285,0.0514928186491057,0.5282459855079651,1.2835166609782,38.32419967651367
12066-6102,327.591959682,-0.310253263195,0.0714,-2.2200191020965576,0.008331542136147618,0.12475575506687164,1,11.029,-1.397,-0.8647,0.557025962798855,0.102217616668807,1.86184590721011,9.93366630101444,-0.0077527711411933,0.8594419956207275,4.5793969290535,-69.11060333251953
8336-3703,211.921156019,38.6687784137,0.025,-1.3126896619796753,0.014227352105081081,0.4274790287017822,1,10.302,-2.663,-0.8099,0.523580413596588,0.167096522044474,1.7113775282931,9.89504343186966,-0.146993167012591,0.6321560144424438,1.42016030396424,-79.13079833984375
8336-1902,210.430426069,38.6699301431,0.0181,-1.1285189390182495,0.01651821192353964,0.4453955590724945,1,9.685,-3.307,0.6268,0.899190672242988,0.019256729009884,1.65034761080428,9.85489543327177,-0.188968049652047,0.5929660201072693,1.06812586046393,-54.38690185546875
8334-1901,213.954953718,39.7979162715,0.0256,-2.048537254333496,0.007693302119150758,0.2773844301700592,1,10.584,-2.223,-0.4488,0.357192783953494,0.0165899944587975,1.68717965580203,9.85455179358974,-0.0581456496603693,0.958420991897583,2.98868276692749,-49.40129852294922
8337-3704,215.738853719,37.5274241262,0.0322,-2.0482215881347656,0.013869162648916245,0.39306196570396423,1,10.887,-2.217,-0.4819,0.382143918629726,0.0119474774531677,1.76648726376226,9.87145036543258,0.0220995172385522,0.7807919979095459,2.88819645914283,24.413299560546875
8441-6101,223.294923251,36.9138148604,0.029,-0.5469799041748047,0.04992165043950081,0.13430774956941605,1,10.539,-1.38,0.4187,0.463512581387732,0.00938473919300147,1.70849705745625,9.87389701062983,-0.156998861643175,0.9434790015220642,3.40770453064403,1.9483000040054321
9039-3704,229.685162111,33.2400747974,0.0625,-1.8426605463027954,0.009861083701252937,0.21753141283988953,1,10.952,-1.064,0.5877,0.301820470261777,0.0398142923183453,1.68705962448015,9.73891347923664,-0.045173618292396,0.8510169982910156,4.09275409955111,89.34230041503906
9041-3703,236.60242022,30.2669760178,0.0316,-1.3205318450927734,0.037804994732141495,0.4875979423522949,1,10.857,-1.612,0.2817,0.526392512377805,0.0214801218598345,1.83452385197691,9.91994331774086,0.0221632387564338,0.8552740216255188,2.61246428293718,86.72480010986328
12067-6102,332.864312817,-0.0506007477888,0.0523,-0.8672767877578735,0.043632274493575096,0.21677877008914948,1,11.219,-0.813,-1.3516,0.403268044564816,0.0789406762130599,1.66156973898715,9.70977706572022,-0.00226120713467924,0.4967989921569824,6.79516629142311,73.23310089111328
9091-3703,241.093924958,26.7849237078,0.0447,-2.1962311267852783,0.01464047934859991,0.21001356840133667,1,10.512,-1.438,-0.1783,0.509270159311743,0.0104398246940645,1.75449180809651,9.89439864592118,-0.0744841807013886,0.43905600905418396,2.09201435957029,17.203100204467773
9094-3703,239.645025979,27.6182540807,0.0312,-2.80395770072937,0.0020861562807112932,0.11382325738668442,1,11.099,-1.372,0.8617,0.446751501737643,0.076450762931346,1.80192757619436,9.94539078558334,0.0120270128394806,0.8448169827461243,3.59022860177787,55.44820022583008
8652-3704,331.343473852,-0.495744547778,0.0261,-1.948195457458496,0.009985082317143679,0.20021100342273712,1,10.345,-1.787,-1.2087,0.308284425542769,0.0212112899459701,1.70177455910415,9.88889201722964,0.0112595341271236,0.841159999370575,2.06041950408257,-79.47769927978516
9086-9101,242.465908167,25.6865942641,0.0416,-1.5986274480819702,0.036518463864922523,0.45491257309913635,1,11.24,-1.507,0.8071,0.694572266686055,0.0191906032033334,1.77969908689733,9.92405382647659,0.0892695911755465,0.8305360078811646,5.99811894219139,9.850899696350098
9088-3701,241.253120982,26.7464514128,0.066,-2.9588518142700195,0.0029540826799347997,0.15570374578237534,1,10.916,-1.429,-0.5534,0.231802021249649,0.01231098865948,1.66237413685571,9.6858424827306,-0.0703206767616183,0.9151430130004883,3.25060950973496,65.45590209960938
9088-3704,242.28281162,26.5168318829,0.0645,-2.796377420425415,0.00389391602948308,0.16557744145393372,1,11.083,-1.81,0.0243,0.215393120338286,0.0119631511913728,1.89300269331022,9.86791270959257,0.145881324863494,0.5537639856338501,3.00003484866655,-32.9452018737793
8652-3703,331.105497936,0.715414950245,0.0426,-1.8616293668746948,0.005266600521281362,0.2787299305200577,1,11.186,-1.227,-1.0848,0.465129967171357,0.0654294091747017,1.82096046895669,9.75041401121351,0.111203159153875,0.7558079957962036,3.77781149906121,79.61609649658203
8329-6101,212.698424121,43.6074937769,0.0673,-1.9465925693511963,0.021384913474321365,0.23683376610279083,1,11.046,-1.595,-0.348,0.175997894471489,0.00742012171427362,1.74793150479322,9.86412751409742,-0.058081390690811,0.879351019859314,4.84171301301407,-80.27469635009766
9030-3704,243.161858352,29.6435938736,0.0321,-2.7761168479919434,0.0037346159806475043,0.1657366082072258,1,11.027,-1.438,0.4355,0.638704552828534,0.243913467865653,1.87810857853411,9.90849705416746,0.162288390408562,0.9612699747085571,2.75108470422594,43.631900787353516
9030-12705,243.17790839,29.9013383981,0.0534,-2.563502550125122,0.01390319736674428,0.06926273927092552,1,11.221,-1.494,0.5289,0.219388547461886,0.00461824246669873,1.63613383927313,9.92851945077529,-0.018405628729273,0.4763469994068146,10.9273363431851,66.90190124511719
9028-1901,242.669821825,30.2551391434,0.0307,-2.744025707244873,0.003331539104692638,0.2385507971048355,1,10.562,-2.381,-0.1411,0.234203631440814,0.0755245115871221,1.80443377266099,9.91205793872023,0.0117397305322811,0.8760790228843689,1.43333894557777,-87.94149780273438
12068-1902,335.044242796,0.372933387459,0.061,-0.034647613763809204,0.021753468550741673,0.24295583367347717,1,10.916,-1.205,0.3021,0.457074500898802,0.00469800988852025,1.69890797539361,9.86572035153707,-0.0980838410123579,0.7142199873924255,4.74332548511761,-66.69560241699219
9049-12705,247.611665545,26.0600380381,0.0486,-1.6807292699813843,0.007073261076584458,0.171563521027565,1,11.126,-1.336,1.1789,0.549759644071734,0.0480412989864347,1.83316091143765,9.88195877460518,0.0674310172293299,0.3672020137310028,4.68741596710501,8.182499885559082
11757-9102,249.398641792,25.3066397933,0.0563,-2.2746880054473877,0.014210902154445648,0.12301761284470558,1,11.08,-1.007,1.0338,0.314078490024812,1.29795536297979,1.77742037892713,9.80196941645459,0.0283442211680754,0.3544999957084656,8.73392820769133,-54.300201416015625
11868-3701,249.356618734,25.3079700127,0.0584,-2.4867589473724365,0.007536486955359578,0.34073324501514435,1,10.976,-1.685,0.9331,0.427508238938178,0.00933437788626747,1.80975193440242,9.74446254113708,0.140864982241482,0.7015950083732605,3.10890388811339,-35.924800872802734
11868-6103,249.053079853,25.9312666174,0.0518,-2.2021162509918213,0.006773510482162237,0.10411261022090912,1,11.291,-1.231,0.3396,0.256097611620582,0.0457351985423186,1.8062320510436,9.84394747464344,0.0818592998340274,0.858784019947052,6.38592218425729,-64.78119659423828
9047-3702,247.366261012,26.5986873695,0.0714,-2.1636533737182617,0.0073450226336717606,0.4519132673740387,1,11.119,-0.881,-0.5766,0.600967488685539,0.0371488445936338,1.79815448492263,9.80423304191743,0.037582155398794,0.5312740206718445,3.8695691388898,87.76860046386719
11757-6102,248.726721169,26.2747746778,0.0441,-0.819432258605957,0.03687947802245617,0.1613725647330284,1,11.258,-1.135,1.0818,0.476963226526759,0.0249206838381371,1.90874729507952,9.9303883990856,0.133585457846221,0.9166190028190613,5.18155394221455,33.245399475097656
11757-3703,249.032319247,26.5165640097,0.0574,-1.7284640073776245,0.003955148626118898,0.19032283127307892,1,11.222,-1.413,0.3829,0.634738142968047,0.0478118533385261,1.79444504415223,9.78140050955493,0.0329394341935638,0.6208199858665466,5.35092670306138,37.188899993896484
11757-3704,249.295759305,26.2859612018,0.0596,-1.3516298532485962,0.015302786137908697,0.22771640121936798,1,10.833,-2.043,-0.294,0.202569025002608,0.0103119125077853,1.69852680339091,9.85673602807401,-0.0961426608490221,0.8992679715156555,5.05998443185974,-1.9625999927520752
12652-6101,251.704901383,22.9051692702,0.0356,-2.3433589935302734,0.0035277483984827995,0.041412314400076866,1,11.034,-1.416,-0.1892,0.273172947583844,0.019683840182679,1.76458024145009,9.8287786011744,-0.0340883367544398,0.43106499314308167,4.81880918683524,21.795900344848633
12652-6103,251.584258911,24.2527278441,0.0567,-1.6910113096237183,0.032849809154868126,0.375897541642189,1,10.828,-1.098,-0.2876,0.866211391168255,-0.00765989461967103,1.65965733265377,9.89153498880791,0.122253762836559,0.6329050064086914,3.59239906854718,29.364999771118164
12652-6102,252.068349064,24.1451436031,0.046,-2.6292829513549805,0.002553627477027476,0.11180471256375313,1,11.202,-1.374,1.4735,0.381524653292782,0.029068615619811,1.80347410310842,9.89078932049298,0.00137832258249435,0.9189950227737427,5.36514233315498,-39.60459899902344
11979-1902,253.977598529,22.8471095726,0.0469,-2.4881043434143066,0.008035228587687016,0.44557131826877594,1,10.625,-1.909,-0.6427,0.409567632992963,0.0707969173003618,1.83887577693143,9.96965940793354,0.0907407253543197,0.5419690012931824,1.56574557767247,-40.737098693847656
12067-6104,334.423460443,0.152122915501,0.0451,-1.228568196296692,0.01647346932440996,0.2471000850200653,1,10.454,-1.366,-0.9747,0.5069533337328,0.17426388219934,1.72467761871049,9.64553259888081,-0.0359285517639217,0.49712198972702026,3.1899070599811,-10.756400108337402
9866-12705,243.938120332,31.8218423631,0.0586,-0.45008355379104614,0.051073167473077774,0.21912303566932678,1,10.801,-2.382,0.0789,0.202304229887797,0.0108178878866907,1.5373750194489,9.7486559834143,-0.254048700758604,0.6734520196914673,8.08817130851626,-30.894899368286133
11978-3703,251.728735936,22.5213789525,0.0363,-2.049649238586426,0.008277913555502892,0.18698206543922424,1,10.984,-1.257,0.0087,0.593043021684382,0.0680194318872535,1.85984442083487,9.98415842923252,-0.0114730508753446,0.6997979879379272,2.82413851941811,62.207298278808594
11980-6101,253.650742658,24.063633125,0.0354,-2.224747657775879,0.028863469138741493,0.37362752854824066,1,11.011,-1.426,0.1218,0.451802760825402,0.053820984760901,1.80016499739548,9.83302642167216,0.0137449498441202,0.8736600279808044,3.70136222593541,42.8922004699707
8568-1901,154.492431948,37.1815832021,0.0442,-1.712393879890442,0.003605760051868856,0.16841676831245422,1,11.169,-1.862,0.1695,0.506079802069667,0.222001249550249,1.79145588591579,9.85099766423004,0.0110564183824045,0.8283730149269104,3.12078837780775,81.43689727783203
8253-9101,157.66051618,44.0127207743,0.028,-0.6757688522338867,0.03032706491649151,0.1263228803873062,1,11.004,-1.835,0.3429,0.372703526427109,0.0740471417966652,1.77292172526612,9.92257587066804,-0.0133070132751582,0.9409210085868835,4.08431507425863,85.3041000366211
8254-3702,163.682297724,44.5272903594,0.0525,-1.3130346536636353,0.029095282778143883,0.25319044291973114,1,10.648,-1.862,-0.7128,0.410236533657097,0.0234002441672675,1.76115768138291,9.78858693633416,-0.0242366246586299,0.6802610158920288,2.79112648090922,22.033199310302734
8256-3701,164.497127195,40.8279722463,0.024,-2.0785129070281982,0.004652252304367721,0.18155526742339134,1,10.579,-2.129,-0.3706,0.607063585160053,0.0617754265815933,1.76502165721643,9.81110700645832,-0.0196775645285143,0.8125479817390442,1.86338810126422,-85.08789825439453
8993-3701,164.404725025,45.6344344,0.0427,-2.2137298583984375,0.004840736743062735,0.2133326232433319,1,11.063,-1.924,-0.1472,0.505717446770291,0.0522222236848644,1.80679634007662,9.84973317107768,0.0268316860155512,0.9301999807357788,3.89034904931455,-12.686400413513184
10509-3702,166.369848301,46.8211966096,0.0252,-1.0470736026763916,0.015688075684010983,0.16987109184265137,1,10.519,-1.832,-0.227,0.621614656600375,0.0258925173807124,1.77294455021265,9.89580860378766,-0.0332387677292725,0.5725679993629456,2.39444979653394,-88.23470306396484
8257-12704,166.832004204,46.3833190659,0.0246,-1.6137551069259644,0.00819854880683124,0.1371670551598072,1,10.812,-2.461,0.1528,0.223620746252145,0.00990624801459031,1.64875544033318,9.83765606976519,-0.116454985968279,0.7066029906272888,5.95000262692183,-49.66640090942383
8466-6103,167.878678443,45.6431254705,0.0634,-2.0767877101898193,0.01409806776791811,0.27303678542375565,1,10.934,-1.097,-0.3773,0.117449447856771,0.0190090989591756,1.70740774214891,9.86745706086207,-0.125830995711978,0.8432289958000183,4.58078934785063,-63.23849868774414
8946-3703,170.58814502,46.4305044138,0.0323,-0.23007604479789734,0.031024035066366196,0.12549594789743423,1,10.819,-1.375,-0.4969,0.322187117043884,0.15280239201419,1.70167980810269,9.94147512166186,-0.0891541157256472,0.7764109969139099,3.06912555105716,-78.38390350341797
8945-1902,174.478161687,47.4663535061,0.0341,-1.206233263015747,0.014398764353245497,0.26585590094327927,1,10.913,-2.222,0.7312,0.599414380197875,0.034010085932386,1.78286572606755,9.84619761139455,0.0580357524952052,0.971343994140625,2.36598439779463,-23.444299697875977
12070-1902,340.801513527,0.426562416111,0.0596,-1.8974223136901855,0.014035352040082216,0.3524210900068283,1,10.844,-1.26,1.3274,0.456331147944622,0.0460243650985287,1.71548053991861,9.67388371698784,0.114390971537943,0.6739180088043213,2.55077473195378,81.48470306396484
8261-12701,182.356279647,46.5493574132,0.0691,-2.6737208366394043,0.009816491976380348,0.11812598630785942,1,11.084,-0.755,-0.4993,0.286834892992907,0.0553499258399879,1.81848754821351,9.77117330570413,0.113577489487149,0.8549550175666809,5.51350544392229,62.730098724365234
8260-3701,181.962289996,42.5718785151,0.0454,-2.277772903442383,0.0063704014755785465,0.15492333471775055,1,11.136,-1.868,-0.8689,0.460810669648329,0.0156851002573456,1.75816362605673,9.79763561932727,-0.00339171816265638,0.863681972026825,4.21399060169488,-85.54820251464844
11755-6102,185.978309581,42.0348580922,0.0671,-2.4429898262023926,0.010875084437429905,0.41946840286254883,1,11.042,-0.842,-0.7031,0.567686749761464,0.0187893760431308,1.80594479280103,9.82026152803439,0.0226709936228063,0.40226298570632935,4.58374091439015,80.63809967041016
8262-6102,185.570458171,43.7363524528,0.0481,-1.6925301551818848,0.010187243577092886,0.4055267721414566,1,10.598,-1.234,-0.8278,0.547755141910103,0.0314296410527754,1.7224465945084,9.85452399639168,-0.106298787127992,0.6088527127427229,3.38453098552722,-66.39099884033203
8318-1902,196.368917309,45.5818737837,0.0514,-1.8050775527954102,0.0060649048537015915,0.4054326266050339,1,10.596,-2.155,-0.0828,0.436100193192998,0.0543191519214105,1.6735794055419,9.69529021918171,-0.0159762999118127,0.9162099957466125,2.01279053098108,45.15729904174805
8465-3704,197.983095298,46.9071902298,0.0283,-2.085326671600342,0.0051068332977592945,0.37769606709480286,1,10.697,-1.565,0.8764,0.656784083752548,0.0119174194671379,1.86402183025372,9.86425255765818,0.0480191938837782,0.30592131332691014,2.16049651957448,86.5969009399414
8319-12701,199.60876231,47.2231656037,0.0571,-0.9827609062194824,0.0241884533315897,0.07792015746235847,1,11.287,-0.931,1.2771,0.295965260034227,0.00599171584962609,1.69225690646237,9.91282982392744,-0.0259778319279466,0.6923559904098511,12.0488185923529,-89.2500991821289
8327-6102,205.664653438,45.5843495134,0.0385,-1.3908807039260864,0.013570189941674471,0.1358107551932335,1,10.943,-1.92,-0.4469,0.557000706391613,0.0180689783160748,1.72162050643093,9.8686407041068,-0.037806737252671,0.8133609890937805,5.00482048578911,44.68830108642578
12071-6101,346.729140933,-0.660973754353,0.0538,-2.2379648685455322,0.013014735653996468,0.131842739880085,1,10.667,-1.962,-0.6314,0.301057466279066,0.0285568355477816,1.61172901178465,9.70322314898173,-0.134937781005195,0.8294699788093567,3.6323800901339,62.1776008605957
8616-3701,322.467437693,-0.631275969015,0.0302,-0.44716599583625793,0.01942409109324217,0.3131112903356552,1,10.98,-1.389,0.5372,0.589987211811652,0.0668130622122561,1.76897186136607,9.87100556595157,-0.0336341794392075,0.8931429982185364,2.97055481431241,49.46770095825195
11981-12705,255.513372907,19.0001803367,0.0568,-0.8533512353897095,0.04482046142220497,0.1814344823360443,1,11.103,-1.707,0.312,0.498827939758289,0.0115215575324807,1.43190343002866,9.73500252925988,0.0212239556941156,0.4442110061645508,13.0142287884891,-71.68599700927734
9894-3704,252.725498934,20.5229393192,0.0551,-2.3530690670013428,0.007281576748937368,0.37792521715164185,1,10.811,-1.871,0.1725,0.420565395319888,0.0738172585438178,1.65149563660319,9.82955426350989,-0.120729729709759,0.8548290133476257,3.08176789029399,-55.03799819946289
11978-3701,250.328764456,22.2787590179,0.0353,-1.5075041055679321,0.036744341254234314,0.26189596951007843,1,10.98,-1.534,-0.3619,0.635671894375509,0.173260433738489,1.89672310589482,9.86855231631886,0.0796675696893774,0.7341189980506897,3.41281294076065,12.753800392150879
9892-6101,248.233007375,23.945890941,0.0377,-1.7013517618179321,0.014271356631070375,0.1215948835015297,1,10.924,-1.78,-0.1632,0.229599625896892,0.009553051905666,1.77641923430168,9.91857022709316,-0.0651989677902123,0.4038139879703522,4.96186315213938,77.5979995727539
9050-1901,245.924020984,24.1718053089,0.0431,-0.8749210834503174,0.011484731687232852,0.3093300759792328,1,11.027,-1.006,-0.3249,0.550246131172442,0.0655703310972606,1.74912929833487,9.89912650175769,0.133456927949958,0.4128040075302124,2.65005130584896,-29.271099090576172
9050-6104,245.684598393,23.9541392908,0.0591,-1.6701900959014893,0.017868634313344955,0.09797469899058342,1,11.115,-0.704,0.4384,0.405316336654435,0.0593084919314592,1.66324055567297,9.85027573951567,-0.0702731428667903,0.5889589786529541,7.21810028036765,-15.596699714660645
9892-3702,247.427678082,25.3039338191,0.0427,-1.4589594602584839,0.019430367276072502,0.38419823348522186,1,10.17,-1.91,0.2502,0.795098008296167,0.0644029548972121,1.53387944548976,9.81410879896144,-0.355106947036704,0.9164850115776062,2.16481135804656,-84.69740295410156
9892-3701,247.724354042,24.5621023105,0.0632,-1.8339093923568726,0.00760947703383863,0.13863278180360794,1,11.268,-0.914,1.0358,0.414289178576546,0.135365429057186,1.69430461503214,9.69389507361132,0.0339694408586982,0.7225120067596436,5.67956123998542,58.15810012817383
9047-6101,247.662785592,25.6094366462,0.0425,-1.153083086013794,0.018306857906281948,0.19522029906511307,1,11.034,-1.937,0.3502,0.490278279404397,0.101369514383622,1.78582189242378,9.81322572159045,-0.0102184593828038,0.902101993560791,4.46293762118052,25.219900131225586
8654-3702,354.921904047,-0.0344854070265,0.0233,-2.011414051055908,0.011467755772173405,0.1534058153629303,1,10.475,-2.41,-0.7037,0.489942690946883,0.0479931390493474,1.70950939258888,9.89507202861285,-0.0563412982406039,0.8049129843711853,2.25667490836763,-31.410600662231445
9093-12703,242.088120739,28.4786834721,0.0502,-2.3794682025909424,0.018318483605980873,0.0918811522424221,1,11.206,-1.522,0.6631,0.20550188616145,0.0757451938264649,1.71608125634926,9.95672451558739,-0.132008145472054,0.6750710010528564,10.0478273134961,39.28179931640625
9040-3702,243.190961671,28.1083665866,0.0303,-1.21705162525177,0.015090405009686947,0.10745475813746452,1,10.376,-1.874,0.0335,0.267021604252047,0.0184092990842196,1.57793126922234,9.68850292629666,-0.193987666982969,0.7835389971733093,2.75692878846868,4.017199993133545
9887-12703,238.515570044,29.9151013577,0.0737,-0.9118314385414124,0.07905902341008186,0.31645652651786804,1,11.191,-0.697,1.219,0.304964830479001,0.00829554710252155,1.61033704476461,9.78245540773026,-0.151524698674077,0.4543749988079071,12.2374143116384,15.397700309753418
8655-1901,355.983164831,0.218054170333,0.0221,-1.958778977394104,0.0029739422025159,0.1844644993543625,1,10.308,-1.624,-0.6105,0.56176177815241,0.0820895709165277,1.68364921768204,9.71023651036349,-0.0208498242792128,0.6265453467739772,1.34740108737374,8.101200103759766
10216-3702,117.003225435,18.622145951,0.0452,-1.2783985137939453,0.0412464439868927,0.403791144490242,1,10.43,-1.902,1.3763,0.48620978536048,0.00707481083587353,1.6781456086765,9.7400440759129,0.0008761648838925,0.6904889941215515,2.09601877054697,-10.914999961853027
9492-3703,117.074570933,18.9592212143,0.051,-3.1705753803253174,0.0021122527541592717,0.23883987218141556,1,10.734,-1.491,0.3326,0.389300929714776,0.0555730153628462,1.72364722640359,9.85935546412612,-0.140314442837479,0.8465120196342468,2.68908453051237,-72.57240295410156
8939-1901,124.447939515,23.4765323934,0.0129,-2.0336785316467285,0.0033275948371738195,0.24259837716817856,1,9.537,-2.497,-0.034,0.202793608949853,0.0174753335979883,1.56646669176676,9.65603061300335,-0.220092338060189,0.8493980169296265,0.639690868983828,54.23210144042969
8655-3703,357.127656505,0.36051019958,0.038,-1.1582984924316406,0.01245700241997838,0.32772940397262573,1,10.035,-2.458,-0.7264,0.891945891007983,0.00658740406275473,1.59428322425616,9.77916650097779,-0.0975955249236032,0.38841500878334045,1.85977241581803,-2.5188000202178955
9508-3702,125.71897655,25.5584090602,0.0276,-0.3767130672931671,0.01810833252966404,0.19668903201818466,1,10.369,-1.919,-0.205,0.172430814086383,0.0798284743981357,1.59070337825566,9.81195399737117,-0.236250479413653,0.8746730089187622,1.91275128321549,-81.00160217285156
9508-6102,127.036813758,26.0949911446,0.0239,-1.6876628398895264,0.005784225184470415,0.2140275165438652,1,10.456,-2.878,-1.1013,0.167319239022997,0.0229639456226395,1.65258590895446,9.80746798804312,-0.144384318642845,0.6838359832763672,2.56005875407352,22.727800369262695
11747-1902,129.807348927,27.0757426581,0.0832,-2.4547359943389893,0.0036104083992540836,0.3577995300292969,1,11.181,-1.218,0.3351,0.579448321478087,nan,1.6817869047268,9.61927302726591,0.103097548809919,0.9680989980697632,2.99146044520125,27.15920066833496
10498-3703,130.307516597,27.9077931283,0.0581,-1.897698163986206,0.007877996191382408,0.3030003011226654,1,10.852,-1.527,-0.6625,0.215467538631952,-0.0123976410699016,1.72757058078273,9.78078744002063,0.00401231536096092,0.8207529783248901,3.32061437866653,-21.423599243164062
12488-6103,135.315447387,30.0247464102,0.0649,-1.3230865001678467,0.01889514084905386,0.32091253250837326,1,11.049,-1.824,0.1744,0.731592923018768,0.0248837564093262,1.75993931227252,9.86373109095024,-0.0545684319970226,0.7672140002250671,4.77757184729617,16.023500442504883
10501-6104,135.042768502,30.3879673342,0.0843,-2.3503305912017822,0.01199664967134595,0.3233102262020111,1,11.279,-1.464,-0.1807,0.336184007168389,0.041679616961613,1.80702562884817,9.92316531701521,-0.0387873942070086,0.8684989809989929,5.69985264688446,-62.819698333740234
10500-12705,137.223188476,32.2530361675,0.0497,-2.098066806793213,0.015516740269958973,0.13391780853271484,1,11.287,-1.162,0.6191,0.222614743443631,0.00425372217715151,1.82674463942776,9.92668162885338,0.0616301447134277,0.7216609716415405,8.94431797100032,-79.5647964477539
10505-3701,139.387878713,33.1404150861,0.0623,-2.7122793197631836,0.0048731506103649735,0.4816558063030243,1,10.984,-1.811,0.2409,0.473610917230435,0.0602218670859252,1.86374506475505,9.84363440696638,0.161953357095369,0.745639979839325,2.95849780613529,-82.1697006225586
8152-6104,143.809269161,34.731706307,0.0273,-1.494523286819458,0.016284937504678965,0.26666663587093353,1,11.092,-1.217,-0.2576,0.665685162870381,0.0916386715241899,1.83594700305595,9.82031473198322,0.109904205157525,0.7080519795417786,3.57884449801886,13.420100212097168
10838-3703,146.660607822,35.9951893756,0.022,-1.920682430267334,0.009419340407475829,0.1523936465382576,1,10.217,-2.036,-0.1409,0.369907812126046,0.0876372636459582,1.62882412524491,9.85454528933824,-0.244482261710094,0.48204800486564636,1.84809399114978,2.997499942779541
10837-6102,159.827060624,0.839857502776,0.0659,-0.457679808139801,0.03607615455985069,0.11271878331899643,1,11.248,-1.424,0.0499,0.268748397771068,0.0136639809665509,1.80638046087028,9.84214123957085,0.0224440819047617,0.937745988368988,6.65038525989269,73.72959899902344
8656-9102,7.30918532467,-1.01936262056,0.0661,-2.7050063610076904,0.005804188549518585,0.18622753769159317,1,10.981,-1.649,-0.0451,0.739511878120488,0.024925181877866,1.74494012028332,9.81848693423802,-0.0355384088920975,0.5091630220413208,5.32879625351319,-58.12689971923828
8336-3704,210.632175032,37.6813872524,0.0495,-1.2328035831451416,0.016993246041238308,0.19070670753717422,1,10.691,-1.135,-0.8566,0.566932802740706,0.0280290729726254,1.7654115570573,9.84691715770297,-0.029036739271962,0.6250380277633667,2.63169101988974,48.28839874267578
8337-3701,213.798415587,37.0775723293,0.0332,-1.1798166036605835,0.027214067988097668,0.33662402629852295,1,10.683,-1.974,-0.9281,0.649642890233401,0.0293886351950581,1.71075801203803,9.65454121502962,-0.00320417432213258,0.5781040191650391,2.71485740768142,34.51539993286133
9024-6101,221.666542185,33.3012218567,0.0705,-2.0172266960144043,0.005154529586434364,0.2115759328007698,1,11.093,-0.96,0.3337,0.482611237595856,0.078216681981269,1.71462300248148,9.69828906444588,0.0803894690134459,0.5500509738922119,3.50020017700233,-87.23580169677734
9024-3701,221.666417171,33.4012281555,0.0294,-2.7043237686157227,0.003060427843593061,0.11298653110861778,1,10.605,-1.902,-0.2996,0.343046810452277,0.0232989456168457,1.77263206049369,9.94607043699784,-0.0856235009439365,0.7534719705581665,2.64222114733395,63.54840087890625
9024-6103,221.403476803,34.3108847301,0.0832,-1.591942310333252,0.008432299364358187,0.2853226214647293,1,11.237,-0.763,-0.5234,0.295505334061429,0.00601500590035797,1.79007189062901,9.86539757757476,0.0168122982352295,0.8493509888648987,5.61439882931231,55.05009841918945
9045-9102,227.536895057,31.8878363741,0.0305,-1.907705307006836,0.010809612227603793,0.24831314384937286,1,11.03,-1.902,-0.5883,0.170019300698269,0.0741262862891377,1.69649287023205,9.81743656938725,-0.0526427251559616,0.745727002620697,4.23762050749035,54.309600830078125
9044-6102,230.652568187,29.8957624364,0.0753,-0.9026193618774414,0.05071003548800945,0.3991851359605789,1,11.178,-1.356,0.8601,0.673276507457441,0.050346660425113,1.816972412389,9.83675869305929,0.0656835015526281,0.8641579747200012,4.98719033995025,71.3375015258789
9888-3703,237.024729238,27.9623646788,0.0783,-3.0987038612365723,0.005013924790546298,0.27470532804727554,1,11.211,-1.394,0.7044,0.17270466731327,0.031326139662408,1.78462000805332,9.81045913937115,0.0150028636443871,0.8416889905929565,4.40579022240833,64.52570343017578
9092-3703,239.965063698,25.940652403,0.0447,-2.5588583946228027,0.0034129025880247355,0.08562472462654114,1,11.181,-1.607,-0.5474,0.312248426599631,0.0236215895700789,1.80995548471305,9.92824842953923,-0.00468352728833771,0.8999750018119812,4.27380185747877,-29.63559913635254
11827-3701,212.116140368,48.2001554186,0.0525,-1.9200219511985779,0.015867304988205433,0.21260590478777885,1,10.712,-1.679,-0.5324,0.259858217651842,0.0272924229352764,1.65964839320179,9.85852976182494,-0.214793785593726,0.9018250107765198,3.27069241847731,21.505399703979492
8325-6104,211.474226488,48.3655452742,0.0527,-2.9813411235809326,0.006431198446080089,0.11458734050393105,1,11.299,-1.568,-0.5701,0.411047344232613,0.0391942985860952,1.88975507807485,9.89659550358551,0.0907766019586812,0.463454008102417,5.96633762747333,-7.360000133514404
11827-6101,211.580127094,48.5576331453,0.0635,-1.4461784362792969,0.014427726157009602,0.4276905208826065,1,11.036,-1.986,0.9966,0.664016359345444,0.0651283169667214,1.90018687623674,9.94180502217225,0.0696900222307033,0.6592220067977905,4.09249859912772,-43.68619918823242
8326-3703,215.274863658,48.3081727439,0.072,-2.270695447921753,0.005305824568495154,0.27600953727960587,1,11.151,-1.268,1.2858,0.236217057179867,0.0116192178865381,1.82785640080352,9.84648142246285,0.0333017079648796,0.5735139846801758,4.11571218623762,-15.103699684143066
11827-3704,213.813097542,47.8733435601,0.0279,-1.7192383408546448,0.007376215769909322,0.3907513841986656,1,10.686,-1.98,-1.0264,0.626668509929887,0.0254537495348996,1.80789610995034,9.86862111284275,0.0310375937176022,0.8844450116157532,1.7170767449603,-59.534000396728516
11011-3703,217.577208599,48.0685199319,0.0287,-2.737522602081299,0.003015239373780787,0.13056063652038574,1,10.791,-2.214,-0.4511,0.616044756639641,0.0433294703498076,1.82563309223239,9.93539578746063,-0.0606333479586272,0.48521097283573467,2.38758129776353,-48.46039962768555
9868-1901,218.600034104,48.0374809129,0.0364,-3.164588451385498,0.0035670942161232233,0.1305888071656227,1,11.027,-1.962,-0.6243,0.158260917707732,0.00728771222544135,1.82661513851675,9.89167132955609,0.0674580520818555,0.9480630159378052,3.68686483733228,-57.46289825439453
9868-3704,219.726705634,46.6656150482,0.0359,-2.143824338912964,0.00650966982357204,0.15420491993427277,1,11.013,-1.256,1.2043,0.178839211213652,0.108344147035033,1.71666248339675,9.76252119228093,-0.00569832638950288,0.9997990131378174,3.11978575039383,-4.253399848937988
9034-9102,226.291453527,45.5607391688,0.0655,-0.8699581027030945,0.019017265178263187,0.1242685317993164,1,11.002,-1.504,-0.3722,0.15204185443052,0.0118116236273543,1.75945001822287,9.84163333093276,-0.02864502430917,0.9115939736366272,5.18078459688493,10.488499641418457
8552-1901,228.700725792,43.6659680669,0.0274,-1.0307856798171997,0.032652588561177254,0.444720596075058,1,10.22,-2.528,-0.9989,0.555282241963863,0.0146496687680755,1.66570129482331,9.8744857609874,-0.238602343130142,0.8041160106658936,1.6792988160104,88.91280364990234
8315-3704,237.888156574,38.2994367409,0.0329,-1.448439359664917,0.00916910171508789,0.4855351895093918,1,10.674,-1.855,-0.8079,0.631283807627766,0.0174895741748713,1.80529781733803,9.83668712172845,0.0364799904458299,0.357832786667954,2.05642189801847,-65.43699645996094
11823-6104,249.226683708,29.0148514188,0.0536,-2.1326701641082764,0.01072238851338625,0.1332731582224369,1,11.251,-1.626,-0.1053,0.269336887149774,0.00796514496702687,1.81746165311401,9.95870600276522,-0.0130202970820282,0.7951149940490723,7.02674969661225,-8.018899917602539
9893-6101,256.333803036,24.4703493475,0.0653,-0.4733092486858368,0.07452971301972866,0.49750955402851105,1,10.911,-1.76,0.0534,0.856393159126047,0.0268608037439535,1.76934990196878,9.76350894600453,-0.0130823718214577,0.30396899580955505,4.22079228252263,69.143798828125
9893-9101,255.981508061,24.7800549805,0.0478,-1.645611047744751,0.019459111150354147,0.16215986758470535,1,11.084,-1.947,0.7273,0.213479358496084,0.00868912064748856,1.79808956410096,9.91768793867092,0.00871296685225463,0.7988550066947937,6.96719582308044,-88.24919891357422
12651-9102,251.637118578,27.3182731137,0.0444,-1.5792211294174194,0.011012671049684286,0.24945002794265747,1,11.294,-0.871,-0.4569,0.37070810140402,0.0259580703669143,1.77127802624862,9.83693239520294,0.00452866290197373,0.8429489731788635,5.94938944990405,-1.0715999603271484
12651-6104,252.533684452,27.219604084,0.068,-2.8606626987457275,0.005846186075359583,0.2238941192626953,1,11.105,-0.85,0.0812,0.281027151399345,0.0105311964996249,1.77198753276468,9.81769789878768,-0.025810956097128,0.9660260081291199,4.45927179748398,47.641700744628906
11977-6103,254.625233222,25.3902816445,0.0327,-2.035736083984375,0.003065856988541782,0.09515710547566414,1,10.83,-2.16,-0.6498,0.462016744451673,0.127894482333961,1.76860604227952,9.94501151508755,-0.0673414162237837,0.8965579867362976,3.96439129335555,-5.470099925994873
11952-1902,253.46293286,26.9728613295,0.0344,-1.423644781112671,0.004671400645747781,0.07943873852491379,1,10.774,-2.244,0.0816,0.5788944296806,0.0989457972622582,1.7880870931358,9.92768723892443,-0.00302513356329681,0.8868330121040344,2.49452259790926,19.670000076293945
11952-6103,253.959602986,27.4415780118,0.0367,-1.3595489263534546,0.02244699839502573,0.08065437898039818,1,11.082,-1.244,0.2084,0.160056875712382,0.00608268456563643,1.87958802998377,9.94176319199378,-0.0217163432119038,0.9033309817314148,4.49820209555961,81.5259017944336
12696-3704,14.4049622181,-0.708586332597,0.0422,-1.0079448223114014,0.01600344618782401,0.3620208650827408,1,10.117,-1.874,0.7651,0.926019647598213,0.024693924920564,1.50992402727921,9.71361668760125,-0.0671739634907231,0.4337550103664398,1.9960539352723,20.01289939880371
12696-6101,14.0444657078,-1.11692105137,0.0417,-2.3341903686523438,0.011490145232528448,0.15675407648086548,1,11.069,-1.506,1.383,0.467155186680341,0.032279905404685,1.85599419113529,9.82847429092483,0.100938187449267,0.814657986164093,4.76378453442321,-34.01390075683594
12772-3702,15.2865418987,0.0392524296119,0.0637,-1.9374125003814697,0.003967702621594071,0.19687724113464355,1,11.044,-2.062,-0.5071,0.252853807733148,0.0105973116133436,1.7039488146337,9.88781735535824,-0.0136429740905993,0.8124359846115112,3.21591232071156,-75.10489654541016
12772-1901,16.8813658876,0.88976155366,0.0177,-0.7251682281494141,0.10641628876328468,0.44593577086925507,1,9.566,-2.509,-0.3772,0.813343760711112,0.0108406410527944,1.48132044601358,9.89162763682278,-0.15791160492885,0.515733743003688,1.06465789830617,66.82520294189453
11970-9102,226.650607393,9.64948798955,0.0441,-2.0185651779174805,0.014184975065290928,0.2028941735625267,1,11.171,-1.671,-0.1161,0.173731822889278,0.0496704665287607,1.75797979367541,9.72317107133191,0.0576186504967586,0.7863680124282837,6.3115955215968,74.2782974243164
11968-6101,228.147352613,8.69624364932,0.0796,-1.2930428981781006,0.017664646729826927,0.3534926027059555,1,10.951,-1.568,0.2162,0.31234605349079,0.0149537773178072,1.58959662286083,9.60702794826392,-0.18163321996531,0.8497160077095032,5.28368437788177,24.885099411010742
11965-12704,230.305163029,8.19553840239,0.076,-1.8806226253509521,0.02107304148375988,0.256548710167408,1,10.956,-1.434,0.4089,0.518654016269592,0.00445905996221802,1.71685415969828,9.83634054829375,-0.0683923535989692,0.4929090142250061,8.73189499971042,-53.2421989440918
11967-9101,230.896871828,9.34617063381,0.0357,-1.6382567882537842,0.0070588733069598675,0.05195842310786247,1,11.178,-1.838,0.1432,0.228780169575482,0.0237025649500302,1.78038127135339,9.92855938805475,-0.0200342700807283,0.962768018245697,4.83054443160025,-43.67620086669922
11967-1902,231.59352428,8.98735265832,0.035,-3.2572181224823,0.0010044847731478512,0.1975153312087059,1,10.954,-0.849,0.2112,0.462694891174671,0.0293184038623253,1.8298614738165,9.91149993424463,-0.00273201409915488,0.9483479857444763,2.54972295274076,38.42729949951172
11963-6103,233.065470154,9.46554414698,0.0334,-1.4610717296600342,0.014124698471277952,0.13827301934361458,1,10.968,-1.75,-0.2678,0.184395261952033,0.0290508131152201,1.77098786160174,9.98423418324404,-0.0589164026914108,0.952239990234375,3.56794214293438,-43.78519821166992
11963-3702,233.640246632,8.35082245144,0.0443,-0.7272308468818665,0.0247383713722229,0.1462896205484867,1,10.954,-1.949,0.1104,0.283875775073243,0.0333831110231629,1.72221024168051,9.92657897785456,-0.0245289841351673,0.9646080136299133,4.13351046236889,25.82200050354004
11960-6101,236.543122767,8.44593054631,0.0688,-1.5131735801696777,0.02696687914431095,0.23027238249778748,1,11.098,-1.047,0.7805,0.324412624777312,0.00302601662072288,1.76737145884292,9.89686933286262,-0.118820880734446,0.8440070152282715,5.16445632791928,79.94770050048828
11960-3704,236.63380073,8.52689796657,0.0693,-2.8519062995910645,0.00317766354419291,0.21517298370599747,1,11.12,-1.73,0.7557,0.193001827119895,0.00463498638951888,1.86440767897024,9.84394676131432,0.135388606956059,0.9091209769248962,3.78243659250126,-9.149499893188477
11960-3702,237.109618014,9.16453823191,0.0556,-0.8546664118766785,0.023986644111573696,0.40475213527679443,1,11.152,-1.836,-0.3584,0.542948179741739,0.0414685979683459,1.75951393527986,9.81980441700328,0.0781087438284298,0.7619590163230896,5.3621112328554,52.989601135253906
11974-1901,237.901334198,9.18699237283,0.0557,-2.2232666015625,0.008860168512910604,0.1720828078687191,1,10.783,-1.026,-0.4818,0.473397949713617,0.0673580370958441,1.76048808602117,9.91478189025262,-0.0310237804587667,0.988074004650116,2.93711344754991,11.764399528503418
11974-3701,239.477364306,9.40991954371,0.0428,-2.559969902038574,0.0022776719415560365,0.13426516205072403,1,11.139,-0.889,-0.337,0.521800920859628,0.0786836513226856,1.81790258947611,9.78231556150648,0.0354149484498934,0.9345030188560486,3.82123653736711,-27.89069938659668
8714-3702,117.964463339,46.0694301321,0.0518,-0.9739894270896912,0.01268904423341155,0.10145675018429756,1,11.221,-1.77,0.5386,0.168168972175891,0.0306546341294432,1.8440909493514,9.86250903823158,0.123057420453941,0.6809020042419434,4.98039437395946,38.85860061645508
8138-3703,117.950149278,46.0519833875,0.0536,-1.8868967294692993,0.004288989119231701,0.1419488489627838,1,11.131,-1.326,0.417,0.253570419125824,0.00671378553537738,1.78255722784808,9.91266172775114,0.0268729251934065,0.6361510157585144,4.63700851542385,73.2936019897461
12078-6102,29.1377802755,-0.174999472916,0.0477,-0.962263286113739,0.012416510377079248,0.4051576554775238,1,10.984,-1.22,0.707,0.255021974755914,0.0884368866935433,1.68552927919419,9.89095448917813,-0.0526799206692501,0.8505250215530396,4.89865211322847,-59.518798828125
8720-3704,121.429548612,48.9337751432,0.0551,-1.968295693397522,0.008273317012935877,0.28664426505565643,1,10.748,-1.17,-0.3701,0.483015323797455,0.0358628606409405,1.81143709593626,9.94076313538984,0.0182711279007954,0.7661929726600647,2.52832659479636,-52.00019836425781
10493-1901,123.971469333,51.7625693845,0.0316,-1.089765191078186,0.004239879082888365,0.13567760959267616,1,10.544,-2.286,-1.2007,0.401621424960115,0.0431992886588027,1.77207364184077,9.95289003728616,-0.127571287353416,0.545989990234375,1.96142003622504,32.727699279785156
10494-6104,125.253570622,55.2002119839,0.0322,-0.8904991745948792,0.011698927264660597,0.11845842748880386,1,11.026,-1.041,-0.0075,0.328211777541647,0.0178925719830714,1.80073696052906,9.93694283649175,0.0636744126461145,0.7920680046081543,3.66406827902368,57.89039993286133
8723-6102,128.549746246,55.8171742908,0.046,-1.7053745985031128,0.011592192109674215,0.14780402556061745,1,11.139,-1.542,0.3354,0.495536412397913,0.0659783322060769,1.76809553676591,9.87694112363487,-0.0583360350757809,0.6370890140533447,4.86359736397177,-79.95559692382812
12081-1901,30.5518802996,-1.00811706769,0.0418,-2.178316593170166,0.010634499369189143,0.48624661564826965,1,10.106,-1.935,1.0552,0.201986539114854,0.012502200676647,1.72130124177946,9.94189729208898,-0.135227009819614,0.9414659738540649,1.04213160718546,-41.758201599121094
12080-6103,30.5644716818,-0.985249306738,0.0443,-2.5243704319000244,0.003450059681199491,0.45086221396923065,1,10.39,-2.027,0.851,0.511443135811993,0.0144683733794194,1.74432731005499,9.78115274544918,0.0123450792775574,0.7867550253868103,1.72637025913424,-82.12020111083984
10223-6103,31.487621624,0.773356454291,0.0418,-1.5734392404556274,0.007832505274564028,0.11039920523762703,1,11.108,-1.395,0.4918,0.36115345253929,0.00521703691003851,1.74072860845967,9.85029620401787,0.0580246336598213,0.8665729761123657,5.52939675688833,15.388500213623047
10223-6102,32.1500267146,0.458344136935,0.0415,-0.8355614542961121,0.03437993675470352,0.15256322175264359,1,10.955,-1.941,-0.062,0.219853720838242,0.0159105804132577,1.71191496607243,9.94204591934126,-0.167853033997711,0.44286999106407166,4.69632559993541,88.3458023071289
10224-3701,34.3991810957,-0.493589654998,0.0406,-1.450380802154541,0.010518901515752077,0.1825820654630661,1,11.195,-1.168,-0.9105,0.379422831969742,0.10075217668716,1.77271044942792,9.93224191183996,0.032366132509255,0.9481490254402161,4.14528795841455,-82.8499984741211
10224-6102,35.1105896278,-0.312863777025,0.0415,-1.8866698741912842,0.016108985990285873,0.43016816675662994,1,11.143,-1.948,-0.5898,0.300797450716438,0.0381079689895539,1.74295481079765,9.88648495625968,-0.00795136433132373,0.49511274264712174,4.77197224595698,-80.58769989013672
8153-9101,38.9363186162,-0.188187021784,0.072,-1.4673748016357422,0.01487378915771842,0.17177043110132217,1,11.16,-0.964,-0.7276,0.219484689594278,0.0418298639502268,1.72912905178299,9.87963893774783,-0.0119240520268002,0.7648699879646301,5.56973471096846,-4.461999893188477
10226-12702,38.1001719357,-0.55207323206,0.0536,-1.6189090013504028,0.011741186026483774,0.14811700955033302,1,10.814,-1.906,-0.4832,0.523709988506746,0.00816939703455433,1.78706726903799,9.80599276321102,0.0352666858419355,0.8268880248069763,3.17677517539863,79.67030334472656
11969-6103,227.739921071,7.60508486908,0.0484,-0.43472903966903687,0.18146808445453644,0.42088568210601807,1,10.411,-1.427,0.5068,0.610950996572202,0.03179348677258,1.59499946204848,9.84855019444167,-0.22093968982479,0.34139901399612427,3.12902559043822,-12.326700210571289
10225-12705,36.9688026381,-1.15280687364,0.0703,-2.472466468811035,0.012452627997845411,0.09413746744394302,1,11.171,-1.414,1.8358,0.642064853658674,0.00250081511801144,1.65414564251728,9.79474901575031,0.0169436072794287,0.43493199348449707,14.0549676323878,65.93150329589844
11965-3704,230.490159756,7.51289857468,0.0425,-1.2788619995117188,0.023623276501893997,0.24200677126646042,1,10.195,-1.653,0.6685,0.351262164666885,0.00674096417747987,1.61918488636851,9.92311516386089,-0.242076711785613,0.9298760294914246,1.9561501992575,81.481201171875
8079-3704,42.8053973029,-0.845003037865,0.0225,-1.7795665264129639,0.006017710315063596,0.3083067536354065,1,10.317,-2.545,0.4988,0.423032169268136,0.0166925279216606,1.62786776415779,9.88603492312961,-0.119685431776775,0.7836639881134033,1.94113441492092,31.250900268554688
8078-6102,42.5327611629,-0.266960497214,0.0291,-1.2118905782699585,0.012449601199477911,0.1778268702328205,1,10.767,-2.209,-0.4863,0.205106752405336,0.0471537821304115,1.74371632497179,9.72643375396728,0.00495821115716049,0.8238080143928528,3.70831718299136,18.937999725341797
8079-3703,42.4195791227,-0.565929028661,0.0454,-1.3023436069488525,0.010504007805138826,0.24992931634187698,1,11.091,-1.986,0.3016,0.674959168832291,0.0272598896144941,1.7230053981835,9.86859501540059,-0.115013851841201,0.8325610160827637,4.37855884184755,14.748900413513184
11824-3704,225.51741531,4.90221300339,0.0727,-2.0966615676879883,0.016352499835193157,0.4102637618780136,1,11.138,-1.554,0.2439,0.514636003893103,0.0302991802654525,1.91611156847788,9.84258943374711,0.141646965356036,0.8263339996337891,3.21825442362467,-24.14259910583496
8153-6104,41.3073884525,-0.746138088523,0.0539,-0.8367403149604797,0.03471115231513977,0.19371210783720016,1,11.187,-1.573,-0.8754,0.378493994097531,0.0539783194083935,1.86947798270388,9.88465124043551,0.0266894174264651,0.8871279954910278,5.50486675574025,-36.45790100097656
8153-12703,41.0682926204,0.341599264633,0.0221,-0.2601015865802765,0.025178560987114906,0.49749740958213806,1,9.656,-2.371,-0.0649,0.869146425837261,nan,1.21589241230039,9.76655429926786,-0.448666739704633,0.6108400225639343,6.9214893716907,68.3102035522461
8077-6101,41.6999087151,0.421577106474,0.0283,-2.434098958969116,0.00422496534883976,0.2571842819452286,1,10.687,-1.365,-0.2682,0.291631373392122,0.0470447537638186,1.68072031223434,9.77944839939927,-0.0536653032545189,0.4492974039604027,4.48544372205126,-33.600101470947266
8154-6103,44.3494696109,-0.309408675599,0.0291,-0.6405898928642273,0.012668348383158445,0.21708202362060547,1,10.925,-0.944,-0.0388,0.235145446822776,0.061957299068487,1.68548877717583,9.82361212643709,-0.0171208949547939,0.9239389896392822,4.14909985226702,29.052499771118164
8079-6102,42.9775629197,-0.980116719149,0.0225,-1.0777003765106201,0.035318320617079735,0.1627359241247177,1,10.15,-2.275,0.5164,0.967887235222097,0.00587542677837951,1.69983205564935,9.64394413341175,0.0301046142284053,0.3906930088996887,2.55276273920569,82.30899810791016
8154-3702,43.6582905094,0.939435236268,0.0668,-3.0691771507263184,0.00118959229439497,0.12163357436656952,1,11.296,-1.185,1.1378,0.299034888013541,0.0334202049597519,1.83693874619586,9.88938869177693,0.16435567506335,0.9980390071868896,5.57126406824114,88.74299621582031
9002-3701,222.833618691,30.6638343718,0.05,-2.3959920406341553,0.0037967251846566796,0.14811929315328598,1,10.741,-1.254,-0.1109,0.460601186674802,0.0926136703975621,1.77475108770012,9.89665882274358,0.0578096984863879,0.6940926341213569,2.22435542382369,38.298099517822266
9002-6104,224.010716887,31.5315309772,0.0844,-2.7510805130004883,0.003891046275384724,0.10298606008291245,1,11.241,-1.913,0.827,0.352272188709279,0.00646353757654366,1.7498286732046,9.8152128214788,0.0574385237240355,0.7380020022392273,5.48052600947648,-56.32680130004883
9891-6103,226.990601449,28.8818610359,0.0579,-1.3883448839187622,0.019635691307485104,0.34727761149406433,1,10.937,-1.679,-0.2003,0.729160145356426,0.0166126444245712,1.74755166737344,9.89594512226605,-0.045326587518282,0.7122610211372375,4.07379136177001,37.240299224853516
9885-12703,239.016333483,24.4480400915,0.0425,-2.578169345855713,0.006540895672515035,0.21899351477622986,1,11.252,-1.609,0.0545,0.187510684711611,0.012829828433939,1.74630392239191,9.9374134184134,-0.0807560448685304,0.6212970018386841,9.67195706583375,79.48999786376953
9087-6103,240.156241554,24.0467825305,0.0563,-1.6817208528518677,0.023320632986724377,0.09547297656536102,1,11.258,-1.849,-0.6604,0.227302747088118,0.0202044436039142,1.76823919946154,9.83467453465316,0.0363686901612461,0.8941760063171387,6.2585978538702,-1.0565999746322632
9194-6103,47.1429889739,0.55093690996,0.0308,-2.974428176879883,0.002607720613013953,0.32088206708431244,1,10.531,-1.474,-0.4666,0.539743694290858,0.261254530046596,1.80704877330255,9.90478321133237,0.0914606722941941,0.6047149896621704,1.92864437902076,-4.6230998039245605
9087-3703,241.267695866,23.9171279454,0.0531,-2.118151903152466,0.007699374109506607,0.11826273053884506,1,11.179,-1.562,-0.5343,0.407974970527562,0.0217193227216968,1.73247283242224,9.75897730914029,0.024306306404278,0.581492006778717,5.1323624692061,28.35770034790039
9194-3704,47.3207531152,-0.906653484303,0.0393,-2.384431838989258,0.0028505200752988458,0.1435917690396309,1,10.967,-1.154,0.1889,0.130387140785247,0.0973864316556257,1.77075397520962,9.88901673374755,-0.0204130825078623,0.9033870100975037,2.94555883567431,-26.78569984436035
9193-1902,46.6602571675,-0.509978304821,0.0253,-1.890979290008545,0.00437393574975431,0.2772759795188904,1,10.608,-1.74,0.4519,0.672577504832182,0.112985377764747,1.82440025886007,9.91511268471227,0.028518360855547,0.8081459999084473,1.8454315539101,-40.23400115966797
8710-1902,117.835257845,49.8511410695,0.0214,-2.8913283348083496,0.002120328019373119,0.49313805997371674,1,9.909,-2.042,0.699,0.323376107250489,0.0283589470493273,1.76133350759525,9.91252759827508,-0.0947941200770062,0.7049769759178162,0.596489310252868,-37.60689926147461
8710-3703,117.780340602,50.4077082392,0.0215,-1.0900551080703735,0.010085583664476871,0.28365638852119446,1,10.254,-1.861,0.9689,0.626308368710627,0.0130179153658689,1.74994902035809,9.80404139046716,-0.0370541338684187,0.30684578716852035,2.22166201219351,34.223899841308594
8710-12702,118.017292488,50.1308227719,0.024,-1.971439242362976,0.00390679610427469,0.40120647847652435,1,10.33,-2.106,0.8822,0.214867036874911,0.186885762120243,1.7931401298483,9.89050203140336,-0.107445638079779,0.9723970293998718,0.973377865067258,-42.26259994506836
8711-12704,119.380754497,52.6828488931,0.041,-1.8477543592453003,0.014074785634875298,0.07428878545761108,1,11.221,-1.916,0.4188,0.246982012969903,0.0153511130170676,1.6737348902229,9.86524646258113,-0.0617337708182708,0.9140350222587585,7.69643684883343,72.47119903564453
8716-6104,123.191589434,54.1397196685,0.0413,-1.7405688762664795,0.0163810676895082,0.14378660917282104,1,10.953,-1.464,1.3107,0.242240901852121,0.00530288268585327,1.69079777240711,9.94119229461208,-0.0442244098150182,0.7322819828987122,5.82227735767432,-17.80270004272461
10494-1902,123.288183201,54.6374161301,0.0244,-0.9257033467292786,0.0069713296834379435,0.12383509799838066,1,10.548,-2.335,-0.8762,0.380515765931944,0.0666546537150811,1.58748903487482,9.65579189339069,-0.126445041072139,0.6045389771461487,1.75560626976755,-61.98849868774414
8712-12703,120.221838851,55.5631071782,0.0338,-0.45269447565078735,0.04186383634805679,0.19488632678985596,1,11.16,-1.329,0.997,0.422169902768737,0.0247557256237038,1.69882134980938,9.89669432832737,-0.063587598293794,0.7891250252723694,6.95696763719755,-29.279600143432617
8082-6104,50.7719951681,0.354298684137,0.0523,-2.069331407546997,0.011229742784053087,0.16582200676202774,1,11.166,-0.844,-0.3784,0.583813750824691,0.0466067142918296,1.66920682141321,9.9288317699625,-0.0330248843125924,0.7618420124053955,6.3518377525452,87.81710052490234
10218-3702,118.184498039,16.7095016652,0.0716,-2.9257278442382812,0.005378156900405884,0.21711532771587372,1,11.114,-1.194,-0.0689,0.343166965064478,0.0454614381938925,1.77836626404807,9.92076888758727,0.0020015690522738,0.828594982624054,3.72791443119447,69.9832992553711
8083-1902,51.2564602579,-0.192948313921,0.0366,-1.2996950149536133,0.0052710119634866714,0.2045181691646576,1,10.789,-1.754,0.4809,0.0960814065926898,0.0616239531899566,1.78631519402113,9.86391141679552,-0.0252543189581673,0.901112973690033,2.11991895182458,9.480299949645996
8085-9101,51.3177727742,-0.40903918768,0.0377,-2.6235244274139404,0.005577107192948461,0.1629275232553482,1,11.098,-1.424,0.8392,0.249660046757915,0.0154521096527202,1.79324206797767,9.91789309135591,0.137327586438017,0.9467509984970093,5.12439876852859,-0.7232000231742859
9494-3702,126.652963166,22.4223109579,0.018,-1.462478756904602,0.01783521380275488,0.2492324635386467,1,10.16,-1.838,0.044,0.282096420105845,0.0159152091929536,1.61286951354333,9.90752233591946,-0.236393915331273,0.8192570209503174,1.86488361367917,-42.867401123046875
9493-3701,128.848433221,22.5500466105,0.0767,-0.9078995585441589,0.014730920549482107,0.12238132208585739,1,11.121,-1.762,-0.5438,0.274021689567033,0.0600918620108732,1.74266258009831,9.7780656597831,-0.0403744253706226,0.7493600249290466,4.52941314044201,4.3059000968933105
8085-12703,52.1382887892,1.00674251924,0.0499,-2.429598569869995,0.02325730212032795,0.10254020243883133,1,11.162,-0.751,0.0011,0.353438181447781,0.0086026600659782,1.69461440563886,9.87173526070335,-0.143276439251548,0.8374459743499756,9.06359953477853,75.91259765625
9507-1902,129.57909051,25.0423547869,0.0517,-1.9656168222427368,0.007708119694143534,0.4642023742198944,1,10.745,-1.276,-0.2745,0.396676387510291,0.00565683973545643,1.87996388954862,9.91001260497353,0.113469431385153,0.7302730083465576,1.73758432717775,-60.99449920654297
8085-1902,53.4336705879,-0.527284584275,0.0326,-1.5186636447906494,0.006178266368806362,0.21779869496822357,1,10.756,-1.794,-0.3616,0.438734958323818,0.0282136572989117,1.87397465815025,9.89761515049019,0.0872609042222705,0.7520490288734436,1.81763977901199,40.432098388671875
8944-6102,148.327663762,34.764757067,0.0503,-2.0144007205963135,0.009114999091252685,0.14128277078270912,1,11.183,-1.781,0.7254,0.446938134485399,0.0155421794785451,1.7608831708507,9.85775847627659,0.0464530096116541,0.8866109848022461,6.33985836702032,31.064699172973633
8568-3701,154.636163224,36.26215187,0.0525,-0.9940950870513916,0.025777879171073437,0.4146868884563446,1,10.676,-1.761,-0.401,0.495230623590862,0.04406508966494,1.62851671584164,9.68346971405877,-0.0792598588796653,0.7253829836845398,2.58810896953812,-30.74690055847168
8943-1902,157.693737315,36.9546213324,0.0385,-1.6824901103973389,0.015048632398247719,0.307770237326622,1,11.042,-1.278,-0.9801,0.310554542524958,0.0115188756422293,1.694514379605,9.81695401573938,0.0103491706637821,0.5393159985542297,5.13975872917022,59.960201263427734
8569-3704,10.5896570474,14.2543620366,0.0553,-1.6080154180526733,0.011798746418207884,0.322370745241642,1,10.84,-1.201,-0.7051,0.390456735286298,0.0458852112201509,1.66573941393073,9.85251372462571,-0.0813435336048103,0.6824610233306885,3.22152649784197,-84.1458969116211
8984-3701,203.082019385,28.3172193597,0.025,-1.3523197174072266,0.018483526539057493,0.49800458550453186,1,10.189,-2.919,-0.744,0.916145473610086,0.00630395708790331,1.70510905139544,9.77528996082267,-0.0770008688271657,0.33834099769592285,2.0851061152099,68.30709838867188
8984-9101,201.971931237,28.5081687796,0.037,-1.81326162815094,0.006910353200510144,0.14118871837854385,1,11.211,-1.614,-0.2609,0.227862902455029,0.0113906545329741,1.82171830654013,9.93215832035951,0.0245050637559457,0.841418981552124,5.52774707912691,-67.13369750976562
8569-1902,11.2482141097,15.2540915432,0.056,-3.225982427597046,0.0023646304034627974,0.3684301972389221,1,10.868,-1.706,-0.0935,0.436281738352817,0.0710122895035549,1.81447156059035,9.84875061006257,0.0990951365579597,0.4397819936275482,2.23887811898068,-73.75990295410156
8984-3703,203.087229868,29.0762260349,0.044,-1.6132690906524658,0.011511753080412745,0.4363403171300888,1,10.955,-1.659,-0.6597,0.587140177235467,0.0298643986113374,1.62839498127466,9.67467296243918,-0.111330619142532,0.8039120809888021,3.3520864393471,-78.19059753417969
8445-6101,204.001894701,34.817955493,0.0246,-1.1847623586654663,0.015590048860758543,0.39230772852897644,1,10.609,-2.24,0.7219,0.634625834284398,0.0189289254962923,1.75762757756268,9.88248581886291,-0.0911945474042435,0.36576225175600463,3.24629272292233,55.371299743652344
11750-3704,191.21879009,39.5979639435,0.0548,-1.3325799703598022,0.0054584399331361055,0.10367760434746742,1,11.137,-1.64,0.1222,0.276792690748491,0.011450412570216,1.75312794942645,9.82805146063218,0.0225528031691081,0.8782920241355896,5.14180346633012,67.78980255126953
8322-12702,200.09610911,30.4447207527,0.0476,-1.7835663557052612,0.027619038708508015,0.43890540301799774,1,10.727,-2.058,-0.3476,0.38591615409843,0.0269422520289195,1.55852892008019,9.7396394170896,-0.0880038235825721,0.7497749924659729,9.57637975571352,-16.912399291992188
8934-6104,196.522960268,28.5929539554,0.0264,-1.881014347076416,0.009477051673457026,0.2755596861243248,1,10.722,-2.191,0.2977,0.603876036030608,0.0311667116847036,1.85897787658235,9.85513654573999,0.0662135753448995,0.49247100949287415,2.00817613991281,-55.094600677490234
9876-9101,194.922091018,28.5071906731,0.0275,-0.9543914198875427,0.03078380972146988,0.10343611240386963,1,10.298,-2.837,0.5074,0.923803095521093,0.00948133425270497,1.50054296344298,9.85610074852452,-0.00554425728029913,0.24735000729560852,4.24914766575093,36.28960037231445
8952-6102,204.912044258,27.4045939517,0.0351,-2.5980827808380127,0.006911656819283962,0.10955442115664482,1,10.915,-2.308,0.2208,0.537745263103127,0.0352279781281024,1.76583914896909,9.88982057137923,-0.0470765795899706,0.8808670043945312,4.02180110839454,-41.05830001831055
12094-3704,18.7121873923,14.3286252179,0.0689,-2.3332412242889404,0.004225819953717291,0.31056347489356995,1,11.105,-1.422,0.124,0.52679992126557,0.0566581507294408,1.82716749108422,9.80335182854623,0.0991819599876768,0.8829110264778137,3.33149986132565,5.226200103759766
8092-6102,18.417921438,14.4688575599,0.0558,-0.9731485843658447,0.019612167961895466,0.24801018089056015,1,10.85,-1.264,0.3414,0.141650672292707,0.0897614864071576,1.72655705215396,9.85956350480667,-0.0312392599041094,0.3871249854564667,3.70655948635693,-71.0145034790039
8092-9101,18.5727193229,14.626238985,0.0588,-1.0452075004577637,0.014243163634091616,0.12784400582313538,1,10.884,-0.988,0.1416,0.575692294030978,0.0147890056040865,1.74760195950021,9.90045266295924,-0.0916880385667987,0.8820890188217163,4.71118876058093,-81.02359771728516
12485-6104,199.200948072,33.9788683973,0.0372,-2.931532382965088,0.003840175806544721,0.17935485392808914,1,11.136,-2.202,0.3985,0.524885871593056,0.0931023316121304,1.8206332485242,9.81510794331329,0.0581949142532216,0.642458975315094,4.76323609658055,-19.601699829101562
8092-3702,18.2809329119,15.464146019,0.0431,-1.621345043182373,0.013918228447437286,0.33443741500377655,1,10.245,-1.613,1.8073,0.213628892484436,0.0045025508889353,1.73649100660676,9.97987917023476,-0.249933183437797,0.8265190124511719,2.48698290893359,-42.59989929199219
8092-6104,18.5886208504,15.1231331635,0.0607,-2.61685848236084,0.009885321604087949,0.10373573005199432,1,11.287,-0.733,0.4495,0.455243252012265,0.0103753700257151,1.78775291038241,9.80537407374141,0.0594564538082017,0.9895259737968445,6.35879564515213,87.32510375976562
8445-1902,206.665517192,34.2245412546,0.0253,-1.6892271041870117,0.010072308126837015,0.1621059663593769,1,10.519,-1.972,-0.5809,0.616573410887609,0.0430350822951566,1.74570913165322,9.86348440767539,-0.0225072235395812,0.9870929718017578,1.73093626851858,-46.299400329589844
8093-6103,19.5903844298,15.4094260042,0.0377,-1.959480881690979,0.007156688952818513,0.1862456053495407,1,10.949,-1.99,-0.4651,0.253390259093426,0.0680816123179056,1.73553034622073,9.86690510306695,-0.0304560874334791,0.8663589954376221,4.00180144157153,32.80289840698242
12484-1902,194.874504121,31.3355636401,0.0251,-1.9587416648864746,0.003521577804349363,0.16275233030319214,1,10.324,-2.513,0.0082,0.743256364191448,0.028372768078004,1.54091280413232,9.48687533561629,-0.111103506751283,0.9410640001296997,1.29829043456395,-61.46989822387695
8092-12701,20.0504675157,14.5612753786,0.0378,-0.8658453822135925,0.009048585779964924,0.10705965012311935,1,11.289,-1.393,-0.126,0.29112618431209,0.0239933443845189,1.74217136791096,9.96015311828767,0.0601995652521528,0.7541890144348145,7.79052198102418,-71.46330261230469
9494-6101,127.11357871,21.4172303118,0.0548,-0.8895355463027954,0.023162471130490303,0.26221732795238495,1,10.815,-1.902,-0.2935,0.205006736252228,0.0188582770910806,1.78598391313491,9.89730486002835,-0.0628817120830368,0.8601189851760864,3.48741372299798,3.186300039291382
12485-6103,198.923399906,33.7617572444,0.0345,-1.8439522981643677,0.009717236738651991,0.13075902685523033,1,10.811,-1.401,0.4104,0.247812283997165,0.00953999311070854,1.75435139511459,9.92269784272319,-0.0698357811442229,0.8441889882087708,3.79726357537459,27.747299194335938
12624-3702,205.547368296,29.8956371334,0.0272,-2.2057082653045654,0.002422704128548503,0.34432636201381683,1,10.381,-1.556,-0.4741,0.393275102032505,0.224950104546168,1.79337044550764,9.98803484319437,0.0222449930273043,0.7797819972038269,0.997014128288213,-2.7346999645233154
8095-1901,24.7024659759,15.0281141402,0.028,-1.338446021080017,0.015441901981830597,0.30398452281951904,1,10.036,-2.033,-0.7818,0.293818376824546,0.0268611032581369,1.67844029012175,9.79499117051712,-0.132531744383765,0.8647519946098328,1.38731982610396,34.88869857788086
8095-3702,24.7579235116,14.9690542835,0.0285,-1.4614923000335693,0.032843027263879776,0.23717501014471054,1,10.217,-1.846,-0.9602,0.685046835830944,0.0462905488815977,1.57889545214317,9.81007022568674,-0.320201433856379,0.7833200097084045,2.20038065702709,49.70899963378906
8442-3702,198.663196749,31.9203891219,0.047,-1.6555380821228027,0.01611464936286211,0.44812917709350586,1,10.548,-1.623,-0.7348,0.574590941802428,0.0198406191624727,1.76675825170256,9.86768315151484,0.0670794353208909,0.7978770136833191,2.42600743578512,43.568199157714844
8157-6101,31.4132120888,14.6521629254,0.0429,-1.7081682682037354,0.004964821273460984,0.10049017146229744,1,11.14,-1.438,0.419,0.0889433495146105,0.0121203302933275,1.81022527450837,9.79087444170557,0.0835827638839625,0.9351040124893188,5.08900948757898,65.20120239257812
8322-3703,200.928341053,31.5154765782,0.0176,-0.8680759072303772,0.025587904267013073,0.4530080556869507,1,10.085,-2.964,-0.2449,0.534390531182042,0.0382399833976627,1.69983102811294,9.7661747330367,-0.106839759746005,0.8207259774208069,1.41547123508638,75.02249908447266
9514-6104,33.626936979,13.7100139519,0.0696,-3.284428119659424,0.0018001872231252491,0.15365591272711754,1,11.166,-1.197,-0.5922,0.426899115032596,0.00789368441017,1.88286192773236,9.82348736560706,0.0102865184761931,0.8727009892463684,4.31735174741881,-5.566400051116943
8096-1902,27.328931514,13.0477954648,0.0178,-1.70293128490448,0.0035516950301826,0.46916359663009644,1,9.576,-2.716,0.4911,0.720637408028017,0.022798619457965,1.66309279201889,9.85753115403532,-0.216007036237855,0.22487099468708038,1.05417362769894,42.676700592041016
8443-1901,207.769207404,25.0830829578,0.0294,-2.107583522796631,0.022543378174304962,0.3828723281621933,1,10.656,-1.833,1.2442,0.661823030058339,0.153796535152316,1.7766085577881,9.7243888339611,0.0902175010906326,0.7871410250663757,1.2470510619163,-73.37640380859375
9882-6103,207.628326466,24.9629109166,0.0297,-1.698188304901123,0.030758333392441273,0.3683048486709595,1,10.89,-0.958,0.8166,0.58363321621086,0.0911983410563507,1.71632163328893,9.87881625782359,-0.00532570160370359,0.38710400462150574,3.12825735217022,-63.19089889526367
8096-9102,26.9223518174,12.9696111112,0.0736,-2.2863383293151855,0.012064785696566105,0.11549260094761848,1,11.157,-1.442,1.122,0.817908333665956,0.00320034540027682,1.34853861684305,9.59501573206887,-0.507202352271489,0.3372485544689677,21.8993152561113,-20.03849983215332
8097-12702,26.8697497119,12.920596624,0.0744,-2.3361403942108154,0.01109165744856,0.0908629409968853,1,11.002,-0.799,0.836,0.259405737986606,0.00467014785978702,1.77565801804491,9.73664298394714,0.091761889893825,0.8425830006599426,6.3433017856629,4.195099830627441
8097-9101,26.3781556673,14.2315316283,0.063,-2.025123357772827,0.009257742669433355,0.14339061081409454,1,11.074,-1.615,-0.5878,0.231576647095906,0.0403278486868718,1.70604797240774,9.85796436637338,-0.0326889340365963,0.8701419830322266,5.19026032489613,-3.276900053024292
8095-3703,26.4768823341,14.7132585247,0.0628,-2.066051483154297,0.0040145074017345905,0.31076081097126007,1,10.992,-0.898,-0.6715,0.21134195334432,0.0343942473224877,1.72533578906981,9.64290355865401,0.155066272684119,0.9712929725646973,2.79461404544731,46.54050064086914
8095-6104,26.6242084356,13.9526530137,0.0444,-2.22165584564209,0.007001456106081605,0.21068038791418076,1,11.175,-1.765,0.255,0.710671851615971,0.0181536008716989,1.84582580288892,9.81741683025552,0.0804219494681955,0.8236879706382751,4.95701937928232,-66.58869934082031
9513-6104,29.2657458796,13.1670587264,0.0323,-1.8570830821990967,0.011299585923552513,0.11159482970833778,1,10.873,-2.254,-0.7337,0.44681937212621,0.0854723785179866,1.76393536576249,9.96440764870306,-0.0781511466832588,0.8507590293884277,3.86027716603555,-36.73540115356445
8096-6104,27.3896861886,13.2333588158,0.0167,-0.8136706352233887,0.06833924166858196,0.3289232403039932,1,10.005,-3.188,0.6008,0.474013896458742,0.00580684965999504,1.70176659082801,9.87094803338099,-0.0993253240832174,0.47855299711227417,1.81435662996046,-57.707698822021484
8097-6104,27.3767246477,13.9925835472,0.068,-1.5236246585845947,0.01550793694332242,0.28678128868341446,1,11.07,-1.678,0.9829,0.491929888870783,0.0355776711664633,1.80671158630516,9.8345593438004,0.00641168284117047,0.8466320037841797,5.07377177130692,-74.58899688720703
9513-3702,29.3040575892,14.7354740934,0.026,-1.5515389442443848,0.008253270294517279,0.10879809409379959,1,10.58,-2.414,-0.6707,0.644359979428885,0.177088677885014,1.71115639035994,9.85888117298934,-0.0957181207976783,0.7502760291099548,2.19420811139522,-29.962799072265625
9513-6103,29.567641238,14.2966260171,0.0261,-2.2293789386749268,0.006234821863472462,0.15587710589170456,1,10.805,-2.232,-0.643,0.453458523653169,0.0542761692803106,1.74064525039508,9.90835781819892,-0.00125481730063608,0.8847169876098633,3.38529375144724,36.434600830078125
8713-9101,116.388447639,40.1901035472,0.0707,-2.8688619136810303,0.002916003460995853,0.12873440980911255,1,11.046,-1.566,1.1309,0.221459287710476,0.0122324730865787,1.74617982644061,9.78953973885738,0.0216478135083999,0.8262150287628174,5.56016105257602,2.7704999446868896
8566-6104,116.494725692,41.1193964321,0.0401,-1.806732416152954,0.004242868861183524,0.1281648613512516,1,11.108,-1.49,-0.3417,0.307271585857456,0.00966087823175718,1.76779983957149,9.91306783791744,0.049050198307242,0.9481170177459717,5.22016786581383,54.885799407958984
8135-3703,115.565051016,39.3345735205,0.0713,-1.3863838911056519,0.015035808552056551,0.1348259262740612,1,11.069,-1.339,-0.3931,0.109553251382855,0.00642931009581779,1.74116785499934,9.91871817858531,-0.0414261150183252,0.7355189919471741,6.62814988150279,85.61509704589844
8137-1902,117.093812663,43.780494376,0.0314,-1.3544318675994873,0.010117372497916222,0.3463481366634369,1,10.126,-2.528,0.5645,0.50766887929774,0.0881992821890307,1.72686214803923,9.88403486338528,-0.116098702828767,0.7558079957962036,1.45556840822297,-28.13129997253418
8137-6103,116.782606045,43.3140748538,0.0417,-1.6593817472457886,0.008849738165736198,0.18122099339962006,1,11.254,-1.724,0.1209,0.451887747853854,0.0400920380505688,1.82978630594563,9.88417594023425,0.0523930187906242,0.7779579758644104,4.38767477752429,-23.98110008239746
8137-3701,116.703574938,43.3748383408,0.0416,-1.4303556680679321,0.028247096575796604,0.2957596033811569,1,11.05,-1.193,0.2169,0.599766587532372,0.0595417129779067,1.77813291831406,9.83522925521388,-0.00969997306996392,0.5457669530159329,4.12269477440709,-30.676000595092773
8141-6103,117.303663149,44.0650367071,0.0304,-0.5662189722061157,0.04225938953459263,0.3550494909286499,1,10.537,-1.957,0.2357,0.147664432508885,0.108026750157602,1.70558217046739,9.97424062960075,-0.23078870781782,0.5700420141220093,2.90654521357446,-89.82599639892578
8140-3704,116.785721278,40.3929408076,0.0765,-2.18210768699646,0.007884436752647161,0.14403268694877625,1,11.013,-0.83,-0.7617,0.257933768820622,0.0179301595574623,1.74602773606149,9.83851726271889,-0.119482269646092,0.5093240141868591,5.62769596329698,-4.226200103759766
8143-12701,119.269012898,40.9951474269,0.0749,-0.6410230994224548,0.0394603107124567,0.05777087062597275,1,11.208,-1.481,0.474,0.160491905769954,0.00466165374452177,1.76056328674999,9.84421655577842,-0.0133941892685011,0.4026620090007782,14.4623974602953,-72.54949951171875
8141-6102,118.648986177,44.1518134268,0.0313,-1.583638310432434,0.01309408200904727,0.23765623569488525,1,10.878,-1.741,-0.4502,0.557325439291531,0.132796140041835,1.78531964142165,9.90367179639411,-0.0589113718914715,0.7031930088996887,3.2046250070627,-14.36769962310791
9885-6102,239.572712957,22.6747629244,0.0459,-1.9586701393127441,0.008406705688685179,0.1513286978006363,1,11.21,-1.323,-0.5032,0.210069847213666,0.0129786405856459,1.75147398654273,9.87622725795013,-0.058790245829056,0.9602389931678772,6.54554928451072,85.25360107421875
8143-3704,120.384641982,42.0022978274,0.0316,-2.9869842529296875,0.0019054246949963272,0.1710321009159088,1,11.017,-1.039,-0.3931,0.272521157250979,0.0944946059078198,1.84428590292586,9.81657524975863,0.12004302716767,0.9998980164527893,2.63542804739805,77.89640045166016
8143-6104,119.822532489,42.0085365923,0.0436,-1.662916660308838,0.03253777604550123,0.3045297861099243,1,11.121,-1.469,-0.0623,0.311044178973068,0.136949149381908,1.71771695902235,9.8551261396119,0.0563749168917179,0.8443700075149536,5.95669643572321,-57.6963005065918
11976-6103,243.898155725,19.4533923787,0.0304,-0.5129498243331909,0.06413348950445652,0.13773996382951736,1,11.186,-0.733,0.6016,0.430329446417039,0.0832953116201446,1.90176201842566,9.94485742443739,0.0876957846603196,0.9422829747200012,3.2642899405214,7.92710018157959
9487-1901,122.679155583,46.5483523032,0.0315,-2.553622245788574,0.002831779944244772,0.18243326246738434,1,10.832,-1.769,-0.6992,0.571966436368774,0.0292034532816591,1.8506818329751,9.86123881918011,0.046776084386452,0.8632580041885376,2.29111111954166,-0.0828000009059906
8609-6104,247.533718683,14.9034757962,0.0332,-1.3119362592697144,0.008865650277584791,0.07004854828119278,1,10.943,-0.899,-0.6662,0.568022072276956,0.14587084489758,1.82832677475098,9.86567302424498,0.0168050207458719,0.6436010003089905,3.60225280209368,-20.859399795532227
8609-3703,245.996310547,14.6216653075,0.0513,-1.5394535064697266,0.03944976069033146,0.3588544875383377,1,10.668,-1.254,0.1591,0.470510565447171,0.0576282854531616,1.80765036875548,9.86342890672008,0.0145569470551128,0.8597859740257263,3.02331399078595,-7.1296000480651855
8714-1902,120.07726612,46.1867665279,0.0608,-2.0591225624084473,0.004975142423063517,0.4205823838710785,1,10.939,-1.562,0.3327,0.634815486759153,0.125364579267798,1.68629801985391,9.6866390098225,0.0775412835462979,0.7245929837226868,2.24627950604701,-59.1593017578125
8725-3702,124.944012294,46.1209357406,0.0543,-2.6523404121398926,0.0033737830817699432,0.1551322191953659,1,11.071,-1.087,-0.5792,0.144982511765569,0.014357192590029,1.82438023665693,9.87062437221256,0.0526075986627903,0.8417620062828064,5.53521123525125,-60.93870162963867
10495-3701,125.069472444,46.872648741,0.0529,-2.1105329990386963,0.005690748803317547,0.27517151832580566,1,10.872,-1.359,0.1165,0.498231966611711,0.295264719524957,1.75303188563076,9.88866519976144,0.09531288529591,0.6136294174150334,2.63237120447612,72.90640258789062
11871-6101,192.556092122,26.7760821012,0.0236,-0.7081565260887146,0.06378098763525486,0.4231051206588745,1,10.504,-1.568,0.2832,0.857678170286154,0.0109099806641499,1.79036315503921,9.84696109270809,0.0636018646034327,0.6146000027656555,2.8071295110553,-10.223999977111816
9487-12705,123.721780239,45.7920218848,0.0402,-0.7326951622962952,0.03196016699075699,0.16557082533836365,1,11.002,-1.661,0.4641,0.228426195912136,0.0127768921975489,1.56551151586681,9.95132113418194,-0.0394238682557838,0.6390249729156494,8.27345915608111,20.225400924682617
8932-6101,194.651506215,27.1041578286,0.0265,-0.8958600163459778,0.06735125929117203,0.2616209164261818,1,10.692,-1.964,0.7093,0.747656269199047,0.0258211550878913,1.75652076251531,9.7348517384192,0.0244324963859687,0.7430932679002599,3.09932570254312,45.33209991455078
9862-6101,194.133510084,27.0555867474,0.0204,-2.375373125076294,0.00574035313911736,0.3450223207473755,1,10.187,-2.993,1.1216,0.479479791310811,0.0451425374753346,1.74788231214867,9.78820353469463,-0.0150138213501471,0.7827879786491394,1.07997813736226,49.60369873046875
8935-6102,194.191120031,28.0516146988,0.0231,-0.23159998655319214,0.033052971586585045,0.39639389514923096,1,9.963,-2.226,0.9615,0.93938269488284,0.00463208971326902,1.60786159551778,9.6982577516575,-0.1282167930019,0.3404879868030548,2.67709490043165,-51.86920166015625
8951-3701,194.142444116,27.5389680178,0.0237,-2.7639267444610596,0.0044295667903497815,0.3437759280204773,1,10.463,-2.577,0.9246,0.604056111273447,0.0170243929692093,1.85516390940676,9.9364091362616,-0.0180893779045554,0.38322100043296814,1.83160255783901,34.10540008544922
9875-6102,194.632955412,28.0496130687,0.019,-2.500413656234741,0.006728817708790302,0.49492059648036957,1,9.841,-2.311,1.0861,0.495829052522401,0.01945772479956,1.72495396837021,9.89509072448268,-0.145269326993142,0.9133520126342773,0.839457673699182,-74.33399963378906
9873-12705,195.026068401,27.6852949413,0.0252,-2.015028476715088,0.00306272367015481,0.111741803586483,1,10.124,-2.496,1.0666,0.324493244296131,0.0155669001581129,1.69060010319238,9.83655041444181,-0.120696038797832,0.5614429712295532,1.39345266480672,71.55390167236328
9874-1901,195.111908792,27.5156062479,0.026,-0.6151359677314758,0.026329148560762405,0.45409995317459106,1,10.296,-1.98,0.6148,0.527413229304635,0.0154806099333849,1.69075512409257,9.88286110704595,-0.108202998219716,0.6478779911994934,1.85682600298948,-40.059898376464844
8933-6103,194.082472682,27.7510411769,0.023,-2.3164987564086914,0.0029631643556058407,0.2940298467874527,1,10.507,-2.196,1.086,0.50766414654895,0.0377748901273893,1.81001605699686,9.8848151250319,0.111251206216261,0.7978029847145081,1.61101172450829,38.57640075683594
11007-6104,194.979559184,28.1283812917,0.0252,-1.19309401512146,0.024828174151480198,0.3645755499601364,1,10.284,-2.218,1.5858,0.506829343678662,0.0304606597421179,1.82728872700271,9.92546302140362,-0.0369398943364921,0.7306720018386841,1.57413641099107,-50.96780014038086
10495-1902,124.541864559,47.3564477818,0.0542,-1.5976001024246216,0.022226903587579727,0.4888506978750229,1,10.915,-1.544,0.852,0.38792021111636,0.0191097695006069,1.84345227072635,9.86805705494351,0.129432363460085,0.8157809972763062,2.27941210168182,46.458900451660156
8933-3703,195.18430745,28.3372970375,0.0264,-1.4791802167892456,0.02336510643362999,0.4496232867240906,1,10.575,-2.243,0.7331,0.556086812618901,0.055298195374459,1.72148287564313,9.77711213092611,-0.0221956177347697,0.7542240023612976,1.73385741298719,-45.675899505615234
9876-12703,194.697503972,27.6747219433,0.028,-1.0626462697982788,0.02733420394361019,0.26825249195098877,1,10.893,-1.3,0.6664,0.315535978928859,0.00384308732435349,1.69680767290295,9.91681319776207,-0.146671287531052,0.2934903896329069,6.27368872143427,-39.16469955444336
8933-6102,194.85553911,27.9679392937,0.0257,-2.1048848628997803,0.011596341617405415,0.2505943849682808,1,10.103,-2.731,1.8233,0.709864612122922,0.0143444254510215,1.7219693092258,9.89707625032676,-0.16291911256208,0.39286598563194275,1.79756695438051,-28.962600708007812
9862-1902,194.926250218,27.9247416313,0.023,-3.0819191932678223,0.002057628007605672,0.37501758337020874,1,10.099,-2.606,2.2162,0.39188364024003,0.0278806558738768,1.81626846717713,9.85642959417835,0.00412698009369056,0.19566600024700165,0.734517141026151,-36.1260986328125
9863-1902,195.306783861,27.9142685573,0.0195,-1.6867706775665283,0.02440072037279606,0.30027709901332855,1,9.779,-2.426,1.6831,0.715694535253032,0.015683742616301,1.61867111162666,9.85245989982528,-0.220696410269599,0.5861909985542297,1.37366927575915,30.865699768066406
10495-12702,125.177974875,47.321728197,0.0542,-2.3465867042541504,0.014456077944487333,0.3343130201101303,1,11.036,-0.933,0.8204,0.17352510661461,0.00767326277353478,1.71994359410045,9.89486966855598,0.0217806712770717,0.6897010207176208,9.42567309717657,55.99810028076172
8949-3704,195.275797616,27.3978146556,0.0271,-1.0096460580825806,0.032643863931298256,0.4207129180431366,1,9.973,-2.541,0.5,0.35070921646709,0.00617408681195294,1.48080582822841,9.68914377617114,-0.291734753406108,0.6817619800567627,2.53444323604216,-47.792999267578125
8949-3702,195.844877709,27.9359580374,0.0201,-0.1189860999584198,0.04536913335323334,0.4922026991844177,1,10.102,-1.898,1.3226,0.805174131451359,0.00983613648994335,1.62447332914691,9.79314910185457,-0.154276265426906,0.5496025904657476,2.1337004142756,24.193099975585938
8932-9101,196.033192066,27.9649688095,0.0198,-1.2471911907196045,0.015538713429123163,0.28629057109355927,1,10.113,-2.997,1.0013,0.857220306381373,0.00419006354640286,1.55626905709374,9.78579947153727,-0.0353416290679815,0.24043006385381022,2.74786926517558,-44.69559860229492
9877-6102,195.655647193,27.1761355795,0.0183,-2.439815044403076,0.0023604228626936674,0.40870435535907745,1,10.051,-2.357,0.0682,0.427024841449552,0.0157859295138975,1.79985043185337,9.82852027103154,0.0468567643860224,0.6705290079116821,0.77742288350789,62.6255989074707
9875-12705,196.54620917,27.7001493909,0.0224,-0.9338228702545166,0.03327316790819168,0.3988313674926758,1,10.27,-1.835,0.4422,0.573633206748247,0.0452912883513883,1.70653494751265,9.7997585638605,-0.0968650064962643,0.7699339985847473,1.68449593863032,43.79330062866211
8321-6102,197.037945804,27.826596591,0.0231,-0.9986644387245178,0.017718445509672165,0.3775099068880081,1,10.276,-2.551,0.5164,0.398084180036539,0.00631862514242816,1.69907568291281,9.83686731511896,-0.0545413574279107,0.8202639818191528,2.63781928278309,84.69120025634766
8982-3704,203.425607375,25.7487718849,0.0734,-3.384462356567383,0.0017772931605577469,0.11421893537044525,1,11.17,-1.33,0.5746,0.430812301945119,0.062462996113979,1.85958470883932,9.8827174971802,0.140915031110247,0.6399589776992798,4.169818370257,24.461999893188477
8984-1902,202.695087623,27.0924665615,0.0684,-3.107316017150879,0.001677187450695783,0.19682464748620987,1,11.054,-0.962,-0.7709,0.432073900993802,0.0902420086744641,1.74709646503815,9.70847397573066,0.0579045621330164,0.6698769927024841,2.75192495108612,-36.78049850463867
8984-6104,204.150721623,27.2421751645,0.0358,-2.05232310295105,0.011372583918273449,0.2098338082432747,1,11.044,-1.997,-0.1628,0.248767782979585,0.00952015139744385,1.83631073279596,9.84525420448997,0.0366820030880979,0.8562629818916321,4.09316465678642,10.20259952545166
8983-9102,205.871373437,26.4935700094,0.0764,-0.36332908272743225,0.05200240947306156,0.35626016557216644,1,11.131,-1.127,0.2112,0.669280752670613,0.0168829162083445,1.74573013855473,9.81783471059317,-0.061964953573176,0.9230596956819923,6.41688205552312,5.7027997970581055
11743-3702,118.479087403,13.1546013221,0.0476,-1.4984822273254395,0.014661550056189299,0.08250297978520393,1,11.236,-1.024,0.974,0.181369488542468,0.0459897958917905,1.86438042544693,9.89811385135457,0.0849041242822722,0.9835910201072693,3.67383888197237,-69.02510070800781
11743-3704,118.370250619,13.0999727892,0.0474,-1.2629269361495972,0.033920709043741226,0.40220198035240173,1,10.342,-1.583,0.7757,0.578143296620413,0.0173092012615772,1.71384050750066,9.63854426711497,0.0289113248077531,0.5817390084266663,2.44458097490539,-27.250699996948242
8245-3702,135.295686532,20.6107068161,0.0315,-2.0859060287475586,0.00873014098033309,0.24708083271980286,1,10.917,-1.615,-0.3241,0.29916514838463,0.159648736661121,1.78438820947664,9.8345349162516,0.0676937459714032,0.9189670085906982,2.65591092301003,55.622798919677734
8243-3701,128.164388898,53.2332443411,0.0431,-1.5162140130996704,0.01772052887827158,0.44758836925029755,1,10.366,-1.993,-0.3164,0.334079762542877,4.99313824919999,1.67816373307281,9.89101065481551,-0.188156468932978,0.7317399978637695,2.28823430121412,-19.52519989013672
8243-3703,132.221862652,53.9896213017,0.0449,-1.9098117351531982,0.014526944607496262,0.32857266068458557,1,10.333,-2.105,0.5416,0.67963088463659,0.00974177885572942,1.77422483957614,9.8362694619882,-0.0428787964744249,0.573960287376484,2.04586812876579,73.48670196533203
8724-6101,131.112988296,53.4877897167,0.0616,-1.490841269493103,0.020262423437088728,0.27720804512500763,1,11.288,-1.663,-0.692,0.429984490105664,0.0247651148269247,1.7223782619263,9.74854134068345,0.0122112474159686,0.628055989742279,6.90456802162169,56.81119918823242
8243-6104,131.883825158,53.9052505941,0.0465,-2.5285887718200684,0.003368779201991856,0.07649585977196693,1,11.178,-1.137,0.8387,0.274666564848071,0.0585973876088803,1.82164655563558,9.88307964729539,0.0068081222032432,0.8565469980239868,5.56073333966968,25.88050079345703
8724-3701,131.793177175,53.8306081295,0.0451,-1.743146538734436,0.0063135623931884766,0.2549068555235863,1,10.395,-1.624,0.7664,0.514343607563738,0.0159643941769253,1.77078127236147,9.83077926443081,-0.0635125377977436,0.6547799706459045,2.27871130969623,44.746299743652344
8724-1901,131.287733636,54.9782636717,0.0241,-1.223832130432129,0.00505674653686583,0.22011573612689972,1,10.537,-1.758,0.4968,0.383677420773293,0.0440695295393116,1.70196431797967,9.72963213101782,-0.0510418210077485,0.8963099718093872,1.76128744601718,-70.97789764404297
8438-1901,149.772557339,18.6543518727,0.0252,-3.087493896484375,0.0026978078531101346,0.3426658809185028,1,10.262,-2.429,-0.3484,0.564939189870532,0.079261838108653,1.70389589884328,9.70710322158504,0.00528201267283145,0.5448709726333618,1.03356167679858,-34.494998931884766
8724-12703,132.595016106,55.3787417276,0.0308,-0.29822516441345215,0.020543796010315418,0.07390668243169785,1,11.211,-1.112,-0.4888,0.0749834514804601,0.022148461035416,1.86698278713214,9.85888672452984,0.0836825208079935,0.8434720039367676,5.03259324265341,-35.77510070800781
8724-3702,131.115209882,55.6285355083,0.0311,-1.7781603336334229,0.005618775030598044,0.11466163024306297,1,10.924,-1.791,-0.7137,0.600428438703825,0.0698835884063227,1.85170089265549,9.88883497883575,0.0452341473768371,0.9194390177726746,2.57830386019006,78.27140045166016
8248-6101,137.141121865,16.046560683,0.0719,-2.0192532539367676,0.005594635149464011,0.24174077063798904,1,11.299,-1.814,1.4818,0.412969142514753,0.00558259939470276,1.77153992685042,9.77255684582874,0.0668296443862897,0.8976209759712219,8.2802438612031,-57.6432991027832
8248-3702,136.366048412,17.4442118398,0.0668,-1.4788150787353516,0.0131617053411901,0.24806349724531174,1,10.941,-1.014,0.8656,0.236970452704275,0.00472778020148132,1.73131009366319,9.86832597713278,0.0122413105413381,0.5012097685767107,4.63938762840163,73.50060272216797
8248-3704,138.336228004,17.6410243526,0.0255,-2.096102714538574,0.002169848303310573,0.3312355726957321,1,10.679,-2.365,-0.051,0.712805707796839,0.0616409825972623,1.59895553540493,9.52215001944339,0.0338582010603405,0.607200026512146,1.20179019930377,-40.23310089111328
8721-12701,134.799768325,54.0430518087,0.0383,-1.6280598640441895,0.010234268847852945,0.18689900636672974,1,10.898,-2.115,0.105,0.185613689602875,0.00422487959171013,1.70211161033017,9.96022882413382,-0.00207033373716507,0.6225529909133911,9.34611907127424,-85.32630157470703
8721-1901,135.343375731,55.0407632279,0.0457,-3.077298402786255,0.002171710308175534,0.4082288146018982,1,10.453,-2.252,0.5844,0.251219987834381,0.0892723918624224,1.86987417849632,9.91963585025133,0.192100161637622,0.6275609731674194,1.19800304674213,61.5723991394043
8721-12704,135.236514547,54.9545115782,0.0819,-1.3937042951583862,0.050892774015665054,0.09654603898525238,1,11.256,-1.091,1.2916,0.285191036192438,0.00397309641699686,1.51823424502254,9.66716302043259,-0.0485819998131407,0.7958639860153198,21.3583840490434,84.89289855957031
8450-3702,170.572604703,23.2773071243,0.0609,-2.8001461029052734,0.005622021853923798,0.20977264642715454,1,10.947,-0.999,-0.7617,0.111811254321496,0.0112657263583993,1.80726672770781,9.84320672208612,0.0491618652870371,0.8679720163345337,3.13818029820195,-89.87190246582031
8338-3703,172.787029744,23.057180441,0.031,-1.5136058330535889,0.011288358364254236,0.20760250836610794,1,10.653,-2.103,-0.0435,0.107804966959585,0.0219496950694219,1.68410693833515,9.88060895409247,-0.107115699800973,0.9267129898071289,3.00765980204229,26.904199600219727
8310-12704,178.351547812,23.0708937679,0.0268,-2.030010938644409,0.01060488075017929,0.1682550087571144,1,10.958,-1.33,0.074,0.537682995349995,0.0507068449602732,1.74200868710701,9.88686993820499,-0.0273989872103839,0.8960869908332825,3.60877019864664,-29.191600799560547
8310-6104,179.463462508,22.258096769,0.0302,-2.4837095737457275,0.0041363389464095235,0.10112998262047768,1,10.829,-1.809,-0.558,0.455139652688099,0.0583794911687529,1.69830056224534,9.79641418746023,-0.0888568099820987,0.609263002872467,3.54853272655252,-70.63700103759766
8438-12701,149.365680476,16.7456529588,0.071,-1.7934895753860474,0.014072452206164598,0.10524894669651985,1,10.943,-1.845,0.76,0.328505140443938,0.0839818077544632,1.73109955313404,9.79905089320558,-0.0429242876856917,0.6243690252304077,7.24456407769524,-11.93809986114502
10222-3702,43.0551098121,-6.76488596809,0.033,-1.5412276983261108,0.0050358150620013475,0.23531343787908554,1,10.958,-0.979,-0.3002,0.594754811751921,0.182419418962594,1.71459533226672,9.87246584121627,-0.0512643534445553,0.7785930037498474,2.86066115084727,-65.55239868164062
10222-3703,43.5219976469,-7.34507071933,0.0307,-0.7563858032226562,0.020285580307245255,0.2767573669552803,1,10.851,-1.968,-0.6077,0.111390363631518,0.0597128954067246,1.81682587516143,9.92334865030616,-0.0863992590787339,0.6357250213623047,3.00559484754289,16.274200439453125
8310-3703,180.115747653,23.6253853278,0.0528,-2.9193501472473145,0.0014158804551698267,0.12675127387046814,1,10.769,-1.901,-0.8425,0.264044683585196,0.0800617832433526,1.76761045109857,9.87145648917766,-0.00479526887600773,0.9987360239028931,2.50930571887116,87.42259979248047
11010-12701,196.337971156,23.0955892341,0.0345,-2.436147689819336,0.006607936229556799,0.21314464509487152,1,11.082,-1.776,-0.0937,0.414947710190768,0.0162771586472395,1.81402837410245,9.8603227037372,0.0157783624866619,0.8820419907569885,5.15640584728215,57.3317985534668
8311-6102,203.738651909,22.583066234,0.0317,-2.216153860092163,0.012468216940760612,0.3330094665288925,1,10.787,-2.434,-0.3135,0.49585666849621,0.0142282993737214,1.76946225320398,9.80194500672697,0.0134809579211052,0.5837540030479431,4.0870977899809,-62.007999420166016
8320-3701,206.514715269,22.1188427337,0.0277,-1.2908954620361328,0.028195735067129135,0.3521263599395752,1,10.756,-2.258,0.02,0.664278798271776,0.0727222268680108,1.72860853175835,9.71754607479982,-0.019521619387987,0.5705699626041143,2.2434656079006,-48.06610107421875
11009-6101,194.79752316,24.022288871,0.0733,-2.7613930702209473,0.006033457582816482,0.12046825513243675,1,11.071,-1.957,0.9188,0.367365560972889,0.00971073524557998,1.76938939786894,9.82279198049295,-0.0199789242141626,0.9494159817695618,5.1202878919585,10.368000030517578
11010-1901,197.468998373,24.5604575235,0.0234,-1.982923150062561,0.006825008662417531,0.2811756432056427,1,10.347,-2.467,-0.5831,0.461976876094094,0.0408586409859129,1.69658559454611,9.77873399522569,-0.101013934484335,0.7597969770431519,1.61059104810732,10.288299560546875
11010-3703,197.010710839,25.3063939244,0.0728,-1.6662002801895142,0.0059128598077222705,0.28931161761283875,1,11.043,-1.653,-0.7542,0.597102953860828,0.01846674354021,1.76380008792483,9.74331862565243,-0.00194923171604228,0.8512499928474426,4.01668410253561,-21.90220069885254
9878-3701,202.188787997,25.0885239796,0.0632,-1.1294732093811035,0.028737875632941723,0.3791501671075821,1,11.242,-0.922,0.0396,0.37125634994129,0.0132015580136019,1.80409052541862,9.84142100786922,0.0500761184924002,0.8390200138092041,5.42547024413638,-63.96900177001953
8311-9102,203.653588544,23.1204111228,0.0719,-2.721921920776367,0.004277391359210014,0.13444900885224342,1,11.247,-1.26,-0.6734,0.172835924347728,0.00454348614400466,1.7080924269107,9.69751916461521,-0.0548354635062166,0.6060130000114441,10.4223368146421,-35.95800018310547
8311-6103,202.90050397,23.3140787608,0.0433,-1.4851747751235962,0.02141389437019825,0.17503955960273743,1,11.115,-1.565,-0.847,0.311051006774811,0.0748800447826515,1.76663753246939,9.89378604792585,-0.0350752049172768,0.6882799863815308,4.75478684346957,68.12210083007812
9881-1902,205.690424787,24.5900537916,0.0266,-1.1124331951141357,0.023422646336257458,0.3330250084400177,1,10.328,-1.642,-0.314,0.341948231412231,0.125658116373176,1.57620736396263,9.85187291713676,-0.224753179532861,0.7889099717140198,2.42613877092537,-1.4337999820709229
8320-1901,206.144236809,23.7966101545,0.0277,-2.4152472019195557,0.0038773188134655356,0.25279006361961365,1,10.438,-2.191,-0.0627,0.291725817202018,0.0548491223469249,1.7635395529277,9.9403032057213,-0.116380268347572,0.6166920065879822,1.90656798084073,66.89969635009766
8728-1901,58.9569888135,-5.29266877331,0.0648,-1.2684792280197144,0.012535042595118284,0.3482149541378021,1,11.056,-1.224,0.4436,0.122558484304946,0.0266675667784729,1.78588449260925,9.89814531779048,0.0438170766062808,0.8810510039329529,3.91354536518686,60.51259994506836
8728-6101,58.813712711,-5.34436616239,0.0657,-1.102650761604309,0.008629166055470705,0.354844868183136,1,10.979,-1.384,0.3746,0.624962661371446,0.0373411932317163,1.74593882421449,9.89323688324052,0.103964239054105,0.3644239902496338,5.02530455767492,-83.25460052490234
10839-6102,132.711264883,0.373292482472,0.0521,-2.2124972343444824,0.004185924073681235,0.1354031339287758,1,11.243,-1.85,0.1192,0.270081738089829,0.018763046412455,1.73179268453866,9.82213191745257,-0.0382085182092558,0.833636999130249,6.16717263812525,-46.875301361083984
11754-6103,131.814555077,1.89557714742,0.05,-1.1129220724105835,0.025155269540846348,0.13251964002847672,1,10.494,-1.552,0.6526,0.239931960393936,0.00450030906028261,1.730154494139,9.8889538687889,-0.163395674820199,0.8693699836730957,3.62353726634976,62.910099029541016
10839-3702,133.518356818,0.853219180097,0.0408,-1.8349522352218628,0.013641266152262688,0.1272638514637947,1,10.985,-1.617,0.0843,0.178551094287369,0.00787150660912559,1.79835933134499,9.87344053489992,-0.0148283736300514,0.7036349773406982,3.78840692094954,-14.545499801635742
11867-6102,136.464626061,1.13053158669,0.0522,-0.565367579460144,0.08472268283367157,0.46754634380340576,1,11.239,-0.968,-0.7192,0.560715317649104,0.0410577623329035,1.80450889793052,9.86513824751883,0.0460887592309389,0.9037969708442688,6.16879234980363,74.68199920654297
12511-1901,135.467041919,1.9932814634,0.0568,-3.2730939388275146,0.0019887769012711942,0.2661309391260147,1,10.833,-1.294,0.7576,0.187487838077633,0.100081223922526,1.79882139810813,9.79410855408871,0.145592776874099,0.862496018409729,2.45040686132269,-14.349100112915039
9512-6101,138.890577861,0.317310359999,0.0693,-2.280446767807007,0.00847061607055366,0.39434975385665894,1,11.134,-1.654,-0.6845,0.354297896242298,0.0811241448956931,1.76760139648071,9.87363569856894,-0.00861415124928693,0.9145979881286621,4.921491630283,25.421300888061523
10513-1901,140.065052015,1.28884026262,0.0175,-0.5711619555950165,0.04468465596437454,0.20357149466872215,1,9.995,-2.937,-0.3757,0.684743513223161,0.0041411739389255,1.64638618297109,9.69766764508353,-0.0377864208693305,0.4496929178974798,1.97339518556807,-12.833499908447266
10513-12701,140.652398683,-0.409026807104,0.054,-1.344760775566101,0.022054028697311878,0.08886179700493813,1,11.238,-2.088,0.6954,0.42136638608386,0.0104254819143091,1.76788864354482,9.90892429255476,-0.00961040288749804,0.4061785287231278,9.74746105344153,-50.51959991455078
8483-3703,246.431760677,49.314241062,0.0479,-1.4655280113220215,0.01967130694538355,0.32814623415470123,1,11.178,-1.28,-0.5347,0.580914997369411,0.0918354515773581,1.8201140096789,9.97475789147193,0.0110097474554986,0.8705369830131531,4.78982088811356,-59.62770080566406
8482-12702,244.460235763,49.7467294539,0.0567,-1.8181267976760864,0.013579004909843206,0.12728635966777802,1,11.087,-1.51,0.5095,0.464330202932923,0.0123689980316361,1.61534712754502,9.85932284316631,-0.0662145018681056,0.38684313050331354,9.95358553940111,-73.2970962524414
11757-6101,248.76105596,26.5427058984,0.069,-2.1814002990722656,0.02347500156611204,0.46049581468105316,1,10.963,-1.334,0.8435,0.478271217051798,0.00924652982801631,1.7740880639674,9.80025411133814,0.0157688520173777,0.5050889849662781,4.31361274729141,74.56310272216797
12651-6102,249.997480544,27.198914856,0.053,-1.567812204360962,0.017662336118519306,0.41507500410079956,1,10.841,-1.079,-0.4352,0.501251741403159,0.0419495634904467,1.85222234509002,9.89499798736187,0.0480002427705319,0.57150799036026,3.54404120630001,-12.807499885559082
11752-9101,142.169849807,0.330616679139,0.0741,-1.3377187252044678,0.045406632125377655,0.2294296994805336,1,11.218,-0.85,0.3791,0.12175028108646,0.00450604083441867,1.72942464684529,9.84668224797104,0.0225065289808418,0.4366529881954193,10.6388700492191,-45.4026985168457
10513-3704,141.596842172,1.58176565935,0.0564,-2.2008867263793945,0.012170386966317892,0.21564945578575134,1,10.753,-1.622,0.279,0.427310248868642,0.0251739842917922,1.76514399765185,9.85151797737738,-0.0504491761707786,0.694333016872406,3.37264436181651,30.455299377441406
8456-3702,149.025073314,46.1524789611,0.0676,-3.087890863418579,0.002577166073024273,0.17142753303050995,1,11.112,-0.947,-0.3798,0.166260884027898,0.0181259698608467,1.87027118116848,9.85016157699354,0.15715655670172,0.9168999791145325,3.80606636700484,87.64350128173828
8458-6104,147.267073015,45.4445460535,0.0262,-0.02430926263332367,0.021143035031855106,0.3933248519897461,1,10.361,-1.724,-0.8371,0.465697337409138,0.0258575186191751,1.60182408004425,9.79239682043442,-0.248820126899565,0.31102898716926575,3.0712467435507,3.799299955368042
11976-3702,241.525467559,18.6068624497,0.0381,-2.1825509071350098,0.003043749136850238,0.12987061589956284,1,11.059,-1.558,1.0,0.209898436388641,0.00445347477429222,1.78161487691918,9.91338360092857,0.00771667474840831,0.8274279832839966,3.39758604648198,12.120800018310547
11752-3702,142.654594191,1.99567941828,0.0367,-3.2848503589630127,0.002446669270284474,0.14509817212820053,1,10.92,-1.718,-1.2944,0.366828551154445,0.0124169546490159,1.7595700979913,9.98576238805597,-0.0330153559621498,0.8949670195579529,3.23948267154504,-2.8719000816345215
9185-6103,257.927282839,34.2122814365,0.0842,-1.645517349243164,0.08538322150707245,0.09193174540996552,1,11.213,-1.332,0.3959,0.533606789508218,0.00427654616269955,1.80005239476323,9.89956958655155,0.0455594785022313,0.5548329949378967,6.1008465741206,-16.018199920654297
7957-1902,256.77565585,35.6399780306,0.0312,-2.0414934158325195,0.007694331230595708,0.3905923068523407,1,10.559,-2.305,-0.7264,0.642019830127879,0.0540886200991313,1.70893813141723,9.69700180544998,-0.00703105199153094,0.43077099323272705,1.55385936813985,-69.3114013671875
7961-3703,260.53393232,30.7687374581,0.0477,-1.9879194498062134,0.014942218083888292,0.10226770862936974,1,11.099,-2.183,1.2365,0.500727361581584,0.0143369190835015,1.83247822243138,9.9272935332674,0.0316546320672984,0.5548329949378967,4.29788731990742,79.73419952392578
7961-3701,260.227093982,30.7364066847,0.0796,-2.5815393924713135,0.004599324660375714,0.21261022984981537,1,11.182,-1.02,-0.399,0.309133207119505,0.0110791041585866,1.84402258895168,9.79736665860571,0.129082625088367,0.8526560068130493,3.55172963656435,55.4827995300293
10225-3703,37.5298354344,-0.723111692308,0.0707,-2.7465076446533203,0.0031568541890010238,0.24262425303459167,1,11.113,-1.162,-0.585,0.384600002693122,0.0105263645907428,1.82002886624467,9.82172683609857,0.0535399882928374,0.7555360198020935,4.16572576480265,-80.63839721679688
11752-1902,143.809751439,0.409143674679,0.0255,-2.7546751499176025,0.00452225492335856,0.1286863312125206,1,10.55,-2.468,-0.78,0.744800888357293,0.0279639127050663,1.81196159353581,9.85082578466396,0.0228995185251339,0.8942019939422607,1.79760052816931,-80.03849792480469
9050-6101,246.316971813,22.481427488,0.0591,-0.5249768495559692,0.08192520774900913,0.2891165316104889,1,11.251,-1.654,0.166,0.430124594497768,0.025902823031748,1.73464555549922,9.84328767651258,0.0200436842224926,0.5917209982872009,6.81009575675771,51.611000061035156
10001-9102,135.818210094,56.6253848319,0.0805,-0.9309202432632446,0.029924948699772358,0.2882988974452019,1,11.244,-1.6,-0.5317,0.720149487508487,0.0279720299352358,1.80979878881306,9.89238911301199,0.0314661627306398,0.7569109797477722,6.80632355805589,70.2427978515625
9032-3702,239.913150309,31.7748148825,0.0553,-1.7672489881515503,0.007723687216639519,0.15501246601343155,1,11.079,-2.099,0.6352,0.446128618434445,0.0290629809890978,1.73793144909509,9.83351566382128,-0.0504040529499903,0.7125999927520752,7.32013138668849,21.593700408935547
8153-6103,39.7141842507,0.508703016687,0.0472,-1.148680567741394,0.019730066880583763,0.41352808475494385,1,11.073,-1.859,0.7179,0.61667545401993,0.0217057681703824,1.64312093624858,9.94589834454083,0.0163041334093614,0.4440183268428868,5.46620958453288,13.772500038146973
8931-6103,194.806227507,27.7746020056,0.0228,-0.5789433717727661,0.102675911039114,0.4090115875005722,1,10.412,-2.66,1.7733,0.266704338720151,0.0169842091521324,1.79042717000798,9.87132917172981,-0.00198210200501814,0.34209997321889724,2.79814437716726,-15.349200248718262
9874-3701,195.037987631,28.1703885249,0.0225,-1.2110381126403809,0.009975795168429613,0.41948916018009186,1,10.286,-2.351,1.5582,0.543339441090954,0.0491983090124224,1.8019258829952,9.8749929808607,0.00179035079952405,0.8502089977264404,1.72344504404887,5.110199928283691
9863-1901,195.053603424,28.0755010676,0.025,-1.7169021368026733,0.014749207999557257,0.24245119094848633,1,10.311,-2.274,1.8128,0.494747119425933,0.0494378192700032,1.76956258393329,9.8763104342451,0.0480415305141547,0.8723729848861694,1.52251929696742,47.61399841308594
9880-12701,195.16572,27.92401,0.025,-1.599748969078064,0.009076278656721115,0.3713741600513458,1,10.712,-2.398,1.6617,0.375899279735286,0.00686046780491696,1.69572156398933,9.87605533262696,-0.133498756365493,0.7208279967308044,4.9910125340651,-60.462501525878906
11866-6103,149.139463628,1.84921450396,0.0328,-0.8502858877182007,0.06492497771978378,0.4668823778629303,1,10.805,-2.086,0.3061,0.485363872140227,0.0278871545020456,1.68493191064038,9.83787986726472,-0.151688913319899,0.30131981935861474,3.98088629709564,41.27899932861328
8156-6102,55.8082035277,-1.01869728676,0.0367,-2.03356671333313,0.013577988371253014,0.21251025795936584,1,11.095,-0.714,-0.3522,0.48578551082483,0.0383422357966989,1.71542325505228,9.80160057857783,-0.0327701553777613,0.8025010228157043,4.78279955030624,-16.03730010986328
11743-1902,119.002630948,14.1957459119,0.0357,-1.2414060831069946,0.028850377537310123,0.24918970465660095,1,11.135,-1.943,-1.2569,0.477479890589834,0.0562886338846717,1.72630030654408,9.65345857504642,0.105341652472212,0.6653609871864319,2.63376465442719,72.8988037109375
9485-3704,122.247464028,36.6875143484,0.0304,-1.2537015676498413,0.010060664266347885,0.1267135925590992,1,10.993,-1.087,-0.3737,0.56565547882331,0.08430931721836,1.78555999304731,9.85307618198972,-0.000898555548087959,0.6723170280456543,2.71750739386733,64.23889923095703
9495-6104,122.510392737,22.8615688422,0.0404,-2.16629695892334,0.005571760702878237,0.15256618708372116,1,11.162,-1.708,-1.0826,0.522421879000583,0.0270050714701139,1.80922514617319,9.96185482583864,0.0350641491267867,0.6802610158920288,4.45867458830913,-67.25679779052734
10839-3701,132.790822775,0.253587446433,0.0409,-1.8466295003890991,0.007399756461381912,0.10015246272087097,1,11.038,-1.547,-0.6878,0.136538289720899,0.0322800364694329,1.72603744228457,9.81094281071364,-0.0331434107322665,0.6889910101890564,3.42422349111291,-78.82420349121094
10516-6101,151.139472965,1.78775333438,0.031,-0.9330347180366516,0.05401602387428284,0.2771487459540367,1,10.69,-1.53,-0.814,0.402601983062877,0.0175806687078144,1.66260169354118,9.88439403206411,-0.201815146586923,0.7118639945983887,3.94728937394511,59.51839828491211
12487-12703,138.610011769,30.6365466873,0.0379,-2.546560049057007,0.002033531083725393,0.26341746747493744,1,10.812,-1.626,-1.106,0.555065387901522,0.0357146286645682,1.74580419622106,9.68402898143036,0.04775277389157,0.5337510108947754,2.3892645298757,-44.66550064086914
11748-3703,138.728926606,30.2024676512,0.0233,-1.7547593116760254,0.029747976921498775,0.4965817481279373,1,9.838,-2.963,0.5378,0.647950900570885,0.00390006391360347,1.61629740797804,9.59038350413543,-0.069331676598563,0.5505750179290771,2.01829346734968,17.063400268554688
10516-12702,151.445929139,2.24663975841,0.046,-1.8022539615631104,0.00608730991370976,0.2155720815062523,1,11.12,-1.135,-0.2314,0.581665463856356,0.00641448324286633,1.79599247314654,9.80330422960146,0.106397498237214,0.1459610015153885,8.27550661541838,-73.77269744873047
8452-3701,156.193566849,46.4560652324,0.0424,-1.026430606842041,0.019140790216624737,0.08420157432556152,1,10.948,-1.315,-0.4526,0.378579457613621,0.0110812481574824,1.72299300825462,9.89690311075461,-0.140568636482901,0.8294439911842346,4.70778849445679,26.244600296020508
8449-6103,167.861853082,22.9707645232,0.0323,-2.8641841411590576,0.0025937004247680306,0.16802679002285004,1,11.186,-1.483,-0.4636,0.634560465578993,0.0856840409952368,1.94883285219602,9.93737538270276,0.137351196827461,0.8382850289344788,3.61357662821616,-61.850101470947266
8946-1902,169.300369024,46.8598732327,0.0608,-1.9427812099456787,0.011252250988036394,0.4518587738275528,1,11.27,-1.058,-0.4527,0.619775096378433,0.0386194633011394,1.72861644364875,9.74048838711747,0.116511952726528,0.9160540103912354,5.11774058582755,-71.4031982421875
8946-12701,169.42303,47.0834,0.0533,-1.3411872386932373,0.012267217738553882,0.17211346328258514,1,11.173,-1.591,-0.0222,0.355537200346341,0.008733349723375,1.6610325577918,9.87047189558395,-0.0659290777444087,0.5812010169029236,13.1935868545947,20.5408992767334
10837-1901,159.976087124,0.962293208683,0.0659,-2.021725654602051,0.005378555506467819,0.1979122832417488,1,11.002,-2.103,0.2651,0.205775141402118,0.0222269029497025,1.74867019024062,9.86819266791296,-0.0429748463844222,0.8313120007514954,4.88362903115126,-9.551899909973145
8995-12704,175.511415022,55.3906221812,0.0667,-1.7036535739898682,0.014035701751708984,0.047462912276387215,1,11.286,-1.544,0.9369,0.258360854612293,0.0116587448742949,1.58029587671031,9.47662058165579,-0.203990512113604,0.5058940052986145,11.6275551837881,0.5734000205993652
12495-12705,161.876642566,3.14494112923,0.0422,-1.5912548303604126,0.008386364672333002,0.10200279578566551,1,11.185,-1.164,-0.5648,0.460015504532689,0.034963525158773,1.56505394643076,9.87840639172178,0.0457498084753752,0.8174499869346619,7.92626127755938,-0.36809998750686646
11828-6101,163.025614316,3.37230269223,0.0355,-2.161831855773926,0.004109606728889048,0.2010153830051422,1,10.948,-2.012,-0.7273,0.166573324228717,0.0137422495030408,1.81196915906321,9.81771881411774,0.0127747292446491,0.9101809859275818,4.34056443134173,66.88059997558594
12491-6102,166.881658009,2.89206869247,0.0575,-1.8129773139953613,0.010834533721208572,0.11742835119366646,1,10.712,-1.402,1.0961,0.575052254189989,0.00220807689134482,1.70448393886377,9.84585802868159,-0.0706032595079806,0.7503269910812378,4.15244012418214,-42.7056999206543
9873-1901,194.932191197,27.9946832292,0.0223,-2.6636788845062256,0.005754018435254693,0.27269744873046875,1,10.23,-2.667,2.0754,0.187038193319028,0.0338138498653772,1.81107632128027,9.90035982854439,0.00207413120214076,0.6993730068206787,1.23179927819579,37.40890121459961
9863-6104,195.288487172,27.8183074643,0.0197,-1.9175420999526978,0.008588730124756694,0.14515768736600876,1,10.066,-2.94,1.4319,0.391030785713409,0.010117558681126,1.65350424368258,9.94016018395472,-0.220947241388035,0.8839349746704102,2.39542061960164,-50.808101654052734
9875-9102,195.846416231,28.8641772447,0.0219,-1.1748716831207275,0.0350060872733593,0.4360361248254776,1,9.933,-2.856,0.4115,0.509169498790237,0.0188191933850663,1.69010714023193,9.75902154421565,-0.115945498358618,0.26312939407597813,1.31675129338177,-40.67110061645508
11004-6101,196.648322599,27.1687341435,0.0258,-1.5796773433685303,0.01815569307655096,0.22549856454133987,1,10.434,-2.129,-0.0246,0.727972110715156,0.0137920614855761,1.60397269822861,9.65300910256126,-0.146250086272079,0.8504199981689453,3.06545993004141,-37.05110168457031
8983-3701,204.635804181,26.1347285111,0.0639,-2.0611519813537598,0.005941398674622178,0.2987993061542511,1,10.935,-1.427,0.264,0.227848924384017,0.0159636161213284,1.79119184740235,9.80467047402353,0.0159631533591156,0.9067040085792542,3.66042060575588,34.357200622558594
8983-1902,205.606712995,26.2124287286,0.0658,-2.3158154487609863,0.003606656100600958,0.26273205876350403,1,11.239,-1.692,1.1237,0.436625739550308,0.0489596085894919,1.82487647678675,9.78456729542125,0.112575502878036,0.7417070269584656,3.82218331984921,66.91960144042969
11020-12703,205.8091,55.60314,0.0679,-1.0017201900482178,0.019656655378639698,0.17997829616069794,1,11.234,-0.607,1.6499,0.4864248562746,0.00433035250285853,1.60059459872828,9.87905697967067,-0.0849358867966769,0.5864599943161011,12.8422599553532,-17.524700164794922
9881-6104,205.933957661,25.3921420352,0.0271,-0.5274873971939087,0.014795319177210331,0.1302417889237404,1,10.795,-1.79,-0.3679,0.735991960952759,0.0759937307103782,1.78871314166793,9.80547516466391,0.0194983515642687,0.5973129023062934,3.16541712123022,-31.148300170898438
9882-3704,206.552923848,23.0538344127,0.0269,-2.3794596195220947,0.0037446467904374003,0.2850306034088135,1,10.91,-1.476,0.5752,0.457672944852552,0.214734611266013,1.86386897568215,9.88318640439197,0.0954064599134856,0.9394189715385437,2.31011556108534,85.35669708251953
11962-3703,226.50788694,8.78978825929,0.046,-0.9329804182052612,0.01549793966114521,0.08618312329053879,1,11.238,-1.486,0.3879,0.258370357469468,0.0661059267668766,1.8465265119341,9.85033885686084,0.045095139319745,0.6806219816207886,3.74196219441592,13.618599891662598
9043-12702,230.610357493,28.9977326861,0.0742,-1.8479808568954468,0.01103002205491066,0.1436167247593403,1,11.232,-1.482,0.6099,0.275968427878821,0.0119648087471844,1.72571360406006,9.79469279568605,0.0255906444851948,0.8214560151100159,12.9687379832418,77.58820343017578
9043-3701,230.891868119,27.7530174921,0.0682,-3.071986198425293,0.004600766114890575,0.16366949677467346,1,11.103,-1.763,0.905,0.299586195189206,0.0194452568045369,1.7621035128627,9.79403806696034,-0.0316583157120733,0.8425340056419373,4.55489364464191,9.891300201416016
11967-3701,230.913306594,8.75908730602,0.0343,-2.4576401710510254,0.0033737170160748065,0.22720084339380264,1,10.843,-1.498,1.0696,0.197106436192717,0.0454521163855653,1.82514891944989,9.86617132052026,0.0368914895855605,0.8491500020027161,2.44112170818338,5.204999923706055
8553-6103,231.50295368,56.8268193295,0.0516,-0.9667412042617798,0.08412880450487137,0.3942105621099472,1,10.789,-1.511,-0.7241,0.511817746436663,0.0200372302990975,1.8173372964729,9.82776813844237,0.0402951829387063,0.48158275789749877,3.47321283804268,-88.42030334472656
8313-3701,241.235612985,41.3572357459,0.0729,-2.389755964279175,0.004684470826759934,0.1444476619362831,1,11.128,-1.345,-0.2228,0.230288760828893,0.0277653364403361,1.77936430363116,9.81500369177924,-0.00857508808016927,0.9842090010643005,3.66582822612431,83.07649993896484
9030-3701,242.449861504,30.143129494,0.0472,-2.279050350189209,0.008230985840782523,0.20554427057504654,1,11.051,-1.473,0.0563,0.469033041499011,0.0256254444092243,1.70909524827287,9.76389539892023,-0.0585159125911881,0.6220549941062927,3.21582122115205,-60.0255012512207
9048-9102,245.917023368,24.474186651,0.0387,-2.1971018314361572,0.009109559003263712,0.0972641110420227,1,11.064,-1.885,-0.3163,0.332271957958568,0.0145842200421379,1.75303913211367,9.91384713770163,-0.0660759056156332,0.5690479874610901,5.71283959536287,-48.26259994506836
9047-6102,247.192215685,25.4947209924,0.0401,-2.263162851333618,0.003185173380188644,0.05492371693253517,1,11.087,-1.857,0.933,0.374485103230209,0.0610883811577641,1.74136947540501,9.8565999373041,-0.00478763802581456,0.9278560280799866,5.17419440722838,-69.75509643554688
11952-3704,254.174397052,26.8384865131,0.0336,-2.9342525005340576,0.0030823268461972475,0.13732914254069328,1,11.053,-1.931,0.6542,0.565648768647123,0.0223801863233212,1.87196819129928,9.88024400267938,0.0999073187566617,1.0,3.1522430746753,65.0459976196289
7957-3701,256.369657235,35.6346666211,0.0363,-2.9181699752807617,0.002523731207475066,0.14265122264623642,1,11.02,-1.295,-0.5975,0.574042587505568,0.0912684537687441,1.86853570152392,9.89609517328667,0.0480403923455419,0.7579429745674133,2.91463530087754,42.36240005493164
8614-12705,256.777062755,34.2347125502,0.0313,-0.4783891439437866,0.037922266870737076,0.062115998938679695,1,10.883,-2.111,0.0315,0.280521425289995,0.00463354217785558,1.55919841962299,9.94992015482199,0.0267462562360433,0.12242799997329712,8.37293746635845,34.590301513671875
8624-6104,263.690816799,58.9375590147,0.0307,-1.1493321657180786,0.011070908047258854,0.14935452863574028,1,10.798,-2.246,-0.1698,0.319300995343601,0.00830908846682474,1.71576993035564,9.96389314622589,-0.0334588552687571,0.9279670119285583,3.76238161414498,-76.88880157470703
12071-3703,347.791770656,-0.152249162785,0.0274,-1.4760642051696777,0.007715408690273762,0.2721530571579933,1,10.721,-2.288,-0.4594,0.356332063707189,0.030882963399511,1.75867586931561,9.78515350264733,-0.051197262000142,0.8972560167312622,2.4237769884725,-56.99129867553711
12514-3703,199.473583187,2.21807069516,0.0787,-1.8545030355453491,0.011066518723964691,0.20197813212871552,1,11.151,-1.77,-0.4414,0.261606924709204,0.0210576665970055,1.76070499276898,9.82159178425567,-0.0306945750405164,0.6551759839057922,4.1317799471066,-70.52069854736328
12514-6102,199.178747622,1.88260192451,0.0695,-2.1015403270721436,0.005591582739725709,0.223322294652462,1,11.065,-1.031,0.4758,0.620448291831034,0.0354214639663735,1.69426027746977,9.70115971902404,-0.0617917642890443,0.7129589915275574,5.05122149373918,14.643899917602539
9486-6101,121.076285654,40.1957291917,0.0409,-1.4487017393112183,0.005727615440264344,0.21186695992946625,1,11.033,-1.789,0.3084,0.306090384762862,0.0249258444979318,1.72961314763715,9.74277311623699,-0.0102895173498175,0.7982479929924011,4.27942060966178,56.26649856567383
9182-6103,120.704799825,40.457409194,0.0422,-1.4002177715301514,0.01671139942482114,0.22421719878911972,1,11.238,-1.552,0.7653,0.415214190759403,0.0997925863222032,1.75875909156861,9.92137426077717,0.0405388058562447,0.6140099763870239,4.78461110994492,17.905099868774414
8725-6103,125.736170047,45.4859393776,0.0469,-3.1283764839172363,0.0026684997137635946,0.15807074308395386,1,11.196,-0.641,-0.2031,0.197517188807881,0.0167604272841985,1.84228084249634,9.95438402686456,0.0348327584658758,0.5592880249023438,4.8745976526849,72.64579772949219
11836-6102,150.289789044,-0.0795012122838,0.0453,-1.912235140800476,0.009974118322134018,0.11994161084294319,1,11.124,-1.155,0.0054,0.313703197598956,0.0359851647319997,1.73355542297828,9.77003242800934,-0.00075156833915363,0.7599819898605347,5.56666838475964,-15.383199691772461
11754-3703,131.127935366,2.29492629624,0.0506,-1.7527422904968262,0.02817676682025194,0.22146081924438477,1,11.266,-1.466,0.2398,0.578954468524059,0.0788704727776889,1.84372697948881,9.90487171327225,0.0978412587421409,0.895330011844635,3.88340585796703,-9.458999633789062
10840-6101,132.890666103,3.10069058685,0.0281,-0.11683250963687897,0.04085140489041805,0.11150195822119713,1,10.974,-2.156,-0.6507,0.564775773384931,0.0136316020728353,1.75669723693599,9.83369634271871,-0.0273764484138651,0.9025560021400452,3.69529995537418,53.75080108642578
10840-6102,133.479259235,3.73579678591,0.0716,-0.7572331428527832,0.04666045494377613,0.20086829364299774,1,11.068,-1.758,-0.7007,0.31370672056588,0.0110288856660049,1.72269808412371,9.73236854967445,0.0184251796806965,0.850957989692688,5.08034114403981,8.3326997756958
10845-3703,149.244441227,3.77796056541,0.0345,-1.1464018821716309,0.06274800561368465,0.22413919866085052,1,11.0,-1.667,-0.3723,0.431859072092104,0.0972830498138711,1.78681483362548,9.78264232982288,0.0289315327541018,0.7350710034370422,2.9680293868824,40.352500915527344
10845-1901,148.4170157,3.48359201386,0.0307,-2.331512212753296,0.0030551583040505648,0.11884728819131851,1,10.796,-1.678,-0.4164,0.468745865179602,0.00982600656430057,1.87485878955997,9.82107338520012,0.123855681158602,0.6500809788703918,1.58058294252567,72.82340240478516
10516-3703,151.872095708,3.67364870273,0.0283,-1.950613021850586,0.009676913265138865,0.09400193393230438,1,10.489,-1.942,-0.7814,0.549638221773799,0.0159683261615527,1.66097091294163,9.64701112689393,0.110145304771611,0.608492072979941,2.90115667841126,-13.707900047302246
10843-1902,149.88145083,-0.256509657052,0.0465,-0.8996161818504333,0.0552162304520607,0.4305793046951294,1,10.562,-2.177,-0.4112,0.403386942887505,0.0194036411549921,1.74084581231086,9.77624198981006,0.0766502601818905,0.7472779750823975,2.64047144262183,78.50080108642578
10503-3704,160.073915951,5.35919758465,0.0271,-2.555680513381958,0.002352683339267969,0.1330164447426796,1,10.544,-2.179,0.1583,0.37536152640375,0.0198496806546406,1.72483134561975,9.90815597784639,-0.0287963741230237,0.7874029874801636,1.98255515649449,70.23930358886719
10503-6101,160.448323626,4.98838463578,0.0269,-1.2836962938308716,0.02603115327656269,0.28447405993938446,1,10.698,-2.338,-0.17,0.0899350751119563,0.0153887133253759,1.73412836975548,9.85610388409008,-0.0815320285761522,0.9170889854431152,3.2491784006023,-37.10139846801758
11828-6104,164.589108309,3.65718699406,0.0567,-2.7474524974823,0.004689334658905864,0.08312295377254486,1,11.237,-1.795,-0.457,0.295902543960079,0.0135553611735214,1.76355565688456,9.80454025702043,0.0534925457345313,0.5505980253219604,8.20651178180661,-16.796300888061523
11835-3701,220.494730224,3.38997186723,0.0256,-1.6531873941421509,0.0030334359034895897,0.22129470854997635,1,10.728,-1.913,1.1248,0.351291979389043,0.0104905147371966,1.79135789588135,9.92265668108006,-0.0975030201423743,0.8647300004959106,2.68843031238122,60.47050094604492
12506-3702,220.180630734,3.3740235394,0.032,-1.7775473594665527,0.010391352698206902,0.45861785113811493,1,10.818,-1.08,-0.2408,0.483749071589462,0.0799162472232097,1.83092887608575,9.86803559245484,0.143952396877035,0.8185330033302307,1.75047709475965,-73.66670227050781
12506-1902,220.068336896,3.52011868276,0.0274,-1.904598593711853,0.007658474147319794,0.34837958216667175,1,10.283,-2.636,1.4183,0.191873795251929,0.0184820457866574,1.76708295183267,9.89327269852763,-0.0338487941207308,0.8023260235786438,1.41471904353887,55.08660125732422
12506-12702,219.987429826,3.82559926188,0.0274,-2.0332210063934326,0.002406457206234336,0.27045659720897675,1,10.181,-2.052,0.9889,0.391097532626031,0.026195552342522,1.69757915147047,9.8791375714119,-0.0726929477641754,0.6837369799613953,1.06316188073444,10.86400032043457
12506-12704,220.135165557,3.5595384261,0.0255,-2.14552640914917,0.004689650377258658,0.21872422844171524,1,9.964,-2.506,1.6093,0.351200330328575,0.0175931384943605,1.71066567215733,9.903681850915,-0.154349934599466,0.8884130120277405,1.00230469323885,-62.7848014831543
12506-6104,220.241928165,3.4515695642,0.0271,-2.465843439102173,0.0025661399122327566,0.4382874667644501,1,10.515,-2.188,1.4992,0.604118107921491,0.0709375370262122,1.84075466787962,9.94239195139721,-0.0424908040538242,0.37029567789510365,1.55749639012175,-60.36600112915039
11022-12705,221.159823702,4.3346890061,0.0849,-0.8148022890090942,0.08536341413855553,0.3488978445529938,1,11.142,-0.905,0.1479,0.512741480907193,0.0433615144363092,1.70216216277432,9.84132180647416,0.0124173004307193,0.7173299789428711,8.24295644828882,-61.44129943847656
11824-12704,223.554733055,4.84154509339,0.0347,-2.5665528774261475,0.004223819822072983,0.11006049066781998,1,11.113,-1.475,-0.8323,0.0965339126499107,0.0131900767600931,1.82585723025336,9.88293749346878,0.0535576899129088,0.9221400022506714,5.86736186442338,54.22489929199219
8553-6102,233.71260364,56.4510785715,0.0394,-2.1432044506073,0.0045299307676032186,0.08614972606301308,1,11.17,-1.372,-0.4636,0.207215072849804,0.0589700740523253,1.77165037645792,9.76566219040842,0.0684253484405803,0.7233229875564575,4.79136645096377,38.552799224853516
8553-1902,234.910233377,55.3273529158,0.0518,-1.4286246299743652,0.020696097053587437,0.4846414178609848,1,10.759,-1.119,0.1409,0.573489890344254,0.044260394498103,1.824640516389,9.84417212900489,0.072107274577285,0.8719729781150818,2.19308895003283,-26.234100341796875
8546-3702,237.183863564,52.3429404902,0.0347,-1.569429874420166,0.007021697936579585,0.11394727230072021,1,10.956,-1.545,-0.8463,0.120886530507262,0.0150056025147676,1.80885021737156,9.95945080843838,-0.0669914587730109,0.9194329977035522,3.4887325516026,-24.64299964904785
8481-6101,238.820533349,53.8074462429,0.0647,-2.485193967819214,0.006466893013566732,0.14704447984695435,1,10.993,-1.571,0.0049,0.170053147789089,0.0347685095584961,1.8326434454639,9.84234988713506,0.0865669176257638,0.9132570028305054,4.99728345514562,-70.52179718017578
8546-1901,238.771051213,50.9683592443,0.0448,-2.270686388015747,0.011466288473457098,0.39801254868507385,1,10.569,-2.035,-0.6047,0.43333469400914,0.0115660786226752,1.8575019957336,9.95105460773815,0.0153975764161911,0.5273730158805847,1.87134129983814,7.226799964904785
8546-3703,239.031547663,51.2528507488,0.0707,-1.797537088394165,0.011258234269917011,0.2139250636100769,1,11.066,-1.006,-0.5975,0.126618698965206,0.0174162410459618,1.80400164580575,9.7577110512088,0.0541057970892224,0.721697986125946,3.9069550488674,-59.64469909667969
8561-3701,239.618543898,52.224117824,0.0687,-3.0799710750579834,0.002716846647672355,0.16057474166154861,1,11.025,-1.772,0.2483,0.38782147023296,0.0339563598902323,1.67503622733708,9.68582725958391,-0.0852861022614319,0.7786890268325806,3.03413208090676,-44.86479949951172
8565-3702,242.045468119,48.6003868655,0.0442,-0.8408664464950562,0.022063881158828735,0.23632141947746277,1,10.398,-2.051,0.5576,0.258146598954654,0.0130289386729257,1.68102642750494,9.83159012746329,-0.228027243611186,0.6940600275993347,2.49306872843577,62.455299377441406
8482-3701,243.407714996,49.0694089344,0.0552,-2.5152993202209473,0.0058721250388771296,0.37560124695301056,1,10.763,-1.775,0.9431,0.540493971144149,0.0328845178394035,1.78301700440082,9.89819414158059,0.0311284122838358,0.725566029548645,2.63342448676302,29.7101993560791
8482-6102,244.03012861,49.2929159486,0.0578,-2.233440399169922,0.01706070825457573,0.3261719346046448,1,11.219,-1.55,0.5995,0.172927961210688,0.0168835068860979,1.78016351475404,9.81650970343387,0.0334654521625112,0.6621540188789368,6.01525416312857,57.117000579833984
8562-3704,244.02481605,50.9154610891,0.0473,-1.2437061071395874,0.013734411913901567,0.16650214046239853,1,11.065,-1.131,0.5697,0.369200953591508,0.063078404782061,1.7459597782805,9.86347037373167,-0.0488119774173494,0.6024230122566223,4.01686192403465,39.065799713134766
9026-12701,249.074530943,44.1357161764,0.0313,-0.6451943516731262,0.013540190644562244,0.26274508237838745,1,11.216,-2.054,0.7053,0.524135384681406,0.0623330310554104,1.77954336767123,9.88784696501915,-0.0161159297997,0.8266639709472656,5.50266865908393,44.410499572753906
8555-6104,247.331870591,43.8633815903,0.0472,-1.1434816122055054,0.015256049577146769,0.20945996791124344,1,11.211,-1.086,-0.5657,0.216339349570077,0.0397288689124232,1.80586138230554,9.9385131643276,-0.0589911627498541,0.6282280087471008,5.18716964920992,74.12830352783203
8483-1902,248.018269901,47.7647576117,0.0494,-2.24837327003479,0.007827507797628641,0.41718123853206635,1,10.661,-2.273,-0.57,0.656642727292244,0.0419370774242465,1.7557098763816,9.84960648652279,-0.0796168731873611,0.8525050282478333,2.13814537079932,68.4021987915039
8601-1902,249.557589993,41.9310529917,0.028,-0.775112509727478,0.013690132647752762,0.4505295157432556,1,10.317,-1.716,-0.2324,0.206800757381402,0.1495569463357,1.77413090259008,9.90410882487442,0.00578442875606319,0.5568339824676514,1.67943718245754,34.79990005493164
9026-12704,249.274646194,44.2697534361,0.058,-1.3823068141937256,0.02877018228173256,0.12446022406220436,1,11.158,-1.278,0.3445,0.207909372768266,0.0066141745193414,1.63466062891441,9.75125729002134,0.0576261032836023,0.7182260155677795,10.2251753383155,-39.2849006652832
9026-3702,249.258211407,44.3356049614,0.0312,-0.9585633873939514,0.010785080026835203,0.11263163387775421,1,10.586,-2.123,1.3247,0.500180454217129,0.04546958998155,1.69950139154347,9.84210143378287,-0.0936001564413685,0.8829110264778137,3.05653750790982,89.96029663085938
8612-3703,253.508258644,39.4764176091,0.0697,-1.7149707078933716,0.007056668633595109,0.3318266421556473,1,11.092,-1.734,0.0308,0.21011204464795,0.0234681239143388,1.87361956327157,9.88885626022261,0.112255190066391,0.8534979820251465,3.3515815229427,67.35320281982422
8612-3702,253.470581519,39.8296466871,0.0339,-0.037433087825775146,0.08670731633901596,0.48345494270324707,1,9.732,-2.193,-0.0229,0.3778052467158,0.00586731882417698,1.59204053659359,9.93916170765655,-0.339071715434994,0.41235700249671936,1.63840544703301,2.5499000549316406
8601-9102,250.405718205,40.1634906532,0.0336,-0.5275173783302307,0.060790134593844414,0.2290787547826767,1,11.248,-1.601,0.7079,0.236498434889055,0.0139310595450415,1.83003473120227,9.84792798167527,0.0707903442018009,0.794543981552124,4.94180274826747,-81.69619750976562
11945-1901,253.121249391,40.3119461393,0.0292,-1.5937018394470215,0.009588077664375305,0.33425305783748627,1,10.63,-1.394,-0.3681,0.396277819434702,-0.0182887044966338,1.89516566363974,9.90407781456456,0.102840274004172,0.5290932762235919,1.26584126458808,74.3948974609375
8606-6103,253.632772854,37.6313885864,0.0628,-1.9658042192459106,0.015211316756904125,0.39547401666641235,1,10.993,-1.271,0.3284,0.591089855157078,0.0616092620304549,1.79993255727986,9.87612043294039,0.0407706566154957,0.647773027420044,4.59940517720776,81.79550170898438
8612-3704,253.560979755,37.6261687868,0.0648,-2.668489456176758,0.004884761990979314,0.19208955764770508,1,11.072,-1.43,0.083,0.303527818194404,0.0267256647389404,1.83769438743617,9.8920835826132,0.0391651106480923,0.7789270281791687,3.17277010439553,-29.753599166870117
12679-6102,316.379967394,-7.55728248023,0.0672,-2.8056068420410156,0.007565392414107919,0.1072065532207489,1,11.044,-1.666,-0.4919,0.258030174776636,0.0253936401141778,1.82938340016081,9.86598832727683,0.0102680672787957,0.7180770039558411,4.1020923596523,-88.62460327148438
12679-12703,318.725963772,-7.40766753617,0.0287,-0.6501848697662354,0.043869986198842525,0.3271190673112869,1,10.811,-1.048,-0.1807,0.673291058343589,0.261212359318645,1.73373009859003,9.86575788247465,-0.00206774993319858,0.857617974281311,2.77933008738625,-0.302700012922287
12684-1902,327.558537789,-7.15050962159,0.0848,-1.9685311317443848,0.017349193803966045,0.06253680400550365,1,11.287,-1.063,0.3582,0.429654193303929,0.0199893042950415,1.71677469125299,9.78331372906463,0.0247833223065663,0.5389959812164307,6.31889315936185,-16.657499313354492


==> SFEs.csv <==
PLATEIFU,RA,DEC,z,TTYPE,P_LTG,P_S0,VC,log(stellar_mass),log(SFR),log(env_density),lambda_Re,log(H-alpha),D4000,log(age),log(metallicity),B/T,Re,PA,Kinematic_class
8622-3704,351.21763747,14.1389423892,0.0403,-1.057821273803711,0.035141036845743656,0.4301810562610626,1,10.075,-0.005,0.6747,0.458255151780359,0.780256561869707,1.37335432548515,9.70743675906249,-0.298080970550125,0.6767249703407288,2.23176488734317,-87.61840057373047,2
12700-3704,2.25926960115,15.1265910173,0.0372,-1.4712777137756348,0.01547009265050292,0.4419783502817154,1,9.821,-0.797,-0.6304,0.348601620007231,0.223805825947526,1.38945264542915,9.62616657440108,-0.334608022146153,0.6429029703140259,1.44442243017785,-20.674299240112305,1
8089-1901,6.82394466351,15.9126171144,0.0371,-1.4987757205963135,0.010539938695728779,0.47637856006622314,1,9.547,-0.312,-0.3687,0.249383897810501,1.83147981685751,1.17040716403602,9.61229446600466,-0.596142678459485,0.5950539708137512,0.844673747814771,36.142799377441406,0
9183-6102,122.135232892,38.9053417382,0.0124,-1.8535771369934082,0.12423411384224892,0.4672994315624237,1,8.579,-1.821,-0.9708,0.522710747491967,0.025213418716733,1.48072664836358,9.59596718778513,-0.414974295626385,0.55519700050354,0.872945419986562,84.40470123291016,1
8147-1902,117.177504896,26.5397644478,0.0155,-0.2216874361038208,0.04005897231400013,0.37547412514686584,1,9.231,-0.929,-0.4266,0.758557207125031,0.661617941614399,1.33958476362776,9.5107004324595,-0.421883540103833,0.6480669975280762,0.802720866284943,16.49850082397461,0
8948-6103,165.198265499,49.9018766228,0.0258,-2.3414106369018555,0.0014257299480959773,0.4002779722213745,1,9.988,-0.658,0.3233,0.269846636715734,0.273261525811656,1.64573797540154,9.81499137589426,-0.142874730434833,0.5974050164222717,0.937890241943251,32.265899658203125,1
8997-12705,172.156127006,50.8273829413,0.0323,-1.7575584650039673,0.008782682474702597,0.41538695991039276,1,10.696,0.103,0.2414,0.376984102512415,0.865080935533347,1.45775093926372,9.45441970343542,-0.0268961337761897,0.7278159856796265,1.76398417397228,-13.891599655151367,0
9184-1901,119.391336001,33.1214510849,0.0169,-1.2845736742019653,0.01308555481955409,0.3779047429561615,1,9.411,-1.032,0.6309,0.299114284840427,0.270797310499095,1.37220371880183,9.65123945775658,-0.448730037745201,0.8153520226478577,1.25602586127683,-84.87190246582031,1
10214-1902,121.988292284,34.2273271723,0.0218,-3.066584587097168,0.0012069465592503548,0.4484134465456009,1,9.898,-0.651,-1.3453,0.570460124167309,0.715342136074078,1.53097644652935,9.57277430283902,-0.0955531522107188,0.7183939814567566,0.745415448846736,-19.248699188232422,2
8249-9101,136.476492743,46.259107066,0.0519,-0.5586258769035339,0.055940888822078705,0.30156923830509186,1,10.78,0.203,-0.3161,0.656179381288038,0.244541041107954,1.44123543618102,9.7225045127098,-0.162384965605658,0.7715449929237366,4.19676722316772,41.30910110473633,0
8941-9101,120.2031496,26.9862724026,0.0228,-1.3678224086761475,0.012259022099897265,0.4847632050514221,1,9.605,-0.746,0.0901,0.663534975424867,0.00973280117675531,1.41024617385736,9.86626301052594,-0.0728531846118093,0.284315853508735,3.31219823210053,64.33719635009766,1
7959-3701,256.03637586,31.4839848481,0.033,-2.4782040119171143,0.0075189343187958,0.1946055218577385,1,10.665,0.314,0.4453,0.686178811812266,1.64518313592251,1.55185800925114,9.71029282820345,-0.0257425430108501,0.4077009856700897,3.01554359200724,51.16419982910156,0
9085-1902,260.611317909,28.3096955819,0.0694,-1.30683171749115,0.012157211545854807,0.3559568524360657,1,10.882,0.42,-1.0323,0.536286751174273,0.0989167362062622,1.5069079512041,9.51548044898293,-0.0954179441673926,0.5373929738998413,2.54674983154665,-80.2958984375,1
7964-1902,317.422612159,0.627769409147,0.0242,-0.9464972615242004,0.026120196096599102,0.2891246974468231,1,9.587,-0.992,-1.1674,0.936224102304956,0.0497004319416459,1.439671048118,9.62777253112407,-0.248278624812762,0.2965570092201233,1.77075510256293,66.493896484375,1
9037-3702,234.842527103,43.8654620871,0.0188,-0.9218056797981262,0.021335361525416374,0.40813596546649933,1,9.741,-0.44,0.1997,0.933094319061095,0.477304825808991,1.48968272211265,9.61912761264377,-0.154085908777485,0.7466520071029663,1.68338947698482,-26.261199951171875,1
8314-3702,240.847729402,39.98574614,0.0302,-0.8224405646324158,0.026867548003792763,0.48712222278118134,1,10.267,0.11,-0.4305,0.605232858153268,1.0174924014948,1.31451713366904,9.75097174548139,-0.166591669741378,0.43935099244117737,2.43590164392175,28.53969955444336,2
12683-3702,324.632651978,-8.23781157035,0.0584,-0.16252461075782776,0.04601794667541981,0.37839075922966003,1,11.003,0.493,-0.5845,0.678665832851596,0.71082322969873,1.39340897313599,9.7845899167687,-0.076344350375461,0.9179049730300903,3.40345112158988,66.38169860839844,0
8440-6104,135.75896569,40.433985245,0.0288,-0.7689816951751709,0.05714445933699608,0.44651542603969574,1,10.678,0.434,-0.4265,0.338884335467754,0.656347547515925,1.45716938034549,9.5925795083094,-0.0853574284549914,0.5451498301073657,3.11738240089731,-18.613500595092773,3
8610-9101,256.756831583,61.1980459142,0.0275,-0.2028089314699173,0.03895135037600994,0.1974882185459137,1,10.332,-0.112,-0.6621,0.575669235956638,0.0128436190268206,1.68082013812515,9.87792633326367,-0.132863678365494,0.7770169973373413,3.8879376312913,8.593099594116211,0
10501-3701,132.617773996,31.9227775286,0.0839,-1.971247911453247,0.0045568973291665316,0.4965560883283615,1,11.063,0.999,-0.731,0.411995803273923,nan,1.43964881826294,9.52568117103191,0.0844452549051374,0.9944850206375122,2.61344037619922,-1.0257999897003174,0
11018-6103,194.94886985,50.7953040542,0.0539,-1.3426458835601807,0.016227596905082464,0.15723130851984024,1,11.306,0.506,-0.5092,0.672435200573035,0.345727074188424,1.56600225962873,9.83425121885357,-0.0741545276753982,0.8631280064582825,5.80406481309,-46.3765983581543,0
8547-3703,217.71277672,53.9077941771,0.0433,-2.171907901763916,0.004169437917880714,0.13944632932543755,1,10.988,0.205,0.6855,0.704827081357744,0.256707266273112,1.59053311397961,9.82284168763594,-0.078838750568493,0.989512026309967,3.71153380679197,-25.112600326538086,0
8331-6101,203.895344508,42.4021725079,0.0629,-1.396752953529358,0.01504624355584383,0.4421285390853882,1,10.868,0.557,-0.0162,0.806940411329119,0.441440671290534,1.37178828810429,9.50723573655793,-0.0406249617014758,0.6508979797363281,3.98811719805711,-7.611700057983398,1
8335-6101,215.229240711,40.1210273909,0.0175,-1.5469425916671753,0.014799694065004587,0.23971100896596909,1,10.009,-0.623,0.5795,0.386677643741884,0.453598793871505,1.4086030985897,9.55871822087452,-0.372095750174438,0.332612007856369,1.97763620105481,86.34449768066406,1
8259-3704,179.593305477,43.8152710678,0.07,-1.289285659790039,0.01024059602059424,0.36399537324905396,1,10.994,0.864,0.3215,0.473479723694547,1.27160601988658,1.33153559967499,9.53579277510595,-0.101140856451233,0.7774443607883046,3.44813358932592,-82.70439910888672,1
8261-6103,181.54597126,45.1492058811,0.0665,-1.242133378982544,0.03088224120438099,0.42587636411190033,1,10.883,0.883,-0.4894,0.544147723138018,0.693790919256445,1.38743362763254,9.6038691342479,-0.0242466517658246,0.6757473723506375,4.1598304596724,-66.3021011352539,0
9040-3703,244.873659179,28.516913747,0.0384,-0.5556747317314148,0.06312165781855583,0.29398249834775925,1,9.688,-0.236,-1.3246,0.877150142812581,0.6173161754629,1.26175636080587,9.55660156770185,-0.519676042596499,0.9465969800949097,1.93383416968805,75.31410217285156,2
11977-3701,252.880131115,24.076609666,0.0478,-1.188888669013977,0.02295064367353916,0.40625232458114624,1,10.605,0.336,0.1372,0.648262920749053,1.15669545592294,1.46704034461182,9.5070457116522,-0.0751730654242854,0.6791380047798157,2.408034196988,55.14889907836914,1
9048-1902,246.255977023,24.2631556488,0.0503,-0.6497809290885925,0.040098290890455246,0.4095376431941986,1,10.521,0.434,-0.4128,0.4052432150806,4.66182580079328,1.18021366433528,9.72534730602996,-0.247549385359191,0.4935300052165985,1.80954781893305,37.10179901123047,2
8655-6101,358.094461941,-0.628759880529,0.0226,-0.7639784812927246,0.0077635368797928095,0.4355132430791855,1,9.537,-0.658,-0.243,0.70141301297438,1.51797705007367,1.31713404681087,9.56177002974231,-0.346112267763325,0.6266130208969116,0.769352596442591,-12.923399925231934,1
8939-3701,125.361695991,24.453072081,0.0198,-0.6033948063850403,0.03379133250564337,0.4105747938156128,1,10.136,-0.139,-0.7383,0.360519423076587,0.806543798462657,1.49323860797353,9.6726012504462,-0.235373986666702,0.4100379943847656,2.07423975016674,-63.771400451660156,1
9508-1902,126.198239115,25.2250808912,0.0438,-1.3691664934158325,0.009391027502715588,0.4837249666452408,1,10.175,-0.264,-0.8141,0.680065421231993,1.20588315758187,1.35545793118673,9.57088039956911,-0.234646018903063,0.7668861108425771,1.49875716395515,65.78690338134766,1
11749-1902,139.735344839,32.5130047571,0.0267,-1.8650176525115967,0.008556080516427755,0.1871512308716774,1,9.664,-0.96,-0.445,0.226932526049192,0.0292578468053075,1.59238112247853,9.85860932812546,-0.345498952405019,0.5711020231246948,1.18508385752458,-77.23200225830078,1
11984-3701,256.592627457,21.4061779524,0.031,-0.6989610195159912,0.05157777480781078,0.25965000689029694,1,10.361,-0.113,-0.7917,0.425732204222675,0.528616717175768,1.50636251029701,9.61359643839826,-0.392526155364032,0.5728380084037781,2.76323903831803,88.48249816894531,1
9893-3704,256.007737099,24.1719916009,0.0313,-1.3790457248687744,0.04602695815265179,0.4549296796321869,1,10.654,0.047,-0.1495,0.645124572945745,0.490125630269159,1.57923164005373,9.79940444532067,0.0121466532236111,0.7575209736824036,3.17001546652654,-34.579200744628906,0
12696-12703,14.1856007803,-0.874824940026,0.0468,-0.7355528473854065,0.016166530083864927,0.45791375637054443,1,10.496,-0.301,1.2717,0.914336725069288,0.0102776011731312,1.71042178331897,9.76092145707872,-0.0265528325141982,0.36322999000549316,3.19962602794093,61.1151008605957,1
10223-1901,31.4432289025,0.626055926871,0.0195,-0.051293179392814636,0.04517877846956253,0.29211559146642685,1,9.704,-0.806,-0.4587,0.272166199978588,0.0426218257136071,1.61429217391464,9.71950634465073,-0.18923575186895,0.45195600390434265,1.16132141622171,-50.26380157470703,1
10224-1902,37.1524983344,-0.246625627,0.0213,-0.19695143401622772,0.03510681167244911,0.22221329808235168,1,9.129,-1.159,-0.1253,0.853423335782407,0.196716396469701,1.3712829889133,9.67843267074738,-0.427271464933651,0.7716420292854309,0.995996629614669,28.236799240112305,1
11969-9102,228.71780801,7.48305907033,0.0447,-1.7383363246917725,0.026021221885457635,0.473563089966774,1,10.358,0.035,0.6327,0.858260155287716,0.129480445466279,1.47419987849535,9.50733415671069,-0.231027974368948,0.2350970059633255,4.15031317954792,87.86519622802734,1
8079-6101,43.1562184278,-1.16906729877,0.0224,-1.4803366661071777,0.021434451453387737,0.49698418378829956,1,9.081,-0.711,0.4332,0.774326698534554,0.00847856916653201,1.34292920781352,9.20752098584416,-0.823741749032503,0.6435589790344238,2.47689360800772,-68.75990295410156,1
8154-3703,44.6254665156,0.794234693084,0.0429,-1.216320276260376,0.03550662845373154,0.42510128021240234,1,10.185,-0.413,-0.5331,0.181367625338311,0.0407907796781061,1.64086011654232,9.89187333222591,-0.202813106643582,0.5513049960136414,1.90279439957501,49.095001220703125,0
8080-3702,49.2288666096,-0.0420070079219,0.0231,-0.25806689262390137,0.025700555182993412,0.4527449905872345,1,10.061,0.034,0.174,0.746476308622987,0.188329286267063,1.42494790855567,9.45291168328488,-0.203421743056088,0.34832799434661865,2.11413548186215,51.15850067138672,1
8155-3703,54.095960737,-0.882664935104,0.0236,-1.2232158184051514,0.017823777627199888,0.33493754267692566,1,9.921,0.416,-0.607,0.719228535619568,9.23276427714734,1.18405286106128,9.83016169914091,-0.601593524608949,0.4465090036392212,0.821803329814371,-44.3755989074707,0
10497-3703,121.733213717,18.2226071136,0.016,-0.35948100686073303,0.02773718722164631,0.21702475100755692,1,9.143,-0.945,0.0375,0.793816578626241,0.389756916986018,1.27925405865521,9.56679766635702,-0.575948255275837,0.37815633692761763,1.32829303442706,76.39450073242188,1
8138-3704,118.020494772,44.1614622644,0.0263,-1.7470053434371948,0.016323484480381012,0.43071798980236053,1,9.995,-0.31,-1.1795,0.280013146285603,1.0569006408936,1.40260579238807,9.53446062357739,-0.0713643399247137,0.47131800651550293,1.15650099326746,82.12480163574219,1
11871-3703,193.903922546,26.9116262146,0.0198,-1.587844967842102,0.028742489404976368,0.46584317088127136,1,9.292,-1.225,0.4483,0.748501508666122,0.00407813317678024,1.43455127136363,9.55794916490112,-0.349656761866627,0.5460820198059082,1.89862789110708,-49.38249969482422,1
11014-3703,194.339548581,27.0229899956,0.0267,-2.3206634521484375,0.014823818113654852,0.43708765506744385,1,9.584,-0.283,0.8879,0.876407611313728,0.00335896691491399,1.5089221834379,9.564606094842,-0.252096761732992,0.5015199780464172,2.47856663087926,-46.80459976196289,1
8722-1901,126.002477593,51.5404793547,0.0812,-2.9013612270355225,0.002231798425782472,0.3671339452266693,1,11.165,0.499,-0.7781,0.572333857852327,nan,1.43537667968584,9.51709365555734,-0.0109324657165379,0.8754879832267761,3.40853524378114,45.04800033569336,0
8448-6101,165.961961091,23.0064881017,0.0355,-1.0209732055664062,0.02027636580169201,0.39785365760326385,1,9.431,-0.497,-0.8791,0.606227522987163,0.273149641453108,1.29653618074315,9.61281297471788,-0.599156160577379,0.31516900658607483,2.3402156782483,-35.920501708984375,1
10222-1901,44.7458039287,-7.30034111862,0.0301,-0.7480275630950928,0.18169667571783066,0.3018161877989769,1,9.801,-0.988,-0.2123,0.319213889407096,0.0230456578857875,1.59250482887224,9.92750864077096,-0.132947173097519,0.7737450003623962,1.94349083117327,-86.96080017089844,1
8158-6104,62.5263776999,-6.05165416151,0.0578,-1.1203423738479614,0.019718358293175697,0.46517910063266754,1,10.749,0.88,-1.0307,0.463166273019089,2.57076539021478,1.23791330096924,9.76114875764558,-0.398921475363801,0.46801498532295227,3.76805454085598,-46.89500045776367,0
7961-6104,260.957246168,30.6903668009,0.0458,-1.436744213104248,0.12227799743413925,0.4419599026441574,1,9.836,-0.734,0.8418,0.381747271438649,0.079634205046935,1.61088817288131,9.68881741774202,-0.0845427247413405,0.7734389901161194,3.4899309182766,74.19650268554688,1
8458-6102,147.664314026,44.3311626403,0.0154,-1.3598756790161133,0.040870183147490025,0.47477391362190247,1,9.583,-1.022,0.636,0.765414803430777,0.159293978806545,1.40252033268658,9.36959387316848,-0.194592854105914,0.3826119899749756,1.96993917518286,-38.310699462890625,1
8311-3703,205.012172737,23.1429736187,0.0317,-0.8836309313774109,0.021586505696177483,0.4083302915096283,1,10.968,0.576,0.0027,0.753884062816067,0.781549356184069,1.38572923848346,9.51810753032414,-0.185109265399814,0.8815900087356567,3.72652543472178,38.034400939941406,0
7990-1902,264.522487678,57.1181655864,0.0301,-1.7029521465301514,0.01597838243469596,0.47313016653060913,1,10.726,0.337,-0.2987,0.496434058346937,3.54866276766787,1.37623687371949,9.7371478138548,-0.174418507190891,0.9185000061988831,1.99659638689177,71.0448989868164,0
12495-1901,161.281798003,3.67460579699,0.0189,-1.5303113460540771,0.0062098579946905375,0.4090053141117096,1,9.854,-0.376,-0.8657,0.5439032395226,1.92713442098354,1.24986140210517,9.69951218258251,-0.319276401475824,0.7578759789466858,1.00913118233949,72.11199951171875,1
11022-1902,220.554212796,3.74122770506,0.0254,-1.1179347038269043,0.014225985389202833,0.3169604390859604,1,9.694,-0.327,0.6211,0.770847576188932,0.0126615559432475,1.51569217099,9.56327633376073,-0.144390497722546,0.7137690186500549,1.33832382652829,-2.9479000568389893,1
8588-3702,250.846417421,39.8064615397,0.0302,-1.623921513557434,0.0073183809872716665,0.14429772645235062,1,11.011,0.215,0.3359,0.76856437854244,0.988245279528283,1.45425220073578,9.76473691776545,0.0623047171118245,0.7752249836921692,2.99829914349792,-56.47779846191406,0
9187-6101,312.196117945,-6.99437253254,0.0417,-1.4000557661056519,0.01037061819806695,0.07825715467333794,1,11.181,0.563,-1.0865,0.324063209745033,1.05764110104317,1.57142814393209,9.73738074976988,-0.0186995112821648,0.8042759895324707,4.55713999398106,4.763999938964844,1


==> SFSps.csv <==
PLATEIFU,RA,DEC,z,TTYPE,P_LTG,P_S0,VC,log(stellar_mass),log(SFR),log(env_density),lambda_Re,log(H-alpha),D4000,log(age),log(metallicity),B/T,Re,PA
12514-1902,200.400259414,0.573031983277,0.0201,4.628213405609131,0.987395852804184,0.9041997194290161,3,9.127,-0.771,-0.6957,0.877600724846311,0.497836682123756,1.18130664887788,9.54891256322764,-0.427213163327689,0.28685298562049866,1.40254395179545,75.15129852294922
10843-12704,149.707718089,0.836657711419,0.0127,6.001996040344238,0.998505711555481,0.6505070328712463,3,9.077,-1.347,-0.8614,0.766030931141985,0.129719816381955,1.26714267131338,9.81105696697427,-0.374335011926413,0.012194200418889523,3.14871690084854,-7.190000057220459
10843-12703,149.657311739,0.870762819465,0.039,5.607612133026123,0.991805225610733,0.9647514522075653,3,9.684,-0.064,-1.2589,0.776190639182539,0.65510527939415,1.24809084582488,9.4867438422309,-0.742537259393268,0.20074500143527985,3.89974903195784,71.6624984741211
12071-3702,347.261970695,0.266957418144,0.0325,4.75274658203125,0.9545144140720367,0.8960422575473785,3,10.169,0.571,-0.9877,0.332088337217875,1.46505839190851,1.29252262297441,9.65902318520979,-0.572878581706924,0.18959300220012665,3.3095387065859,-48.21659851074219
12071-9102,347.345531209,1.00060002603,0.0153,3.9001526832580566,0.7844327092170715,0.7591893970966339,3,8.915,-0.703,-0.9972,0.796300461442795,0.860547616385765,1.17921571692588,9.40479517272025,-0.868881044965802,0.15735599398612976,2.29097670119434,-74.93419647216797
8654-12701,353.444468017,-0.66622363895,0.0576,2.054243803024292,0.96232870221138,0.961969792842865,3,11.105,0.529,0.1504,0.737789172994924,0.431347331546639,1.41003159987582,9.44371269062312,-0.189584668092618,0.14180747724586293,5.68235863010185,28.11440086364746
12696-9101,14.0174249395,0.261008421553,0.0459,2.8210301399230957,0.8329208493232727,0.981544017791748,3,10.217,-0.129,0.5585,0.957474044279633,0.249475962545009,1.21522838173967,9.65879535097064,-0.212796232913329,0.11638599634170532,3.98465720035067,51.03200149536133
12772-6104,17.5588928233,0.365933355647,0.0451,2.587770462036133,0.9483349919319153,0.9240432977676392,3,10.418,0.195,0.656,0.856314110649381,0.334967056263893,1.48268836887196,9.70574584151759,-0.228329174709741,0.1737460047006607,3.31798871172727,42.5343017578125
12510-6102,202.579541401,-0.870677025388,0.0376,2.257246732711792,0.8589102327823639,0.9277707934379578,3,9.698,-0.233,-0.8774,0.605204123362172,0.767213802200914,1.30141035360598,9.59848331827106,-0.809299034512404,0.6171919703483582,2.39250010092738,10.3548002243042
12510-12701,202.452445206,-0.294176769541,0.0212,6.374859809875488,0.999379426240921,0.9918448626995087,3,9.816,-0.467,-0.5108,0.897948319328669,0.159654569846148,1.26722541101395,9.35516557693481,-0.649278422467637,0.7433099746704102,6.01856788625981,31.861799240112305
12079-12704,29.7486076233,0.908496429957,0.0395,6.0220232009887695,0.994974672794342,0.6886115968227386,3,9.563,-0.382,-0.7416,0.693939087704,0.0547374624361385,1.15415665858287,9.33608491300332,-1.0372433630204,0.18413600325584412,5.98941165665342,-33.230098724365234
8080-1902,47.7852584272,-1.05434100442,0.0384,3.2343826293945312,0.6582483649253845,0.8518339395523071,3,9.374,-0.069,-0.068,0.735812620288484,1.27537193792027,1.06124612719895,9.70721770777847,-1.0235620227426,0.6054833174573745,1.62150611387762,1.2503999471664429
8080-6103,47.435601121,0.879380568919,0.0686,1.456890344619751,0.8471563458442688,0.9752770662307739,3,10.981,0.533,-1.1532,0.73991686892383,0.56603799873893,1.34243889285982,9.63330308403631,-0.0378149791949927,0.1949719935655594,4.68237703453459,-30.63479995727539
11836-1901,150.31881552,0.120871771315,0.0322,4.829109191894531,0.9821450114250183,0.9922100007534027,3,9.95,-0.398,0.6157,0.667040205916537,0.516397610454011,1.3093471816378,9.57364775532423,-0.317911204812352,0.0013925000093877316,3.73605892772698,37.23540115356445
8082-9102,50.179936141,-1.0022917898,0.0361,4.0577073097229,0.9886780679225922,0.9899038672447205,3,10.682,0.457,-0.1823,0.886348370654525,1.09829218684038,1.30471746642884,9.54447653269527,-0.0463493155908178,0.09949308599761167,5.09936149998772,25.36079978942871
12685-12701,328.73606667,-9.3024261469,0.0515,3.240473985671997,0.9614956378936768,0.9834145903587341,3,10.656,0.242,-0.5397,0.905176427750896,0.203457965247856,1.32006812970409,9.27010009650028,-0.1883006625329,0.22809815406799316,6.86557562508962,43.49020004272461
12685-12703,330.002793236,-7.23478588103,0.0175,6.433710098266602,0.9998362958431244,0.8621933460235596,3,9.237,-0.934,-1.422,0.700645165161269,0.206257826333086,1.29416932428925,9.56760201550492,-0.738022277090284,0.20545600354671478,3.40512096744949,-43.02239990234375
12685-12705,329.609519049,-7.36499668312,0.0606,4.120351314544678,0.9980185925960541,0.9332447350025177,3,10.802,0.43,0.1928,0.970320069101994,0.137306827359725,1.20969196986,9.73814936984668,-0.414958812356597,0.02143630012869835,8.89211672497586,-62.43949890136719
7972-6104,316.882256606,10.9772086203,0.0423,3.882188320159912,0.9646378457546234,0.9415407776832581,3,9.963,0.042,-0.7247,0.898355797966473,0.517772166554105,1.15122442167705,9.59521469491901,-0.377142008401529,0.4823240041732788,2.92467738567908,81.55460357666016
7972-6102,316.728514291,10.8067838685,0.03,4.18801212310791,0.9842910766601562,0.4026978462934494,3,9.831,-0.589,-0.9636,0.748550930469803,0.0750687982451419,1.26681824581458,9.33352155155606,-0.866870344844129,0.2688939869403839,3.81102381056774,-19.86590003967285
8618-9102,319.271463809,9.9723035679,0.0431,3.6333227157592773,0.987047553062439,0.9982808232307434,3,10.303,0.351,-1.0234,0.715082501405075,0.866773305086502,1.30970537872444,9.70216218774969,-0.275725949931927,0.29477399587631226,4.09994873377004,68.63079833984375
8618-1901,319.194045241,11.5400106533,0.0167,2.2443337440490723,0.5897512137889862,0.9561719298362732,3,9.119,-0.945,-0.0729,0.374888113221301,1.00347547663903,1.17393900925824,9.72275806725627,-0.69889218731962,0.35773101449012756,1.03046750614996,-21.579500198364258
7975-12705,324.895915071,11.2049630634,0.0403,5.947305679321289,0.997424840927124,0.7144704759120941,3,9.832,0.417,-1.2124,0.901301276228649,0.124043446553069,1.12248223839379,9.29464464187621,-1.22853789100743,0.16399355947885866,7.04043378765073,7.738900184631348
7975-9102,324.548678082,12.1942577854,0.0221,6.210721969604492,0.9985296726226807,0.9485651552677155,3,10.088,0.148,-1.3207,0.813085740987201,1.19182209144331,1.24951474149063,9.68156548943182,-0.318866789739842,0.19802500307559967,3.33239703289165,-44.898799896240234
7977-6103,331.802634213,13.2660525434,0.0349,3.8567609786987305,0.9685857594013214,0.9599526524543762,3,9.549,-0.613,-1.0041,0.687163274741293,0.225471647721078,1.22777198277565,9.7089114396259,-0.70259172519048,0.11612100154161453,3.41976565912819,2.980799913406372
7977-3703,333.052045245,12.205190661,0.0275,4.278003692626953,0.9505601525306702,0.9579876661300659,3,10.172,0.097,-0.6015,0.92835299121637,1.57992206714965,1.17445565018039,9.71889366525591,-0.437674041167654,0.4828979969024658,2.5788815940178,-88.70059967041016
7978-9102,333.393081155,14.1089672928,0.0237,3.069082021713257,0.8122099041938782,0.7492085993289948,3,10.148,-0.288,1.0714,0.945064981265399,0.29588928186657,1.32771741626652,9.4091895421346,-0.228610772139045,0.009536709636449814,3.84962947410286,-2.0055999755859375
7978-12702,333.542752262,13.2788622583,0.0244,5.664734363555908,0.9991071224212646,0.9519200921058655,3,10.216,-0.046,0.2801,0.960513107604597,0.277502339132324,1.25882337159447,9.64324682409113,-0.167493859885467,0.015504400245845318,4.48980957372048,-66.29660034179688
7980-12702,333.518524068,13.767000362,0.0255,3.1951565742492676,0.9776609539985657,0.9855549931526184,3,9.434,-0.73,1.0581,0.908811242383311,0.54756954903691,1.1776704511269,9.97835220134621,-0.775697637838547,0.3772740066051483,1.87771184347254,64.6686019897461
7978-3703,333.648863378,13.9729975971,0.0277,1.6431330442428589,0.623036652803421,0.8096421658992767,3,9.886,-0.608,0.8962,0.893249444590325,0.215109303300475,1.37970138883571,9.49647091374253,-0.073902215219733,0.034381598234176636,2.67234878873017,-79.904296875
7979-12704,333.969214314,14.0794360744,0.0254,5.410240173339844,0.9967671930789948,0.6111215054988861,3,10.31,0.112,0.6121,0.809100752337612,0.0425715120164074,1.13310282142438,9.65315258623373,-0.88777308659722,0.17923399806022644,5.59367777603132,-2.5755999088287354
7981-9101,338.192251432,12.7310382011,0.037,5.0120768547058105,0.9982989132404327,0.8843462765216827,3,9.416,-0.51,-1.09,0.846553425882409,0.144930953658605,1.05809590757713,9.93374383329141,-0.273478651273469,0.04805010184645653,6.07645086628696,89.91459655761719
7981-6101,339.099452453,14.3017792173,0.0376,4.08939266204834,0.9550250470638275,0.9428607523441315,3,9.741,-0.157,0.5614,0.754449670149083,0.537241761953051,1.20267999505125,9.67156468593713,-0.854563491452823,0.16920499503612518,3.70593225752306,-31.187700271606445
12084-3701,344.50104744,13.1684602735,0.0272,3.609260320663452,0.718240886926651,0.9364803731441498,3,9.661,-0.502,0.3585,0.720451875134322,0.245592037023123,1.4026950447688,9.58013076493234,-0.364611134791013,0.3194189965724945,2.63260414220449,59.90370178222656
12087-6102,348.832759473,13.7281958172,0.041,2.4438931941986084,0.810398519039154,0.8958863914012909,3,9.89,-0.571,0.1955,0.688057883578296,0.0573388604560981,1.37364972938275,9.77337297815264,-0.176226056254271,0.02120180055499077,3.17999185555088,-23.526199340820312
12087-12705,348.394663994,13.986785749,0.0398,4.123544216156006,0.9702042639255524,0.8684101104736328,3,11.122,0.35,0.1925,0.858885254611249,0.275976601465127,1.53718520916384,9.69597516686025,0.0222513401278793,0.23762400448322296,7.34581392540829,-83.49849700927734
12087-12704,348.281142294,14.2982899565,0.0399,6.6197052001953125,0.9998020231723785,0.8761890828609467,3,9.703,0.062,0.1753,0.892835966207407,1.6148741327397,1.04650250989834,9.9182913544202,-1.3479618344042,0.11901699751615524,4.71177096061936,-1.0024000406265259
12087-12701,348.146860856,13.2744503009,0.067,3.7190966606140137,0.9997549057006836,0.9891179800033569,3,11.003,0.541,-0.522,0.900971443359478,0.251023245779932,1.31636772713899,9.55730836367367,-0.185019290368214,0.07284384965896606,7.02885889411371,-18.677900314331055
12088-12701,348.292416124,15.1422394776,0.04,6.12588357925415,0.9999245405197144,0.965777575969696,3,9.889,-0.255,0.0671,0.744907097793005,0.126337826862384,1.26371412271632,9.26805989766361,-0.55966965405628,0.02043220028281212,4.96093204696543,-71.97889709472656
12088-12702,349.758034985,15.0496749407,0.0392,4.782534122467041,0.9968975782394409,0.9227972328662872,3,9.74,-0.222,-0.3853,0.836008434622721,0.0894472168712254,1.18289518991159,9.94674200963494,-0.266712340908219,0.2768612802028656,4.91331768922396,-69.35150146484375
12089-12702,351.928561855,14.5447516825,0.0311,4.289178371429443,0.9998809099197388,0.9983169734477997,3,10.466,0.31,-0.9471,0.876052128166499,0.401112554457983,1.21871591209235,9.79969376458061,-0.301024794668862,0.011233000084757805,5.18122304917292,55.12070083618164
12090-3702,350.775678062,13.6668631057,0.0407,1.623477816581726,0.7756075859069824,0.966791182756424,3,10.225,0.278,0.3055,0.680766579355788,2.07367071038142,1.28519502233685,9.88822336534056,-0.215866384442632,0.07353729754686356,2.01756188063091,21.18630027770996
8621-6104,351.221370089,14.3499034483,0.0409,5.2292962074279785,0.9271852076053619,0.9945052564144135,3,9.72,-0.124,0.7741,0.675233832252322,0.493242513434394,1.19389752451144,9.52454704082373,-0.471314074415149,0.35229000449180603,3.12912938224891,78.69940185546875
12088-12705,350.614211202,13.8158281524,0.026,5.169114589691162,0.9988585412502289,0.885346382856369,3,10.471,0.186,-0.5069,0.739587213435443,0.31523981186145,1.23156357611117,9.62546568591185,-0.439448236350459,0.2796350121498108,4.70553744887236,21.357799530029297
12088-12703,350.440541417,13.8678328273,0.0434,4.645532608032227,0.9894655644893646,0.6518526673316956,3,10.256,-0.056,-0.0854,0.814354180385728,0.135793313962655,1.43588515034095,9.54287808928827,-0.259171471571681,0.005037399940192699,7.03879269150053,16.072999954223633
12088-6102,350.496384644,14.2553377599,0.0422,2.065481424331665,0.7193015217781067,0.9379396140575409,3,10.054,-0.017,0.0301,0.90834151387849,0.257202181984044,1.38963592129348,9.39844614712878,-0.190699252252928,0.16632500290870667,4.01457288302492,0.8402000069618225
12088-6103,349.789238646,15.7270930273,0.0148,4.9307684898376465,0.9863318502902985,0.8820943832397461,3,8.999,-1.052,-0.2572,0.829783065688895,0.233385255114005,1.09629874431413,9.78400374711162,-0.548649803978024,0.08909119665622711,2.31044273783066,-87.8447036743164
8622-12705,351.015131499,15.2058786584,0.0436,4.203725814819336,0.9908484220504761,0.9300769567489624,3,9.987,0.084,0.3438,0.791052812044232,0.234060863970226,1.17892102445152,9.71310293120567,-0.678453399797883,0.0495029017329216,4.70820253888027,77.60079956054688
8622-6103,350.903801841,15.2589795654,0.0434,3.7589805126190186,0.9517160952091217,0.9775559902191162,3,10.021,0.188,0.4114,0.76760953927402,0.89626834351332,1.22978216975416,9.7428342775865,-0.623673621339328,0.13107000291347504,2.96671132145706,-37.15739822387695
12089-6103,351.515356158,15.5484959526,0.0438,1.8472049236297607,0.6541098654270172,0.9084750711917877,3,10.308,0.565,0.7111,0.527950353449388,0.204195736240284,1.37012304020754,9.73534287441345,-0.754554568656854,0.6118689775466919,2.8237714016933,-32.47650146484375
12090-12703,351.38220535,15.3699345479,0.0402,4.967747211456299,0.9962223470211029,0.9216444492340088,3,10.103,-0.006,0.8226,0.612759322729647,0.262592175502784,1.3634916165991,9.49816438983184,-0.464487281306224,0.13400399684906006,4.34622767503753,-56.95320129394531
12090-9101,352.705096118,14.5994909154,0.0406,3.6915812492370605,0.9974539279937744,0.992883563041687,3,10.133,-0.12,-0.3795,0.90787587314724,0.277807399323551,1.23193392712328,9.77409143110718,-0.209528454054486,0.21136599779129028,3.82105655113789,-54.8218994140625
12089-12704,352.348200554,14.2043024757,0.0415,4.052762031555176,0.9996536076068878,0.9924430251121521,3,11.016,0.469,-0.1632,0.896386588570274,0.23912808394846,1.28514554387368,9.67276172541609,-0.180516504922486,0.05171068012714386,8.22109619547517,-2.4061999320983887
12089-12705,352.614670321,14.4588776123,0.0624,4.385565757751465,0.9997862279415131,0.9967183470726013,3,10.939,0.537,-0.5657,0.887432982698437,0.497492959287746,1.23900976201594,9.7084593618759,-0.532387900217013,0.044397398829460144,7.71545775768729,46.72159957885742
12090-12702,351.921854156,14.2411408952,0.0402,2.952427864074707,0.931403398513794,0.8691993653774261,3,9.951,-0.288,-0.0332,0.729133750385802,0.178445257140032,1.17541063729418,9.90627960580768,-0.195353032086007,0.03268929943442345,5.61587115919176,81.18840026855469
12089-9102,351.99968148,13.8520005476,0.0404,4.632698059082031,0.9982762038707733,0.9954111874103546,3,9.876,-0.44,-0.2391,0.842632568051866,0.103726903532991,1.35950509917456,9.43550396158238,-0.284010577706075,0.357371985912323,3.34996243471639,14.02750015258789
12089-3703,351.513061043,14.6296134374,0.042,3.0140440464019775,0.9777472913265228,0.996181070804596,3,10.153,0.095,0.5429,0.437826919295337,1.36936622300479,1.51638938318214,9.68160912051345,-0.259480984825077,0.11473900079727173,2.24818162971241,-31.972400665283203
8622-6102,351.120653258,14.304154369,0.0364,1.9428154230117798,0.8447981178760529,0.994633287191391,3,9.586,-0.767,0.6031,0.733227355339491,0.160143112306645,1.44326174314055,9.4380978121902,-0.283558516354874,0.6352559924125671,2.48635139713206,54.3306999206543
12090-12701,350.794118273,14.8200132316,0.0435,1.7409040927886963,0.8471931219100952,0.9876290559768677,3,10.42,-0.355,0.4875,0.73063795303042,0.115956560139269,1.6748191888923,9.70505013417716,-0.0609505549247255,0.24668200314044952,3.68576208775661,-28.91990089416504
12089-12701,351.59377807,15.6762488281,0.0432,5.396944046020508,0.9995382130146027,0.986343652009964,3,10.268,-0.058,0.8893,0.718693030219014,0.180760583096805,1.21744192427543,9.56592626571655,-0.936605909406535,0.01579519920051098,7.06129448378525,20.025800704956055
8621-3704,351.780322825,15.2270050617,0.042,3.4396262168884277,0.9722375571727753,0.9895346462726593,3,10.067,-0.182,0.4389,0.881323347208793,0.524068028414136,1.25556865030911,9.64768810416713,-0.318767022514584,0.4582819938659668,2.5624394797546,-13.431300163269043
12089-1902,352.308310039,15.436146886,0.0171,3.626527786254883,0.9115220904350281,0.9544093310832977,3,9.328,-0.718,-0.3295,0.775334579684992,0.666302659030618,1.17426794213743,9.74218788580461,-0.750333789141491,0.15904900431632996,1.22117079975149,26.44969940185547
8087-9102,356.716132834,14.4806737696,0.0196,5.842737197875977,0.9964926838874817,0.860503226518631,3,9.592,-0.729,-1.4769,0.93408947522757,0.0839000745445307,1.23230147128186,9.4612032919219,-0.662248832890481,0.03440599888563156,3.25790901962948,75.88510131835938
8087-12705,357.971643427,13.6955810907,0.0265,5.095450401306152,0.9958920180797577,0.9504885673522949,3,10.271,0.466,-1.1334,0.936965498522551,0.375600224948965,1.20277292253505,9.60967116596723,-0.171309735691833,0.3301840126514435,4.49338766130097,-8.98490047454834
8075-6101,0.380940562707,14.4074589516,0.0419,3.6310348510742188,0.9761436283588409,0.935577780008316,3,10.271,0.554,-0.6801,0.867414273530416,0.846457477684684,1.23033599301679,9.56436200479065,-0.277498468357806,0.15152299404144287,3.90018649131487,-67.57659912109375
8075-3703,0.00880833846515,15.8817740664,0.02,3.7276101112365723,0.7797807157039642,0.9452219009399414,3,9.94,-0.239,-1.2952,0.918728809011229,2.02702767011263,1.17118092089024,9.61375585324836,-0.631863464821469,0.10608500242233276,1.77758165201832,4.2307000160217285
8075-12703,0.473564621693,16.1375640993,0.0425,5.506824493408203,0.9997542798519135,0.9505594670772552,3,10.241,0.09,-0.396,0.735901081700568,0.303594695786102,1.24670763084541,9.50700012457491,-0.381294738508836,0.5106819868087769,6.6310690759753,-57.45220184326172
12700-1902,2.027154333,13.7580267287,0.0378,2.956207513809204,0.5945411324501038,0.7103087902069092,3,10.045,0.647,-0.8736,0.549443777144894,4.35764310330721,1.02834916512649,9.87068984147274,-1.10625339749486,0.3919219970703125,2.30310946592694,58.82389831542969
12700-12702,1.6220900939,14.1824004602,0.0178,3.5558063983917236,0.9972591400146484,0.4488653540611267,3,9.753,-0.77,-1.3611,0.882730272406001,0.152704130608341,1.34433544334262,9.87586931411665,-0.174308256127617,0.0002484570140950382,3.59643248126953,-3.22160005569458
12700-3702,0.934672988783,16.186917304,0.0214,3.035717725753784,0.8112631142139435,0.9141466617584229,3,9.975,-0.017,-1.6536,0.673732844652468,2.02175413784673,1.16787924993587,9.81988924777869,-0.672447534281798,0.16503900289535522,2.12842947491828,-74.29070281982422
12700-6102,1.60658690905,15.428792568,0.0441,2.9759929180145264,0.9761525094509125,0.9646118581295013,3,10.338,0.257,-0.7131,0.807080585576506,0.306719066613571,1.40696870250072,9.50819328385171,-0.233977504187461,0.5068609714508057,3.60029400920763,46.54249954223633
8088-12701,4.17718720645,14.0394249591,0.0258,6.698190212249756,0.9982730150222778,0.9257893562316895,3,9.837,-0.482,-1.2381,0.972691060271456,0.0963972012365493,1.26986751900658,9.43289171661993,-0.462043799204056,0.4460086524486542,4.86842987902576,79.65019989013672
8089-6101,6.40198340771,14.1152744658,0.0175,7.0994648933410645,0.9981598556041718,0.9620970487594604,3,9.203,-0.549,-0.7669,0.762162340391572,1.09671449072338,1.08976190096126,9.74684711995751,-1.16018092099464,0.43059098720550537,2.02368243455259,-29.10300064086914
8089-12701,5.93277928294,14.306715696,0.0179,5.681089401245117,0.99671471118927,0.9276695847511292,3,9.592,-0.611,-0.9373,0.921061514341238,0.237121838718536,1.19535628545025,9.64978732340263,-0.817554123774923,0.07623620331287384,3.90963092756759,87.40519714355469
8089-9101,5.81195592668,14.8095505605,0.0177,5.84071683883667,0.9979991614818573,0.8812847435474396,3,9.234,-0.799,-0.7664,0.908513823185763,0.290240097419259,1.15232196015004,9.7753572757798,-0.661538577621633,0.22360500693321228,2.85371014125224,-22.480199813842773
8088-12705,5.68606041105,14.9496947413,0.0252,2.9103739261627197,0.9685313701629639,0.6461265683174133,3,10.426,-0.202,-1.5166,0.659534971093331,0.193257669309263,1.28052366821264,9.7584917728347,-0.272213677659741,0.667264997959137,5.22623059366009,29.25950050354004
8089-6103,5.79571291856,15.3889970096,0.0571,3.4531660079956055,0.9956205487251282,0.9582952260971069,3,10.761,0.804,-1.0378,0.632364309264873,2.5500300747333,1.21337709385241,9.74081032492897,-0.186579846614393,0.3043000102043152,3.87184927776419,-67.5448989868164
8089-12704,6.5731,15.48931,0.0574,5.917876720428467,0.9999200105667114,0.96343594789505,3,10.634,0.5,-0.8113,0.923882253807523,0.501120091312522,1.12882293406606,9.45255330499977,-0.724647271512735,0.24297000467777252,7.8776114766537,75.09609985351562
8144-12703,114.775045083,29.1600739978,0.0389,3.5444629192352295,0.9854481816291809,0.781393438577652,3,11.266,0.516,-0.4058,0.973490309684293,0.321613022834614,1.33848968726138,9.63955648258479,-0.0420215042082197,0.4676745694718841,6.6768547445277,-1.5045000314712524
8144-9101,114.610230102,28.9630777324,0.0158,3.4114437103271484,0.982052356004715,0.7963454127311707,3,9.909,-0.754,-0.8098,0.890444484734525,0.42522847231787,1.33457584994147,9.7524567478835,-0.127316875955222,0.2438351346313857,2.26282531445709,67.85469818115234
8144-12702,114.162494128,28.5267670776,0.0512,5.761200904846191,0.9992398619651794,0.9680307805538177,3,10.517,0.312,-0.7989,0.89350349582782,0.2711723559313,1.2314688649879,9.60916614773297,-0.444830600292694,0.0018404299626126885,8.69196458450017,55.52190017700195
8139-3703,116.08278223,32.8105954402,0.044,5.728358745574951,0.9989486038684845,0.8719711303710938,3,9.815,-0.045,-1.219,0.894350705888578,0.527513947630275,1.19037645688271,9.42489556254762,-0.756771348160926,0.0025187500286847353,6.47576621619596,46.03559875488281
8717-3704,117.518331889,34.479317451,0.029,2.1213185787200928,0.9642156660556793,0.9351389110088348,3,10.788,0.612,-1.1663,0.659358560766661,1.90696125189024,1.24676780338356,9.71513985672382,-0.362184942754531,0.5816731624338529,3.33315950074787,-24.515399932861328
9484-9102,120.195154664,35.5294127325,0.0175,5.658315658569336,0.9983282685279846,0.9537392258644104,3,9.288,-0.931,-0.8706,0.904045608280473,0.257854875687985,1.20416920450708,9.3531481959603,-0.720100119529349,0.0016451500123366714,2.40702247435724,-75.00389862060547
8717-3703,118.318165157,35.5725757854,0.0458,2.266939401626587,0.5911807715892792,0.862149566411972,3,9.992,0.551,-0.7874,0.952767754511538,2.12523540436864,1.16732934506487,9.67603922227416,-0.560010765237038,0.24079367976209867,2.45146274791963,64.02420043945312
9181-3701,119.667910183,37.2651193051,0.0403,2.056931257247925,0.5186828374862671,0.9697236716747284,3,10.034,-0.348,0.0153,0.959810293935273,0.520887959578168,1.32321178608784,9.39916368686791,-0.140150899266956,0.0445932000875473,2.2920326857595,-76.5708999633789
9485-3701,119.532034412,36.8312692846,0.0392,0.89119952917099,0.5805000066757202,0.9689669013023376,3,10.16,-0.182,-0.422,0.625039506841034,0.910394621590221,1.41605062365973,9.73911309820232,-0.165564254953554,0.22835800051689148,1.93859578542567,44.61029815673828
9485-3702,120.075659949,37.6092531873,0.0415,2.6823513507843018,0.8564270734786987,0.9732578098773956,3,10.244,-0.397,0.153,0.416780193531047,0.338574503871187,1.38195487133873,9.77634415530195,-0.27645341523669,0.712221674514792,2.51622968388991,-84.95659637451172
9485-12703,122.043473817,37.7629023594,0.0218,4.2128190994262695,0.9864332675933838,0.9585185348987579,3,10.198,-0.191,-0.8121,0.948718465426211,0.311124814003808,1.2814674864804,9.47480660255509,-0.287381737235218,0.01928509958088398,3.93698355849524,6.892099857330322
10215-9101,121.561209049,37.6405216725,0.041,4.1238884925842285,0.9977409243583679,0.9974732100963593,3,9.793,-0.195,-0.6658,0.829230902611738,0.214445723620912,1.35350114237545,9.69716023050173,-0.237521388968735,0.5046970248222351,3.72402345566168,46.78730010986328
10215-12702,121.466201503,37.5140925477,0.044,5.747861385345459,0.9997844696044922,0.9865863919258118,3,10.121,-0.106,-0.8768,0.935683471563527,0.258956559654783,1.23284393664947,9.63737746296507,-0.55241968202019,0.003746710019186139,4.64788132210886,49.068599700927734
9485-9102,121.080504667,37.7094315834,0.0188,5.482574462890625,0.99376180768013,0.7712050676345825,3,8.845,-1.03,-0.907,0.518451450543959,0.0547131411475783,1.1192274417974,9.32907283474701,-0.637843806966387,0.285724014043808,2.97292131189842,58.55039978027344
9181-9102,119.811560997,37.3277476896,0.0394,3.7437498569488525,0.9617603421211243,0.9554691314697266,3,10.151,-0.565,0.1461,0.904316823366943,0.198108798681358,1.40275709397021,9.64540203267878,-0.205128839612007,0.48996113366744704,3.56540700907696,-26.094200134277344
9181-6104,120.895891577,38.1323246785,0.0234,4.792235851287842,0.9034469127655029,0.5566072762012482,3,9.495,-0.992,-0.8143,0.804260515281619,0.0816392234419225,1.18820081072815,9.39022887884968,-0.819331081151361,0.5444369912147522,2.93846698687943,40.76959991455078
10215-3701,122.040031781,37.9213571348,0.0224,6.884825706481934,0.9977090358734131,0.9864539802074432,3,9.311,-0.552,-0.6867,0.885432685576953,0.490853493944553,1.16750418164782,9.70478645141679,-1.05837438907286,0.21628999710083008,2.12891933144834,11.224499702453613
11742-12702,123.39634786,38.9283986605,0.0411,5.335136413574219,0.989871621131897,0.8367418050765991,3,9.861,-0.112,-0.5876,0.896664839905215,0.312948587809106,1.1894254472197,9.7494010145014,-0.879600688182946,0.2298442772492667,5.67271030057021,69.49700164794922
11742-12704,123.591747728,39.2513462898,0.0277,5.266168594360352,0.9996638000011444,0.8215825259685516,3,10.615,0.448,-0.7375,0.852790958449801,0.143823343618314,1.3738865538934,9.55795472992791,-0.2780734797093,0.15356558338197318,6.9343048171196,-8.11870002746582
11742-12701,123.061504897,39.7824655654,0.0675,3.4257261753082275,0.9952202141284943,0.9921786487102509,3,10.941,0.61,0.019,0.787755041712959,0.516514618030132,1.3250006793325,9.64448916069185,-0.227004052830608,0.06371039897203445,6.59730927184402,41.811100006103516
10496-9102,125.059232699,40.6668030187,0.0406,4.320307731628418,0.9908443093299866,0.9854491651058197,3,9.847,-0.677,-0.4966,0.886281150098607,0.135839390625316,1.21110242776788,9.69755398721406,-0.412269281347592,0.951445996761322,3.88299652531942,12.713899612426758
10213-1902,123.453117209,41.6494790245,0.0489,6.017599582672119,0.9998538494110107,0.9672950506210327,3,11.039,0.602,-0.8539,0.795281734793556,0.704098472365224,1.22245347613336,9.53629589610629,-0.354037954616877,0.16111700236797333,7.00795011329937,48.63309860229492
8240-6102,126.71268359,43.6017189071,0.0137,5.072962760925293,0.9934293627738953,0.9447358548641205,3,9.158,-1.041,-1.4299,0.791335118109728,0.304340438059592,1.19105342086317,9.4919006983439,-0.843581922246952,0.02148660086095333,1.75810659114067,87.51460266113281
8240-6104,127.63630141,42.9911746645,0.0245,4.511982440948486,0.9900323748588562,0.9178337454795837,3,10.097,0.053,-0.7889,0.637856471247911,0.955520920159344,1.25274142140907,9.51147958100443,-0.568863979140014,0.32144400477409363,2.86022407982538,73.38939666748047
11745-1902,129.733469875,43.4312168656,0.0545,4.0429863929748535,0.9955553710460663,0.9580478370189667,3,10.88,0.317,-0.7183,0.796437674925226,0.310172848912426,1.36280317973267,9.63631153299351,-0.0620220456474621,0.22609662187496649,6.07593396449296,-30.04210090637207
11745-9101,127.823502328,43.463286778,0.0244,4.199451446533203,0.9890181124210358,0.9654564261436462,3,10.102,0.071,-0.9918,0.859315380300779,0.615528981972741,1.24410654769016,9.76569789106195,-0.531371717997873,0.0009494400001130998,3.54373541710181,60.14099884033203
11745-12704,128.166254541,44.3476870645,0.0439,5.762202262878418,0.9971935451030731,0.6107065677642822,3,10.126,-0.184,-0.2708,0.889138943107278,0.186480345597513,1.23881734998115,9.41288652179217,-0.86696700586213,0.018341699615120888,9.42865805036271,-31.169099807739258
11745-6103,129.146485344,45.0210510403,0.0373,1.192008376121521,0.5797034502029419,0.8232606053352356,3,9.951,-0.692,0.0118,0.49202034304862,0.258928244001293,1.42818499366629,9.70497881475121,-0.447455051533803,0.5547419786453247,2.57293391377723,-42.924800872802734
11745-6104,129.285155639,45.1649616715,0.0385,4.457040786743164,0.9971858859062195,0.9737637639045715,3,10.876,0.266,-0.2433,0.780084421426815,0.517290611293185,1.38600685084391,9.65239746305678,-0.200101078906558,0.10364799946546555,5.27199937588383,-70.62039947509766
8439-6103,141.34417921,50.5536812778,0.0253,4.086719036102295,0.9996860325336456,0.997366338968277,3,10.593,0.285,0.2096,0.769168484592508,0.790372378574255,1.42138742159486,9.62728866423019,0.0678475969085337,0.1386989951133728,3.36853013784984,-71.5739974975586
11836-3701,150.541431096,-0.189241255394,0.0447,3.199490785598755,0.9054781794548035,0.9452917575836182,3,9.854,0.175,-0.1383,0.827585993740108,1.17594446289127,1.17721623782062,9.62138709684815,-0.899139547046988,0.5103830099105835,2.65790180022063,-29.662700653076172
8589-9101,224.567548246,56.0703287351,0.0648,2.1756978034973145,0.9263865351676941,0.9893561601638794,3,10.994,0.537,-0.2769,0.857464648105215,0.413148614578812,1.41941813178823,9.63944854543667,0.0361923460086638,1.3375800033549323e-12,6.22183006049923,66.25309753417969
8546-12705,237.662853085,50.4602451957,0.0325,6.098565578460693,0.9999489784240723,0.9800320267677307,3,10.417,0.484,-0.4666,0.882072082971883,0.600988195254191,1.21607725462439,9.44943769194863,-0.642813749551171,0.22735300660133362,5.64447030160799,-40.279300689697266
11836-12702,151.079045513,0.120422851479,0.0219,6.30165958404541,0.9962024986743927,0.9807036817073822,3,9.741,-0.737,-0.3986,0.869845059285032,0.157282500085316,1.2941242062435,9.81983349684513,-0.285323962855219,0.0019353500101715326,3.73983303006505,-39.1781005859375
8486-6104,239.195689664,47.9955208307,0.0175,3.3890979290008545,0.846929669380188,0.9469338357448578,3,9.746,-0.646,1.5043,0.772309934001702,0.138367609146579,1.60077389580243,9.63700169649991,-0.0717854135429882,0.5451702109397573,2.05771604220744,53.649600982666016
8564-6103,239.958689735,48.6779238389,0.02,3.4155328273773193,0.8494267463684082,0.8136273324489594,3,9.16,-1.476,0.2387,0.702702125506868,0.0304113748511604,1.38742923447658,9.28807577894192,-0.510317884551154,0.7936559915542603,2.47623305600967,-46.11289978027344
8486-9102,239.030589848,48.0308761201,0.0189,3.0761475563049316,0.7736759185791016,0.8489847481250763,3,9.555,-0.439,1.5884,0.967617492135161,0.0401217001754813,1.24853733656614,9.58498385121124,-0.336328233951571,0.1423249989748001,2.67088583520682,-80.59100341796875
8487-3703,238.880966501,47.8555868126,0.0172,5.347713947296143,0.9511097073554993,0.729154646396637,3,8.865,-1.087,1.0402,0.666932143949934,0.222066242600938,1.22092884290229,9.62808249743297,-0.612838873658517,0.130840003490448,1.55124944675065,66.35150146484375
8564-9101,239.439273068,48.3672089636,0.0189,4.115119457244873,0.8867335915565491,0.8984749019145966,3,9.428,-0.83,0.8058,0.792492795212089,0.309645808197079,1.26746239714677,9.58857971490031,-0.630421603358153,0.2473679929971695,2.66867909229054,-68.73719787597656
8564-1901,239.544886094,48.3041919446,0.0196,3.5974204540252686,0.7799857258796692,0.9359627664089203,3,8.972,-0.676,0.7706,0.442753075649969,1.2021737987031,1.12028411196838,9.79462181197272,-1.09699646779383,0.11434700340032578,1.31943072251131,41.210899353027344
8486-9101,238.718472619,47.8808922742,0.0183,4.54016637802124,0.9050773680210114,0.9822724461555481,3,9.44,-0.917,0.8131,0.852737975571415,0.184038251924345,1.32601965209524,9.61859089870645,-0.209823735539961,0.04520139843225479,2.60966713462313,-88.23040008544922
8564-3702,237.941572866,48.3516725829,0.0366,4.652990818023682,0.9456747472286224,0.9888699948787689,3,9.802,-0.399,-0.8791,0.86549259110999,0.51809762388076,1.29514970302399,9.60338189818642,-0.347130679218757,0.5069069862365723,2.09174975410843,51.212799072265625
8486-6102,238.046893627,48.0439162921,0.0193,4.718898773193359,0.9808637499809265,0.9800270199775696,3,9.615,-1.065,0.0943,0.810348556940856,0.163684161162392,1.37308126752531,9.43962641099486,-0.367006336543897,0.0014837300404906273,2.59324308073645,21.051599502563477
8546-9102,238.073925811,50.154158496,0.0417,5.583986282348633,0.985994428396225,0.9941241443157196,3,9.732,-0.2,-0.4494,0.890593034914481,0.263672869138462,1.25449001079847,9.49149344328677,-0.540830285681619,0.40124499797821045,3.35488163174023,68.82330322265625
8487-3704,239.253556382,47.7039915549,0.0193,2.504775285720825,0.5260688215494156,0.8694171905517578,3,9.241,-1.184,0.6413,0.583106532352919,0.121596092560186,1.33712472708858,9.57023880746629,-0.354019848784112,0.21494999527931213,1.85814046782445,89.11090087890625
8564-9102,240.796720104,48.324598792,0.0433,3.4756808280944824,0.9312036633491516,0.9003994464874268,3,10.291,-0.23,-0.0402,0.941492292377207,0.259661929712055,1.39033073708398,9.52924815235716,-0.098879157409373,0.24956899881362915,3.6783957127294,40.008201599121094
8600-12705,246.230936349,41.9002554629,0.0447,4.955613613128662,0.9931624233722687,0.9728295505046844,3,10.133,-0.288,-0.5403,0.924654567380525,0.172612029558603,1.28254955589302,9.55450350443522,-0.532218413784949,0.1915540099143982,4.8849634972087,-6.650199890136719
8600-3701,245.912437896,41.834008415,0.0272,5.610104084014893,0.9936810731887817,0.9788684844970703,3,9.595,-0.742,0.1656,0.897702140230662,0.13066177212831,1.30276739708058,9.41007773707612,-0.534226703839471,0.21491900086402893,4.030650214983,-24.85919952392578
8600-6104,245.298467101,42.1387339672,0.0422,5.830265998840332,0.9967387020587921,0.9944813251495361,3,9.899,0.149,-1.0021,0.688867368056031,1.28648987167167,1.14799334168483,9.88164243938947,-0.661185075914619,0.1400029957294464,3.38413474999425,-44.89649963378906
8555-12703,244.331994382,43.4796723691,0.0584,4.196038722991943,0.9998356997966766,0.9231681525707245,3,10.964,0.23,-0.2033,0.934885503745773,0.193578061918233,1.44989517440299,9.8110899737387,-0.185260883851372,0.04531489868764176,9.7873247132229,3.9477999210357666
8555-12705,246.578190983,43.4074643202,0.0315,3.7233734130859375,0.9956490695476532,0.9759149253368378,3,10.656,-0.047,-0.2141,0.953297236226474,0.231760382750716,1.45239286575345,9.70373108122083,-0.028126855592027,0.10074901580810547,4.52970660668505,-28.944400787353516
11941-6104,248.165809199,40.8585013593,0.0284,5.744836807250977,0.99873286485672,0.9833962023258209,3,9.684,-0.509,0.2345,0.820011074617463,0.429162712408464,1.34076095310718,9.49434569098733,-0.453413932762965,0.013219700194895267,3.42970829434292,63.605201721191406
8978-9101,247.907995888,41.4936431012,0.0303,3.484656810760498,0.986267477273941,0.7573432624340057,3,10.81,0.043,0.1417,0.953051378524494,0.203219047267841,1.42796871328427,9.66445494516931,-0.0639498689804564,0.22044000029563904,4.59177692755224,-61.03390121459961
8550-12703,247.674430234,40.5293893805,0.0298,3.007652759552002,0.9188978970050812,0.8992292284965515,3,10.632,0.608,1.4269,0.57116780148333,0.170664791765817,1.36999555882951,9.6904013893821,-0.0946492597385488,0.08383535494458623,4.99023027120124,-3.5525999069213867
12673-3704,247.783551904,40.3880826313,0.0293,2.8401904106140137,0.6241171061992645,0.9605613648891449,3,10.008,-0.121,0.9169,0.919527336715291,0.637598071508704,1.3853811734866,9.80647497899604,-0.255881019072099,0.6782540082931519,2.62106139186841,12.531599998474121
8601-12703,247.57407,40.59861,0.0308,5.071133613586426,0.9949273765087128,0.879389226436615,3,10.161,0.046,1.7503,0.908105439233746,0.260059182439379,1.18873511925887,9.81679948556303,-0.260580462661355,0.42500182973396333,6.29111968257874,70.80349731445312
11941-12704,247.611868226,41.4839513341,0.0299,4.952069282531738,0.9996167123317719,0.9435789287090302,3,11.025,0.263,0.3322,0.958216814253439,0.13335113577733,1.37430871856093,9.71867974936359,0.0129989722071009,0.15511000156402588,6.51702078052632,47.50699996948242
9029-12702,247.251721144,41.2842648761,0.0319,3.572577476501465,0.9873324036598206,0.8210163712501526,3,11.112,0.743,0.9983,0.854589432950683,0.21306001892807,1.36516291497727,9.62679237741412,-0.0709021836163528,0.07793301343917847,6.89764722324492,-59.41550064086914
12673-9102,247.381411391,40.4128198507,0.0283,3.1009302139282227,0.9519924521446228,0.7841142416000366,3,10.446,-0.222,0.9922,0.891080901942459,0.153451954052838,1.49500113367788,9.48904807206356,-0.010832052228201,0.14496499300003052,4.0399733735719,-43.91569900512695
9869-12704,246.801335135,40.973653188,0.0327,3.0710253715515137,0.5486438274383545,0.6036560535430908,3,9.402,-1.158,1.1005,0.915492748878615,0.00268082719532227,1.47683986609,9.39008077033842,-0.0740550627207591,0.4183729887008667,2.88402606011156,-47.48979949951172
8312-6103,246.887611078,41.1385055016,0.0302,2.9850659370422363,0.673227995634079,0.9199051856994629,3,9.537,-0.918,0.8929,0.942832864449229,0.0461499674372333,1.32202840599819,9.65010532562179,-0.156685884048541,0.6923360228538513,3.36194841383229,-27.675899505615234
11943-3702,246.472977708,41.5411708049,0.0423,2.64780330657959,0.7723930776119232,0.852174699306488,3,10.181,0.202,-0.997,0.55002528700031,1.16272728489029,1.29386646089704,9.73146696861343,-0.269267856856488,0.613660991191864,2.20984188543044,-34.3286018371582
8588-9101,250.156240419,39.2216349362,0.0352,4.647518157958984,0.9895447492599487,0.9764970541000366,3,10.75,-0.033,-0.4798,0.787656709219511,0.253083150797477,1.49855899032332,9.78661107872471,0.0554420744482842,0.18149399757385254,4.82617893500355,-75.1957015991211
8588-12705,250.312873125,39.7523514003,0.0301,5.060080528259277,0.9900480806827545,0.989325225353241,3,10.301,0.312,0.6798,0.82675293299395,0.833977223956845,1.32549001074406,9.75090391226489,-0.366219719401514,0.056856200098991394,6.19354198687059,-2.416100025177002
9869-3704,249.523195508,39.506255251,0.0376,2.95417857170105,0.6039490401744843,0.9202331006526947,3,9.586,-0.131,-0.5142,0.828107435051743,1.09135169778658,1.14715255016761,9.70932996923273,-0.74183702423717,0.1902170032262802,1.93120478458155,27.56529998779297
9869-12705,247.714769446,39.9896624805,0.0254,4.788097381591797,0.999890148639679,0.90896075963974,3,9.594,-0.413,0.8205,0.664864721805122,0.278373647687959,1.23862480578113,9.61899659368727,-0.580766048636099,0.20289699733257294,3.8913938752394,-84.17269897460938
9869-6102,247.869050815,39.942797711,0.031,1.8213729858398438,0.5368895530700684,0.5601775050163269,3,9.77,-0.709,1.1726,0.934543081582982,0.0489735240411402,1.45644441874972,9.45709911404233,-0.228313187543641,0.35007290073190833,3.19704134128296,43.1890983581543
9869-9102,247.256607727,40.5348708,0.0278,1.342497706413269,0.6391700208187103,0.7369869947433472,3,10.713,0.055,1.1367,0.485505100748531,0.557555829532393,1.54197306266663,9.63355233645198,-0.0047713017490377,0.31262378897645476,3.93675892658714,86.8219985961914
8550-9101,247.409672103,40.2353879985,0.0283,3.779402256011963,0.9558669328689575,0.8665973246097565,3,9.983,-0.483,0.9651,0.799392570112454,0.189723498521399,1.37672681450394,9.74333413923629,-0.137597438023247,0.09153497219085693,4.55946978771972,-67.63929748535156
8601-6103,247.530374396,40.8801572026,0.0301,3.6209094524383545,0.9633214175701141,0.9969271719455719,3,10.469,-0.064,1.4346,0.783743471460876,0.429756030343782,1.48449585126106,9.6969710981003,-0.0440387990024656,0.09785658832696201,3.63338014323676,1.2621999979019165
8601-12702,247.591672626,40.9242421985,0.0306,6.711470603942871,0.9999802708625793,0.9960682690143585,3,10.412,0.199,1.1629,0.940048535679154,0.200898433099551,1.21339086898332,9.72022081143928,-0.449335883347073,0.028913589579203456,6.43310258541475,-37.45090103149414
12673-6103,247.710682162,40.5948188419,0.0286,3.0837016105651855,0.797014057636261,0.9847973585128784,3,9.876,-0.663,1.5787,0.936627322151788,0.102116050250745,1.30733389561717,9.82254965859229,-0.18850351058022,0.07303070276975632,2.95599278842461,9.846799850463867
8978-6101,249.056775643,40.7082929709,0.072,1.2160851955413818,0.9181389510631561,0.8993416428565979,3,11.112,0.566,-0.6629,0.899368682424607,0.60281817331766,1.39767373886625,9.59231881372856,0.0832908749411052,0.4461789480388072,4.69445825136298,-45.8843994140625
11946-12704,251.030390073,37.4692565374,0.0613,4.271644592285156,0.9997620582580566,0.992838591337204,3,10.665,0.712,1.0142,0.912128807431428,0.826180358034371,1.21680840606835,9.59774939315488,-0.637304274658813,0.173335999250412,6.94624786756996,61.4552001953125
11946-9101,250.292722125,38.8319806379,0.0616,4.264595031738281,0.999343603849411,0.993715226650238,3,10.971,0.389,-0.1909,0.760346938526745,0.426128613772795,1.38746191731748,9.73373306977629,-0.391096939590543,0.6855165938651323,5.57618127060015,-5.811800003051758
11947-9102,253.586583638,36.0136972847,0.0317,4.518895626068115,0.9984198808670044,0.8877457678318024,3,10.893,0.15,-0.5747,0.743163314401653,0.51161954167126,1.52880026080323,9.76642374655213,0.01999594080403,0.08871819823980331,6.55638034126799,86.37889862060547
11949-12703,253.193483704,34.8078964193,0.0613,3.0451066493988037,0.9998199343681335,0.9876587986946106,3,10.819,0.401,-0.636,0.963397732118981,0.227473939499705,1.37088725728563,9.62733209927877,-0.310483586031831,0.012073799967765808,7.14313634634741,-75.15480041503906
11947-3704,252.372631401,36.0394905812,0.0314,1.8734780550003052,0.8827235698699951,0.8279938101768494,3,9.875,-0.211,0.6671,0.526412224533222,0.327962911859682,1.47782966151898,9.68016614769443,-0.221676069934561,0.31853801012039185,2.75317173368482,-88.35549926757812
11949-3702,252.62180906,35.2114647084,0.0297,5.252523422241211,0.9900296926498413,0.9934279918670654,3,10.359,0.176,-0.2675,0.774882256322565,1.03524923532069,1.36981670329785,9.75534731787864,-0.212358851855,0.2135079950094223,3.8383906113346,-22.483299255371094
11866-9102,150.994189901,0.736632097198,0.0466,6.57408332824707,0.9998414516448975,0.9927777051925659,3,10.084,0.126,0.3665,0.657852758760207,0.402032101328613,1.22757114916943,9.30812154490538,-0.461577729414208,0.08199109882116318,4.2787833641648,-65.53880310058594
11947-1901,252.015786598,36.7343263312,0.0238,4.789220809936523,0.9907867908477783,0.9804925620555878,3,9.266,-0.535,-1.2206,0.666724986746464,1.15017831406237,1.08012215380558,9.78199457158945,-0.827715852405085,0.22977299988269806,1.70776985120246,61.355098724365234
8613-12702,254.044140212,34.836519806,0.0316,4.392875671386719,0.9988527595996857,0.9787763357162476,3,10.679,-0.039,-0.3052,0.911835708247486,0.118515356779218,1.39583520874033,9.77951652353459,-0.199489287102614,0.07132816707798136,7.55947439767629,-74.65260314941406
8606-6101,254.44755809,37.6877060265,0.0417,4.459324359893799,0.9786439836025238,0.9908201098442078,3,10.08,0.067,-1.3183,0.684426758760196,0.671634680969857,1.2574217350684,9.63984775013393,-0.35042322603139,0.006958050187677145,3.1771617768475,25.292200088500977
8606-9102,255.709053426,36.7067487022,0.0328,5.493025302886963,0.9957945644855499,0.9748122096061707,3,10.128,0.445,-0.3415,0.797665847502816,0.358790391608353,1.13269010708264,9.61082598633236,-0.836611483246087,0.12130446108881004,4.59000171504234,-52.62969970703125
11836-9102,150.999625203,0.806952367925,0.0464,6.30148458480835,0.9991629123687744,0.9891879260540009,3,10.134,0.293,0.1826,0.8226709510443,1.16470656852871,1.18141258501014,9.61637013464263,-0.732046518693067,0.0020094900391995907,3.712422329925,-75.10089874267578
10220-9102,123.028099529,33.390861019,0.0174,5.201833248138428,0.9913479685783386,0.9945544302463531,3,9.133,-0.638,-0.8177,0.851595204407358,0.85712886975584,1.10969658222109,9.70685243702897,-1.17804171734988,0.29408499598503113,2.63508599219916,34.699798583984375
8247-9101,136.778259104,42.5951034895,0.0416,6.937280654907227,0.9999814629554749,0.9672048985958099,3,10.414,0.495,-0.5501,0.978037055208338,0.384729458629674,1.13879284403058,9.76747028081104,-0.545941481009276,0.08148960842993773,6.54872719119807,-22.065099716186523
8247-12703,136.363181204,44.1438800822,0.0533,3.8702640533447266,0.9918327927589417,0.9761754274368286,3,10.621,0.416,-0.7635,0.915095159316125,0.514851219185751,1.19229516641299,9.70910550223456,-0.380469270720325,0.4776340126991272,5.47035711990553,40.18769836425781
8247-12704,136.730098431,44.121516356,0.0494,5.122200965881348,0.9968661963939667,0.9708316922187805,3,10.366,0.316,0.3149,0.956185156294004,0.328216594266272,1.19761025868931,9.57992888845579,-0.470830537770132,0.07861030750225581,5.59158953344456,-71.64350128173828
8249-6102,137.335924379,45.0655135856,0.051,4.556978225708008,0.9809985756874084,0.957061231136322,3,10.269,0.836,-0.9321,0.841676905459317,1.93449354869018,1.1116644370414,9.55974209043715,-0.87988448910641,0.46824084596848037,3.63086813107518,-82.19619750976562
8249-12702,137.562412054,44.6841342226,0.0346,3.18446946144104,0.9912786781787872,0.8821176886558533,3,9.298,-0.581,-0.575,0.267517245887785,0.0329297558921853,1.31950562534498,9.65400057416974,-1.08580973620216,0.007867010310292244,5.60454984578033,-9.37090015411377
8250-12703,139.647743513,44.5967370112,0.0142,4.400547981262207,0.9655755162239075,0.39478620886802673,3,8.989,-0.762,-0.6535,0.835498449087698,0.0383057873386161,1.00765738915455,9.95165587266285,-0.556201056059863,0.17588500678539276,4.3046785811687,-36.07789993286133
8252-6101,144.617048762,48.5255082955,0.0249,3.6476593017578125,0.9757916629314423,0.9476721286773682,3,9.794,-0.802,0.1563,0.865017652365332,0.0852500474315014,1.40250455338674,9.37056380715033,-0.278178514412256,0.08820599317550659,3.36514152504141,-24.59040069580078
8252-3703,144.352308981,48.5154530802,0.0243,4.0984206199646,0.9851594567298889,0.9086590111255646,3,9.901,0.02,-0.2072,0.812440250314434,0.544979252776088,1.22374989874913,9.50153300593598,-0.526953773396184,0.2966339886188507,3.17925887698975,0.0
8252-9102,145.541530882,48.0128634742,0.0562,3.5955116748809814,0.9949778318405151,0.9705530405044556,3,10.302,1.082,-0.8234,0.762435364909493,3.73996994069351,1.05047395453187,9.94847768099621,-1.13551794115943,0.404013991355896,4.97843004705633,-82.18180084228516
12490-6104,169.735220706,3.59085570083,0.0272,3.775339365005493,0.9835738837718964,0.918641209602356,3,10.149,-0.201,-0.3137,0.963139265599739,0.389420562578456,1.29393884780149,9.62480037332785,-0.398177002761701,0.10184738785028458,2.92091055595394,-3.6222000122070312
12490-3702,169.99221465,4.42593484251,0.0497,4.602485656738281,0.8407779932022095,0.9395095705986023,3,9.681,0.337,0.1664,0.826379013985246,1.16455760158057,1.05295123123604,9.9334714653516,-1.07704207993517,0.3717939853668213,3.97075329153028,78.55130004882812
12490-12703,168.731004191,3.9993935256,0.0386,6.940765857696533,0.9989088773727417,0.9427464008331299,3,9.469,-0.38,1.4151,0.840443434794669,0.361286911210026,1.2041918482719,9.60093600051571,-0.877556362748146,0.2555670142173767,4.32336505776514,6.279900074005127
12490-6103,168.601267794,4.16026495659,0.0236,6.82118034362793,0.9979358911514282,0.9913186430931091,3,9.614,-0.315,-0.3525,0.822502246719992,0.557548033700801,1.1949091013638,9.71233581966824,-0.704026957051923,0.8576629757881165,2.88993986653484,-83.80709838867188
12490-12702,168.230561782,4.03541726563,0.0393,3.1499762535095215,0.9972940385341644,0.911057323217392,3,10.174,-0.555,0.0532,0.800367641707221,0.246298664288377,1.41571491228325,9.77985958956709,-0.274764159261578,0.13617700338363647,4.15783727289798,22.530899047851562
12490-3701,168.001755124,4.13030529015,0.03,2.837136745452881,0.9651631414890289,0.9187223613262177,3,10.245,0.231,0.1169,0.870616677660192,0.645318673382176,1.31722464551519,9.68063152390297,-0.29521540097817,0.6883590221405029,2.47791154725535,-20.51289939880371
12490-12704,168.94962812,5.09748870751,0.0405,6.707027435302734,0.9997172057628632,0.9117984771728516,3,9.553,-0.029,-0.0999,0.878265947765827,0.212993420783439,1.05690357079143,9.7567074149546,-1.00480962299337,0.09275250136852264,5.23588376163212,-42.050899505615234
11834-6102,223.426697678,-0.0127416403903,0.0431,4.55696964263916,0.9917550086975098,0.9927693605422974,3,9.848,0.112,0.3709,0.859856909555866,0.962883155444056,1.14478759585079,9.64655672516486,-0.902281144983841,0.5583789944648743,3.13033612745366,62.48929977416992
11834-12702,223.133195164,-0.166402962412,0.0424,3.954392910003662,0.9994149208068848,0.9954284727573395,3,10.05,0.0,0.2669,0.9238268544144,0.39880395536935,1.22148195224098,9.65094818731751,-0.501711789541172,0.4338909983634949,5.58841266293503,25.94099998474121
11834-12704,223.34896,0.36421,0.0446,5.107855796813965,0.9925905764102936,0.9373810887336731,3,10.151,0.042,-0.0625,0.938029019680968,0.145153504066688,1.21949406234151,9.30084002090223,-0.454224279402482,0.025035100057721138,7.14863299901045,-54.78879928588867
11834-12703,223.496810107,0.832218298842,0.0427,5.281203269958496,0.9989944100379944,0.9014271795749664,3,9.767,-0.049,0.2089,0.974061606283531,0.203917102330243,1.0908093505672,9.63758508027202,-1.21109531550323,0.403548002243042,4.71411225373609,39.88610076904297
11834-6103,223.78977319,0.781623932016,0.043,2.528082847595215,0.7440837323665619,0.9500133097171783,3,10.025,-0.01,0.7022,0.735499938448585,0.523155255832599,1.28868259419087,9.57560946869127,-0.36767869834045,0.11755699664354324,3.13307985711192,-67.47419738769531
11958-3704,207.34602783,4.25931147069,0.024,5.855171203613281,0.9950391054153442,0.7624533772468567,3,9.322,-1.068,-0.1814,0.892210907720454,0.0322744770151029,1.13757604724129,9.90710433797231,-0.241007382597124,0.15170100331306458,3.91822627715303,8.353400230407715
11958-6102,206.779743019,3.62232875604,0.0226,4.175719261169434,0.8765036165714264,0.94275763630867,3,9.589,-0.489,0.8493,0.741678604939533,0.38950131882609,1.30317558343754,9.42564796438121,-0.436756065487862,0.7876650094985962,2.49626562238198,-61.20719909667969
11958-3701,206.623411123,3.87831352087,0.0178,6.289243698120117,0.9990165829658508,0.8979209959506989,3,9.319,-0.295,-0.8182,0.724464513463773,1.70870497268819,1.25486200765075,9.54430540595391,-0.762651811675592,0.28964900970458984,2.0465052719122,-31.132400512695312
11958-3703,206.932679097,3.92787875217,0.0244,1.7685214281082153,0.5625837743282318,0.9621192514896393,3,9.871,-0.431,0.2394,0.811516507522464,0.718862642324843,1.43644220915165,9.71315195777199,-0.38127569240151,0.3175390064716339,1.85976720641513,-48.56169891357422
8145-9102,116.660473878,26.4702171495,0.0154,5.880241870880127,0.9991142153739929,0.9047967195510864,3,9.137,-0.831,-0.4723,0.786552595603939,0.159824387790858,1.16481822300244,9.43229990487146,-0.659955786574971,0.4191579818725586,2.38836114178248,-59.81129837036133
8147-12701,116.759566834,26.7764878281,0.0236,5.846188545227051,0.9999372363090515,0.9855467081069946,3,9.712,-0.536,-0.4034,0.968518341010024,0.0965004920010609,1.2303028727574,9.61290953472407,-0.714193428209936,0.003271320442095833,4.46838141142746,71.04900360107422
8148-9102,117.925702595,27.6073929295,0.0265,7.058670997619629,0.9999749660491943,0.9691782891750336,3,9.89,-0.212,0.4904,0.893802931081872,0.269506362415123,1.21511451019436,9.17037647806033,-0.629142915690788,0.1580899953842163,4.14281972945117,11.564599990844727
8148-9101,117.902065984,27.3796745716,0.0268,6.1888604164123535,0.9737116694450378,0.9882738888263702,3,9.808,-0.086,0.2909,0.894803259720563,0.777317331160372,1.11847942404402,9.82494846449958,-0.575720556035186,0.0015994999557733536,4.27078296179685,59.882198333740234
8147-3701,117.860433991,26.991842388,0.023,4.69949197769165,0.9761647284030914,0.9861828982830048,3,9.421,-0.622,-0.5612,0.959178091614427,0.776906725022192,1.18404944087711,9.58217526445485,-0.603594316888337,0.001902709947898984,2.41677272191521,62.58430099487305
8147-6104,118.383684969,27.7428815514,0.0215,6.990281105041504,0.99708491563797,0.9836049973964691,3,9.157,-1.147,-0.3045,0.846954984780701,0.0774819314863206,1.26518782440979,9.46952222718133,-0.525390327985239,0.05591529980301857,2.90956775332369,-89.66889953613281
8149-12703,119.066492744,28.1482205204,0.0463,4.839174270629883,0.9996165037155151,0.932553619146347,3,10.214,0.224,-0.6732,0.858322319557134,0.755984231125467,1.1940993863905,9.68570884116972,-0.497828251364255,0.018133899196982384,6.0777720164429,-88.61579895019531
8149-6103,119.174197002,28.3718488174,0.0221,5.371426582336426,0.9997196793556213,0.9504283368587494,3,8.93,-1.044,-0.4664,0.906840583570826,0.14355279958404,1.11026676480539,9.73236270095362,-0.684710357947782,0.30134400725364685,2.37106917414926,-43.820899963378906
8986-12703,119.666861433,29.1699471516,0.0368,5.833213806152344,0.9984917342662811,0.4693588465452194,3,9.843,-0.235,-0.75,0.788775042409414,0.261088306111394,1.18965799663642,9.72670778553895,-0.435233723906555,0.545989990234375,4.29470299965862,6.3790998458862305
8986-3702,119.607231337,28.7037152731,0.014,3.2815377712249756,0.9189893305301666,0.9870865046977997,3,9.245,-0.778,-0.7414,0.912156890584686,0.829696695938733,1.15594134660897,9.69350524911977,-0.568410535849104,0.2220740020275116,1.22586394870919,-22.177600860595703
8986-9102,119.816053724,28.4219099585,0.0457,3.9215331077575684,0.9855676293373108,0.8585188984870911,3,10.132,0.044,-0.0639,0.842675675892501,0.23986526657216,1.25255713532781,9.5286561522821,-0.416610185365484,0.06298360228538513,3.76113534809752,44.51559829711914
8986-1901,120.283098326,29.1480936991,0.0735,2.2284321784973145,0.9202497601509094,0.940217912197113,3,11.179,0.498,-0.5562,0.774735495590045,0.192500925252196,1.48818591765655,9.60122360027197,0.124577077687012,0.6815419793128967,5.81022383596363,61.27159881591797
9504-6103,121.267517208,29.7227114291,0.0215,4.902250289916992,0.9888216555118561,0.8855867385864258,3,10.044,-0.255,-1.0298,0.958602702402965,0.237618422249349,1.22519374611749,9.78330607462411,-0.130167807930271,0.0017292100237682462,3.5195842607848,22.716999053955078
9504-9101,121.29142057,29.4553831444,0.0409,3.636664867401123,0.8605537116527557,0.9688102006912231,3,10.052,-0.313,-0.6094,0.963867034602426,0.284277225016832,1.28921638101039,9.68307279143671,-0.172775283719253,0.14128302037715912,3.75128064390802,61.14469909667969
8986-6104,119.903377344,28.8637979523,0.0456,5.509888648986816,0.9993974566459656,0.8783375322818756,3,9.754,0.238,-0.4509,0.925472752919472,0.548655934892639,1.05838259913248,9.87923797501458,-0.982382196368592,0.12032700330018997,5.86012568620355,-80.38999938964844
8937-9102,119.910133628,28.7460943949,0.0413,4.298159599304199,0.99989253282547,0.9927511215209961,3,10.084,-0.382,-0.833,0.915596387732663,0.144090038476495,1.31006106369805,9.40686833256422,-0.283833490500245,0.06136202812194824,3.99347701416643,-36.64500045776367
8938-3703,121.126303813,30.0070714592,0.0401,2.0978431701660156,0.5267565548419952,0.8598740994930267,3,9.98,-0.107,-0.3066,0.853064289523804,0.575887273208557,1.23527349595498,9.5609604546518,-0.144445283686497,0.7883419990539551,2.32057588070979,-54.41579818725586
8453-12704,153.13479279,46.6953613957,0.0382,6.1444411277771,0.9980403482913971,0.8780192136764526,3,9.456,-0.386,-1.0904,0.823108174629998,0.0996658376441129,1.12610007280956,9.41337740927031,-0.676490029557184,0.1960579752922058,4.46010599707774,36.429500579833984
8456-12703,151.829104575,46.5464374903,0.0239,5.07392692565918,0.9996998012065887,0.9969484806060791,3,10.315,0.138,0.3298,0.871967045073132,0.636268612885631,1.24247366122741,9.61525831463361,-0.500691124495834,0.0839096451972583,4.34071818799843,8.809900283813477
8453-1902,153.21425096,46.9128221111,0.0242,2.8533873558044434,0.800892174243927,0.977417528629303,3,9.808,-0.42,-0.373,0.756922373186957,0.915138377423171,1.27955733350789,9.66491175468522,-0.286378365988382,0.621850803049717,1.76656357004323,-17.562700271606445
8453-6102,153.213639346,47.2949237539,0.0395,5.448069095611572,0.9910052716732025,0.9763157069683075,3,9.756,0.076,-1.0212,0.944391769113531,1.40167869634435,1.05991507446592,9.786101002645,-1.04443960569122,0.19048599898815155,2.93107280302701,-67.4717025756836
8453-6101,152.773273523,46.8995324281,0.0251,3.2709782123565674,0.6244291365146637,0.919379860162735,3,9.404,-1.069,-0.2198,0.747080066137118,0.093645240240672,1.40198810872417,9.63020294700006,-0.301238526057715,0.04026599354345741,2.43898523974808,-27.42300033569336
8453-12701,151.309949901,46.6508890341,0.0251,3.9615681171417236,0.9841070473194122,0.91566401720047,3,10.355,-0.211,0.0038,0.938549627836365,0.106144790270248,1.3729491838118,9.66827326109915,-0.207004411593832,0.0559689998626709,5.30017107969797,25.7091007232666
8453-9102,152.514716814,47.1209306545,0.0654,1.400348424911499,0.85212442278862,0.7831657826900482,3,10.898,0.25,-0.8645,0.884728671828896,0.245704615828406,1.38566711454608,9.68948745197719,-0.307117106904737,0.4583088004467967,5.73897776526869,17.743200302124023
8453-12702,151.547771122,47.2950386608,0.0381,5.358682632446289,0.9986557066440582,0.9814216494560242,3,9.824,-0.546,-1.1939,0.92827586009757,0.0868580538881407,1.2449016699532,9.7558645956444,-0.483975798493684,0.006688102477713889,5.66031407326258,-76.60449981689453
8456-9102,151.233963795,46.7237362775,0.0245,3.7267656326293945,0.9727271199226379,0.9568750560283661,3,9.761,-0.886,0.2191,0.91115647274816,0.071854792494176,1.36958526770895,9.53066383226953,-0.369864134565749,0.043792009353637695,3.38087064724802,-9.852899551391602
8453-9101,152.046182936,47.5174726058,0.0384,5.118819713592529,0.9995783567428589,0.9721413254737854,3,9.932,-0.05,-1.2521,0.738305297019345,0.724285171177665,1.18100977701151,9.92634852582758,-0.743969299967843,0.28959301114082336,3.6442006637386,81.21060180664062
8453-6104,154.119427243,47.3648162968,0.0404,3.686757802963257,0.9917543530464172,0.965803325176239,3,10.187,-0.337,-0.5332,0.494265478725896,0.312660661238933,1.4030496781777,9.73226124301101,-0.11355464794212,0.3035790026187897,2.68214511683335,-48.736900329589844
8453-12703,153.685061429,48.689638952,0.0632,4.799163818359375,0.9980354011058807,0.9954366683959961,3,10.988,0.308,-0.3745,0.881272283734483,0.188565795236165,1.3701688637985,9.65301924715138,-0.15829894922749,0.25641051881375887,8.813047598068,78.68949890136719
8452-1902,157.77930272,48.0148303874,0.0587,4.496821880340576,0.9854327738285065,0.9404935240745544,3,10.675,0.708,-0.3524,0.859255400146442,1.98664365219611,1.07130559691047,9.90495422199519,-0.341572015694898,0.09793901443481445,4.60048756056568,-58.2765007019043
8994-1901,159.435335298,49.7691642851,0.0462,2.353742837905884,0.8637468218803406,0.9902986288070679,3,10.389,-0.267,0.2025,0.645048782569037,0.130371481413231,1.47459333913341,9.58996524329137,-0.156133193646868,0.0018473799573257565,4.56797482758821,-2.6184000968933105
8994-3704,159.714695164,49.7883577635,0.044,4.410266876220703,0.9954533874988556,0.980256587266922,3,10.061,-0.307,0.3942,0.945271430527607,0.0967130901727569,1.28752637842558,9.68163188587535,-0.0540932787511723,0.0947003960609436,4.90226701912579,-15.96969985961914
8994-12701,161.317176298,49.8798829113,0.0248,3.958406686782837,0.998325526714325,0.9873343706130981,3,10.515,-0.24,-0.5547,0.930104928268229,0.159566223713436,1.46902154159482,9.6466362620845,-0.0483782269822603,0.05785210058093071,4.15414018722078,5.803400039672852
8994-12702,161.256134626,50.2744807858,0.0421,6.751524925231934,0.9999209046363831,0.998107373714447,3,9.813,0.05,-0.8861,0.959817202360896,0.428370930593617,1.16218342340657,9.58201840670422,-0.762673193351789,1.628399992625873e-08,4.41733504046784,25.589799880981445
8999-3704,163.79285328,49.3714644261,0.0222,5.931970596313477,0.9939667284488678,0.9943223297595978,3,9.294,-0.663,0.301,0.44351416769334,0.884950077681257,1.20000679045142,9.47441471369579,-0.781344976720184,0.5871070027351379,1.8732966550924,78.43419647216797
8999-9102,163.912413488,49.8891291028,0.0232,4.340575218200684,0.9727565348148346,0.8676412403583527,3,9.362,-0.943,0.2108,0.833929993598916,0.0754839210409514,1.22939351370195,9.41061059248568,-0.436223539378908,0.20586198568344116,3.68637177612662,45.77069854736328
8999-12701,163.063860959,49.6956970894,0.0228,5.694041728973389,0.999403327703476,0.9856517314910889,3,9.909,-0.157,0.0811,0.860236992889957,0.408888418335632,1.21220929944859,9.44383044772678,-0.723366377164016,0.12179702520370483,3.47165035836404,-59.259700775146484
8994-6104,162.754290604,49.8963316265,0.0224,4.9598846435546875,0.9625045657157898,0.7148487269878387,3,8.95,-1.095,0.3243,0.800813977884356,0.0734982096954499,1.24484268050247,9.34957769374655,-0.892534569507896,0.21909700334072113,2.87473545390676,-39.05540084838867
8994-9102,162.218726287,50.0366593211,0.023,4.049277305603027,0.9618761539459229,0.9016083180904388,3,10.251,0.486,-0.1562,0.827172318502301,1.24596123944774,1.30723677826469,9.50613424753902,-0.145306610244543,0.6751451416519055,3.36917639141432,73.54840087890625
8994-6101,163.061460594,50.5611491355,0.0258,5.150747776031494,0.9854409396648407,0.9811108410358429,3,9.754,-0.513,0.1522,0.910984477587577,0.0825943660451832,1.33126127896549,9.49762990546949,-0.406611684536693,0.9109010100364685,3.7162559946144,73.38009643554688
8999-12704,164.982122326,50.4088297608,0.0229,4.574099063873291,0.994451105594635,0.8604710102081299,3,9.214,-0.843,0.4611,0.838562595500114,0.0536267683729104,1.20928674428084,9.41881079577436,-0.346803259443153,0.0568808987736702,4.31273942600131,-63.675498962402344
8948-12701,165.40834058,50.8322152847,0.0219,5.250263214111328,0.9980131387710571,0.935496985912323,3,10.043,-0.123,0.2872,0.896156863614446,0.434803435350004,1.18914258117752,9.5566156835267,-0.76032688310652,0.07075140495487137,5.19749113450977,28.07200050354004
9001-6101,165.824332177,50.7832536266,0.0215,6.155851364135742,0.9962987303733826,0.9820457100868225,3,9.199,-0.816,0.4815,0.842868316214889,0.381819189097357,1.17030138661536,9.72206374852343,-0.855802056584696,0.19881600141525269,2.5744713977909,-79.69039916992188
8948-3703,165.833294654,50.7553074437,0.0209,4.670613765716553,0.9630827307701111,0.9756974875926971,3,9.038,-0.76,0.4751,0.662635520165058,0.548639936701511,1.18925193207069,9.70289763151997,-0.751857261585467,0.0015511199599131942,2.11654046680617,-65.09439849853516
9001-6103,166.768979469,51.6952397999,0.0221,5.249337196350098,0.9893234670162201,0.8627539873123169,3,9.218,-0.825,-0.5353,0.974193784413304,0.0644583931390728,1.12827446727395,9.7247925392305,-0.575831642114755,0.37063300609588623,2.87665361342181,-63.20249938964844
8997-3701,170.562276175,50.7423359453,0.0485,2.308181047439575,0.9120892882347107,0.8116578161716461,3,10.436,0.412,-0.2773,0.952275424638961,0.259073386416903,1.36362655131797,9.46207704881225,-0.136288685897233,0.10939699411392212,4.07019649818966,-56.61410140991211
8947-9101,168.73450562,50.334872965,0.0471,3.8207545280456543,0.9990110099315643,0.9030534029006958,3,11.056,0.897,-0.0218,0.917090335204988,0.577452278657156,1.22662868263178,9.58914628799515,-0.117550820543083,0.28674970978597514,7.07536744955707,80.0551986694336
8947-6103,169.346247668,51.013378051,0.0464,2.5994880199432373,0.8072297275066376,0.8843053579330444,3,10.283,0.285,-0.6422,0.769747548325197,0.967957615427521,1.2089212032565,9.67631238590587,-0.318512826427968,0.6353840231895447,3.07154782132956,63.436100006103516
8948-6101,167.98139033,50.0838502624,0.0234,2.606217384338379,0.675968587398529,0.9307328760623932,3,9.952,-0.44,-0.6879,0.944321327262607,0.419246905683053,1.290480963813,9.47939148190045,-0.170164697594715,0.25984901189804077,2.63180174879288,83.04060363769531
8997-9102,171.065567027,51.7423071352,0.0326,3.272087812423706,0.9973827004432678,0.8124939799308777,3,10.606,0.13,-0.0235,0.95463533765397,0.354948568198159,1.29258863174298,9.333810363153,-0.168242060887919,0.10239255301773936,4.41218036233386,45.47370147705078
8992-12702,172.317236027,51.5232336738,0.0329,4.005951881408691,0.9998442530632019,0.9865008890628815,3,10.783,0.162,0.1357,0.840274940123061,0.369914964903665,1.38483790727087,9.7843289741362,-0.0998195036902385,0.18982000648975372,6.47356908511203,-71.46959686279297
8992-3702,171.657261919,51.5730412626,0.0264,1.8615306615829468,0.9292156994342804,0.898534506559372,3,10.183,-0.131,-0.0583,0.924475935014666,0.402922819957161,1.39342169972263,9.7312710448949,-0.0135739530377899,0.3218660056591034,2.38306457650178,79.072998046875
8992-9101,171.462218476,50.6716162608,0.024,5.5956010818481445,0.9847535192966461,0.9381830394268036,3,9.571,-0.478,0.0113,0.924597361002059,0.362439899327591,1.15074787155092,9.82994661572003,-0.40929271424509,0.773334605386125,3.28246586119349,-61.349700927734375
8947-9102,170.516427569,50.8151214777,0.028,4.533748626708984,0.9981580674648285,0.9382584393024445,3,10.674,-0.092,-0.1606,0.973827983570295,0.122192427511702,1.41561378904978,9.53596905506018,-0.0507517885971777,0.11328798532485962,4.54966705897896,-63.75960159301758
8996-12701,171.159777594,52.5334256699,0.0273,4.655452251434326,0.9999281764030457,0.9855535924434662,3,10.47,-0.318,-0.3154,0.948870186323741,0.356481559764855,1.45763685328951,9.49779425197177,-0.151695807912208,0.25802526782982144,5.43294888647475,-42.7504997253418
8997-12702,171.394123778,52.5462969861,0.027,2.5218398571014404,0.5481234043836594,0.6752805113792419,3,10.449,0.0,-0.2857,0.34766387122113,0.134399013323266,1.4968337530963,9.8685692541527,-0.205131464910628,0.5830765588020123,5.99967840196467,22.559600830078125
8997-1901,171.357399251,52.6228783046,0.0271,2.8456830978393555,0.9687364101409912,0.96830153465271,3,9.524,-0.723,-0.2161,0.482110407790543,0.157566113312875,1.36543348092887,9.58730388361998,-0.129554531565218,0.23956400156021118,1.65703671145968,1.394700050354004
8992-12701,171.3568219,51.8839320984,0.0491,4.98446798324585,0.9928485751152039,0.9809720516204834,3,10.551,0.655,-0.503,0.719642379148349,0.70743930543171,1.32950235970076,9.58762835830149,-0.272651172105712,0.2577289938926697,5.2172036635822,-6.315400123596191
8996-12705,172.492084431,52.1831218423,0.0476,3.7904481887817383,0.953560471534729,0.9512990117073059,3,11.064,0.358,0.5871,0.900555202997815,0.206902083625697,1.40470450786451,9.66817146648059,-0.0111586270345883,0.061393700540065765,8.07055772392132,63.85340118408203
8989-1901,176.08426433,51.0193303344,0.0239,5.459206581115723,0.9922263920307159,0.9890486001968384,3,10.184,0.149,-0.4098,0.480498713026842,0.792541948903179,1.23404410447862,9.62020766759159,-0.173423855307728,0.11108601093292236,3.85112985928582,82.63690185546875
8992-3703,173.529250183,51.2208329985,0.0263,4.390535354614258,0.9331327974796295,0.9531256556510925,3,9.52,-0.781,1.0534,0.797207653485236,0.216367660610066,1.37641833373058,9.44135531993827,-0.28102998562684,0.639385998249054,2.52710371490493,74.21649932861328
8996-6101,172.881712438,51.4106143104,0.0262,4.084234237670898,0.9977785348892212,0.981629490852356,3,10.111,-0.389,0.2274,0.917348942337662,0.0855567362688053,1.37115733737238,9.48758832131973,-0.269810224490033,0.34328600764274597,4.33184588448983,-79.03800201416016
8992-12703,172.798562522,51.6980673726,0.0231,5.468048572540283,0.9998227059841156,0.9275208413600922,3,10.063,-0.506,-0.189,0.931981676946774,0.0652198195166621,1.31282561741459,9.39914468129475,-0.300984868945347,0.06246971753372659,5.67171498025767,-81.61900329589844
9000-12705,173.194517196,52.9408979919,0.0275,3.0689122676849365,0.9969559609889984,0.960658848285675,3,10.602,-0.129,-0.6009,0.917865453818491,0.260620606920615,1.43528703112212,9.83518374086631,-0.0723179755139759,0.2446340024471283,5.94266545274619,-87.64959716796875
8991-3704,175.822327233,52.7607282198,0.0184,4.083041191101074,0.9557201564311981,0.7918177843093872,3,8.985,-1.158,-0.7016,0.891140854394771,0.0286751101883099,1.23668940749796,9.36057680399731,-0.225183337776348,0.22522500157356262,3.00115654021687,-28.936599731445312
8989-1902,176.787116029,50.9997116142,0.0531,3.703911781311035,0.9274711906909943,0.9247953593730927,3,10.538,0.818,-0.7673,0.909579348437026,0.455063268340181,1.18145482755958,9.51816047514329,-0.286137380210137,0.12062901258468628,4.92034813801291,-83.96309661865234
8991-12701,175.402722248,51.8627179839,0.0391,3.8049275875091553,0.9681021571159363,0.5453102886676788,3,10.13,-0.421,-1.2949,0.971252035928351,0.0398470067116128,1.2312174220855,9.63000010288123,-0.736905415973277,0.07657214642458092,6.85814224484823,-12.494099617004395
11872-6101,180.170419221,52.0379215415,0.0195,5.797934532165527,0.9959883391857147,0.8998761177062988,3,8.997,-0.919,-0.9365,0.838172450730978,0.0801481331462987,1.22170824633812,9.653462514492,-0.774775799386429,0.05635939911007881,2.60016836247439,8.098199844360352
11957-6101,185.283260983,51.8964048359,0.0477,0.606269121170044,0.6692092418670654,0.7244737446308136,3,10.964,0.641,-0.4544,0.896038833287923,0.42632360694016,1.50040898973093,9.51828326649136,-0.0664228369204347,0.10471902806105354,5.89204584225408,14.97819995880127
11957-12702,185.148424488,52.2576400531,0.0283,3.6611292362213135,0.9940336048603058,0.9695124924182892,3,10.726,0.042,-0.5427,0.739856999531796,0.417346686223468,1.4433573253018,9.73552071975939,-0.142958278508123,0.06474550068378448,5.10577084151077,-7.804699897766113
11957-6102,185.500876781,51.9877819007,0.0489,4.717563152313232,0.9990101456642151,0.982631653547287,3,10.352,0.338,-0.673,0.669959682614322,0.487165530420581,1.25726123675234,9.35615536034709,-0.385933660482518,0.06853710114955902,4.14408970061167,-89.31780242919922
10508-12704,183.883908009,51.9130382422,0.0134,6.314370632171631,0.9999783635139465,0.7952468395233154,3,9.16,-1.285,-0.7658,0.762247751380499,0.164247082651554,1.24212782061731,9.42515476930021,-0.501039384952699,0.11134099960327148,3.50204857173797,-26.732099533081055
10508-12702,182.880864787,51.8634562239,0.0294,5.145210266113281,0.9961251616477966,0.9951820075511932,3,10.512,0.038,-0.5666,0.86713463557872,0.372278987256258,1.32264949302526,9.71962642766008,-0.375777527539417,0.03204039856791496,5.93199948636952,21.107799530029297
11832-12701,187.744495284,51.6099070757,0.0179,4.612398147583008,0.9952888190746307,0.9556403458118439,3,9.474,-0.732,-1.1552,0.814558850167251,0.161163926696884,1.24320714015193,9.7033066258286,-0.800022579383369,0.028756000101566315,3.62739626762774,-73.28250122070312
11957-12705,187.261176752,52.3642013875,0.0445,4.1590728759765625,0.9975351989269257,0.9729699492454529,3,10.368,-0.083,-0.4595,0.874143638506617,0.133529472741084,1.29919694361347,9.71137750317352,-0.363511647539909,0.14758799970149994,5.52211572527636,49.605499267578125
11957-3704,186.780073597,51.8871267424,0.0302,1.7606799602508545,0.770623505115509,0.9073682427406311,3,10.365,-0.12,-0.4853,0.836462475401464,0.267680611180861,1.44757844732631,9.66206158676532,0.0432543757964264,0.14535391330718994,2.99939416271331,47.304500579833984
11833-12701,186.066483435,51.2696548071,0.0411,3.8503856658935547,0.9961055815219879,0.9982576966285706,3,9.989,-0.013,-0.7625,0.898955537285721,0.527620672490247,1.37168259331603,9.75033813678857,-0.256274521892721,0.7950999736785889,3.4228501834604,48.640098571777344
11957-12704,186.645171934,52.9929646614,0.0217,6.408100605010986,0.9999310374259949,0.9910479784011841,3,10.184,-0.273,-1.3255,0.937677878271414,0.219914477684961,1.27995558644092,9.60922172334459,-0.432871282958623,0.014025099575519562,5.04790714002436,5.368899822235107
11957-3703,186.787108803,53.1568434376,0.0306,3.67095947265625,0.9783562123775482,0.961290717124939,3,9.862,-0.819,-0.3982,0.524531389300217,0.173021324197139,1.54426435858728,9.60657069755323,-0.289762480594594,0.24512800574302673,2.69316201033766,-53.993499755859375
11957-12703,188.083274884,53.0865819307,0.0521,2.971186399459839,0.9974367320537567,0.9618171453475952,3,10.925,0.169,-0.4727,0.789302699156694,0.260026436835441,1.56178027948276,9.69229769321403,0.0924713982946493,0.28205400705337524,5.26530040281602,-23.430500030517578
11956-12704,187.684892464,52.8941984091,0.0402,4.958127021789551,0.9950768947601318,0.8325439691543579,3,9.823,-0.418,-0.5865,0.84119183681611,0.0660479540310559,1.16290258256471,9.7368468429103,-0.294856929779053,0.002829889999702573,6.55009514175383,40.239898681640625
11956-3704,191.439276951,52.950894267,0.0231,7.136210918426514,0.9999654293060303,0.9140151143074036,3,9.4,-1.051,-1.1153,0.665420595183712,0.265638513411938,1.16023992072328,9.75371829572349,-0.729811264439063,0.5538319945335388,3.66570940137958,-35.726600646972656
11019-12704,193.682516237,52.935429032,0.0544,2.4798102378845215,0.9110758900642395,0.9757639467716217,3,10.821,0.107,0.4772,0.82071021419751,0.175049979822593,1.43295078888596,9.58244212612961,-0.0179790793908667,0.04292460158467293,5.86008988261109,15.643400192260742
11019-9102,194.043669892,52.2765747701,0.0386,2.649332046508789,0.7940459549427032,0.9789286255836487,3,9.964,-0.381,-0.7607,0.538076335324521,0.119369846102874,1.52102954810284,9.58625382943587,-0.127438514118995,0.18105599284172058,2.97040776555877,35.01639938354492
11761-6102,194.665772663,52.9804192349,0.0299,3.6073689460754395,0.9930621683597565,0.8690826296806335,3,10.7,0.277,-0.204,0.888905487748228,0.450819267793982,1.25497323152873,9.68434403111236,-0.313556178414611,0.43481799960136414,3.93916718136371,19.55430030822754
11019-12703,194.980735927,52.5732195471,0.0548,3.887728214263916,0.9962843358516693,0.9069804847240448,3,10.81,0.267,0.5208,0.761969529841601,0.332197364664638,1.38913791844211,9.68911913235982,-0.174132152572462,0.27616098523139954,8.38343260931479,-14.357000350952148
11954-12701,197.388284112,51.5006979159,0.0559,4.926145076751709,0.998916745185852,0.9690017402172089,3,10.605,0.324,-0.0127,0.953120973258081,0.158508553407941,1.31212511812288,9.37077888430971,-0.387745713939269,0.07061778753995895,7.66723674529651,-39.69160079956055
11831-6101,195.23277669,50.8673394378,0.0457,2.811187267303467,0.9902655482292175,0.8967897891998291,3,10.488,0.156,-0.7816,0.71507898511765,0.584767538907264,1.38187931001144,9.62853590021229,-0.112386689944701,0.1822890043258667,3.77117649381468,53.539100646972656
11019-6104,194.974123851,52.7650996597,0.0239,5.147415637969971,0.998236894607544,0.9598889946937561,3,9.92,-0.358,-0.5799,0.814095148350563,0.31538413916829,1.23520345650934,9.56655592484908,-0.381291740967168,0.006526439916342497,2.89676387875297,-8.133199691772461
11831-6102,195.604075787,52.2064684034,0.0282,4.667665958404541,0.9988463819026947,0.99523064494133,3,10.498,-0.145,-0.4481,0.880432139625213,0.27339968133651,1.38641213593453,9.5692888953469,-0.253934696813424,0.024073399603366852,5.7304561728852,62.77799987792969
11954-3701,196.182998358,52.5268777004,0.0396,3.951348066329956,0.9897437989711761,0.9167561829090118,3,9.608,-0.347,-1.0052,0.804257526949945,0.372928404890991,1.26773324091082,9.48785622770135,-0.3996563974354,0.5041450262069702,2.18010941794881,39.28310012817383
11954-12702,197.073055183,52.0079507823,0.0155,5.664856910705566,0.9994193315505981,0.9131276607513428,3,9.571,-1.097,-0.7052,0.839278127191009,0.0394500076480197,1.29795276528973,9.80088520483536,-0.235777384253463,0.019546400755643845,3.86382208213964,-85.875
11954-9102,197.0953699,52.6233522281,0.0242,6.85479736328125,0.999774843454361,0.9809381365776062,3,9.635,-0.144,-0.2581,0.925831594587381,0.467528340367852,1.18425856991386,9.33552470640703,-0.883647913342774,0.14877350628376007,3.96222552596792,42.40380096435547
8144-12701,114.83597,27.36062,0.0267,2.18172550201416,0.7530118525028229,0.6300405859947205,3,9.926,-0.578,-0.4269,0.958342064093169,0.0736362908205442,1.35198139884888,9.71259445903277,-0.462461475501156,0.023030996322631836,4.84543381605402,34.617000579833984
8144-3703,115.650389413,28.2614765449,0.0157,3.557821750640869,0.6579844653606415,0.872633308172226,3,8.867,-0.928,-0.5588,0.840151194336646,0.512396256451815,1.15968691369372,9.81077995781946,-1.15489209276257,0.4114959301852502,1.62930403314636,21.621299743652344
8146-6103,116.526085294,29.2108610114,0.0229,7.370259761810303,0.9992626309394836,0.9134030044078827,3,9.085,-0.724,-0.1355,0.629017498820775,0.111281599048805,1.12060916587672,9.63792205097699,-0.818463482037938,0.16683572735205723,3.08672383555194,38.25
8146-12702,116.835692191,29.4129340233,0.0625,4.166692733764648,0.9854510426521301,0.9456751644611359,3,11.084,0.578,-0.4096,0.811596540902795,0.309955797315477,1.304685779496,9.52752810776836,-0.252431469842453,0.07632107698309858,9.99947227141522,67.83769989013672
8937-12701,117.146319291,30.1543656985,0.0271,4.869433403015137,0.9866191148757935,0.5514866411685944,3,10.336,-0.27,-0.4995,0.890497514451551,0.18467320177875,1.31775698084701,9.830814359164,-0.629036699205336,0.4066352018482125,7.71600108287606,82.36170196533203
9184-12703,118.584900499,32.774615736,0.0177,6.535358905792236,0.9990941882133484,0.5100940316915512,3,9.295,-0.868,-0.0708,0.853308637013543,0.370423418936104,1.18560863347423,9.48840790180245,-1.27755458972284,0.33862930864965496,5.00214570261084,43.79999923706055
10220-12701,120.348598309,32.8838040043,0.0182,4.965468883514404,0.9889506995677948,0.8134441375732422,3,10.124,-0.168,0.3259,0.775434702746469,0.399790271661643,1.3328980124807,9.79224084796328,-0.674752057953314,0.0029360500629991293,4.20218394292818,18.775100708007812
9184-9102,119.858847863,32.9690705321,0.0181,5.908997535705566,0.9990410506725311,0.9706139266490936,3,9.441,-0.641,0.6455,0.912356308992146,0.36127559188175,1.24989884416632,9.26884148144962,-0.577379705839686,0.16672098636627197,2.92761093419274,52.589500427246094
8977-12705,119.044357491,33.2450541018,0.0173,5.968104362487793,0.9928147196769714,0.7456592321395874,3,9.047,-1.029,0.1859,0.941373461784013,0.0532031457578339,1.13282331330421,9.6587354838246,-0.258893202282159,0.1841219961643219,2.92538834980089,-62.56290054321289
9184-3703,119.365308277,33.2579353993,0.0173,3.571502447128296,0.7573829591274261,0.9411628544330597,3,9.091,-1.141,0.5148,0.788003421695811,0.140683581317301,1.34710510650531,9.25200290631766,-0.24289639244477,0.2590700089931488,1.36301713918201,-54.28120040893555
9484-6102,119.546258979,34.3414830955,0.0198,7.419673919677734,0.9999582171440125,0.9923551678657532,3,9.573,-0.443,-0.5138,0.931924376114238,1.18656078722947,1.15069394144837,9.4106644818277,-0.764125309568463,0.01941799931228161,2.9275433627474,-74.10790252685547
9484-12704,120.510214963,34.6985910153,0.0547,4.168649673461914,0.9842939078807831,0.9649195373058319,3,10.878,0.388,-0.6703,0.881114666599293,0.346304886501854,1.39304630181772,9.56253778669569,0.0087958082496459,0.04709029942750931,7.12161050066544,-38.17729949951172
9484-6103,120.669394113,34.5214481697,0.0288,3.4285056591033936,0.988831102848053,0.9798530042171478,3,10.453,0.098,-0.628,0.88808874520648,0.457954688574751,1.30954099475771,9.59714130151151,-0.161684261916412,0.10068219155073166,4.1655407785177,-59.482398986816406
10215-9102,122.390684521,36.9852665635,0.0414,2.2683863639831543,0.8257285952568054,0.9101891219615936,3,10.38,-0.264,-0.5378,0.77368268511904,0.194256739644697,1.4326288345293,9.68459480266378,-0.241767475226744,0.6197350025177002,3.51346080665883,-20.024799346923828
9485-12705,121.779937488,36.2334785413,0.0323,2.293036699295044,0.9906260669231415,0.9504354000091553,3,11.117,0.605,-0.1551,0.836847732959542,1.04365570428399,1.366364523014,9.58922650789973,-0.0326021859629286,0.10303423913146247,4.17107451548531,-11.699000358581543
10215-12705,122.984477119,36.4242678945,0.0738,2.753629207611084,0.9750314950942993,0.7813761830329895,3,10.891,0.496,-0.6841,0.949346236935531,0.107915605925617,1.25550673792774,9.50255748575384,-0.548061407594518,0.05875730141997337,10.7111394805011,-79.07209777832031
10214-6104,123.092211293,36.2836131709,0.0236,4.60226583480835,0.9968866407871246,0.9596685767173767,3,9.685,-0.681,-1.0761,0.859265101121133,0.173171990929747,1.21304886930153,9.74389031487283,-0.480559347615097,0.016771599650382996,3.72025923329005,-36.63859939575195
10215-6104,123.647988384,38.5503483448,0.0685,2.796405076980591,0.7983295321464539,0.8235611319541931,3,10.787,0.873,0.4691,0.646417797743888,1.37496462698108,1.1713288864562,9.86590516687643,-0.929367544855734,0.1252799933241985,4.87674868711764,63.83300018310547
11742-6102,124.305616482,38.0125501806,0.0298,6.7920050621032715,0.9999505281448364,0.9671072661876678,3,9.456,-1.17,-0.6747,0.527486636191715,0.117578791006991,1.2945121837601,9.67268927025073,-0.649071617048196,0.01878640055656433,3.95992536635037,-14.12399959564209
11742-9102,125.295179336,38.4315829397,0.0299,3.3485960960388184,0.9827332496643066,0.9902881979942322,3,9.848,-0.796,0.0201,0.911344726510527,0.075190266089759,1.45041404694059,9.53278701281307,-0.291603113409847,0.19234000146389008,4.25362234375668,75.4990005493164
8249-6101,137.562456488,46.2932696556,0.0267,3.126563549041748,0.9700432121753693,0.9438228905200958,3,10.157,0.199,-0.5036,0.651269708794733,0.583747689949144,1.40726520986553,9.52941802631725,-0.145067157758155,0.4282347280367832,3.2973933508019,54.06010055541992
8439-6102,142.778167545,49.0797456578,0.0339,2.720491409301758,0.9437540471553802,0.9305457174777985,3,10.707,0.892,-0.9739,0.794718019604056,1.77596669745262,1.3655513384072,9.54344975057274,-0.122752934238977,0.3909512453316789,3.56941387565643,-28.19770050048828
8439-12704,144.031088241,50.4392201284,0.064,4.822744846343994,0.9995523989200592,0.9937832057476044,3,10.916,0.579,-0.4499,0.750021608560456,0.652919509414138,1.26489600903299,9.57320031204609,-0.335427215979481,0.009312300011515617,7.00738413447544,-66.1780014038086
8439-9101,142.713904348,50.3188614584,0.038,5.43557071685791,0.9845972061157227,0.8595919609069824,3,9.642,-0.343,-1.2177,0.961025342588341,0.303698463975073,1.21684429917134,9.63470627803994,-0.430889903490591,0.4328562052471243,3.51810694635359,38.893699645996094
12510-9102,202.715315842,-1.778672768,0.036,4.020195007324219,0.9863419234752655,0.9622649252414703,3,10.71,0.77,-0.8125,0.757902173421558,1.45574067910683,1.23229819528601,9.59362878703107,-0.50373754978481,0.7761457849842439,4.95219011906057,-66.20359802246094
11024-12703,203.07932098,-1.69429263828,0.0227,4.783499717712402,0.9933098554611206,0.8790126442909241,3,9.3,-0.719,0.2944,0.639902688038102,0.160725091980152,1.25381166428892,9.33242487570252,-0.927686025157119,0.019238200038671494,5.10256391310712,-23.87619972229004
11024-9102,203.095968218,-2.48592309572,0.0218,5.714134216308594,0.9979702234268188,0.974850058555603,3,9.722,-0.669,0.1312,0.78474950889645,0.348089054661902,1.31384368622722,9.44218508017184,-0.656843499252291,0.11017999798059464,3.58990028410023,29.425899505615234
11024-6102,202.903771158,-2.70896851712,0.0207,3.4095466136932373,0.7416707277297974,0.9431877136230469,3,9.298,-1.426,0.1489,0.762546618684506,0.00504792457318897,1.57273679770733,9.77217406263255,-0.240581526938412,0.004882410168647766,2.26017387497121,57.5890007019043
12510-3704,204.680676363,-1.7041980007,0.0223,4.192063808441162,0.8847545981407166,0.9121043086051941,3,9.604,-0.279,-0.7727,0.777484826197898,0.908989651146119,1.30056920028647,9.61280456359939,-0.509135517598403,0.5128690004348755,2.25546732307942,29.5403995513916
9498-12704,118.187424267,24.2950948286,0.0455,6.003386497497559,0.9980044960975647,0.9837537109851837,3,9.744,0.106,-0.3225,0.966577150304632,0.995116845914763,1.05455616222767,9.7853914626921,-1.19400122581106,0.2866460084915161,3.1443808014983,31.291000366210938
9498-12703,118.151107409,24.5676237974,0.05,3.6740012168884277,0.9434096813201904,0.9506453573703766,3,10.518,-0.16,-0.2118,0.601799503332769,0.383852728231304,1.20245301537421,9.49567382600572,-0.603467598912262,0.09260539710521698,4.68941085844903,28.15089988708496
8147-6102,118.627843459,25.8159864765,0.0631,2.7914135456085205,0.890001118183136,0.9521819055080414,3,11.15,0.582,0.3828,0.943416650822392,0.198236518231806,1.40620538726112,9.46637700928582,-0.123371747363773,0.06364067369515997,7.54242413913178,6.265399932861328
8149-6101,120.655607932,26.2935543287,0.0399,5.129824161529541,0.9989202618598938,0.9867913722991943,3,9.824,-0.216,-0.4294,0.926810878613571,0.309663826150595,1.19249526691141,9.69555930657819,-0.737538078728348,0.09546101093292236,3.40881828054576,18.69029998779297
8149-6104,120.97037173,26.6146824164,0.0204,5.06187105178833,0.9644190967082977,0.4162309765815735,3,9.213,-0.901,-0.3439,0.873751849875114,0.171935831108172,1.19991863250203,9.63273116554877,-1.03250492106784,0.5492299795150757,3.37627873865304,40.11869812011719
8986-6101,119.868819417,26.8896484426,0.0265,2.323218822479248,0.8390977680683136,0.8654687404632568,3,10.517,0.299,0.2281,0.849811408741172,1.19737999121277,1.26474316287206,9.49877688716156,-0.192467013870676,0.05796260014176369,3.38823978086333,-66.20140075683594
8147-6103,119.039496416,26.8757761756,0.0616,4.711247444152832,0.9998478591442108,0.975486159324646,3,10.976,1.04,-0.228,0.953542301099306,0.628358419184085,1.20008804188387,9.67715769777394,-0.131294459924031,0.10968208695364179,7.68972643836577,-53.41059875488281
8941-12701,120.063604131,27.5899885407,0.0229,3.612386703491211,0.8193654716014862,0.5728077590465546,3,9.3,-0.778,0.05,0.860420877007764,0.036772939527704,1.24475665899834,9.70057867608888,-0.836812482277553,0.023405300453305244,3.98195983057807,78.26119995117188
8986-12705,119.99601246,27.7612117568,0.0229,4.680094242095947,0.9926942884922028,0.8477461934089661,3,10.272,-0.174,-0.2499,0.72785409572315,0.417984503789965,1.31746521980837,9.58403682756905,-0.33134496354244,0.45270898938179016,4.42165256830347,45.829200744628906
8941-3702,120.008018002,27.1145361383,0.0426,2.9284565448760986,0.991031289100647,0.903245359659195,3,9.839,0.408,-0.3762,0.895037465843537,2.57396695204539,1.10421584570528,9.80593957708339,-1.00177574868154,0.37792301177978516,2.13224895177309,29.13330078125
9504-3704,123.371657868,29.0371979669,0.0479,3.277503252029419,0.9889249503612518,0.8872511982917786,3,10.525,0.995,-0.3758,0.550915294796839,3.67058473652552,1.21622896133537,9.735024234502,-0.195879384141528,0.6722149848937988,2.46670290324463,53.64289855957031
9504-1901,122.518247165,29.0318614937,0.0478,5.553478717803955,0.9919155240058899,0.9540404081344604,3,10.433,-0.122,-0.3011,0.630042907351429,0.184516838922709,1.25949658280285,9.76813275163824,-0.334934921472362,0.01011080015450716,7.80588100410855,72.33799743652344
9504-3703,123.872815752,29.8217459838,0.0199,5.867003440856934,0.9997166395187378,0.9681809544563293,3,9.444,-0.281,-0.9259,0.884879063191534,1.02483037303487,1.08704812656062,9.75969556124523,-0.924856888525412,0.12679900228977203,2.03136831880763,-68.69100189208984
8461-12705,145.861534925,42.186856649,0.0175,4.267154693603516,0.999501496553421,0.9867282807826996,3,9.799,-0.354,0.3405,0.819641766951592,0.283178468328194,1.33470440511443,9.67071849071618,-0.387716199292077,0.1846228023874817,3.73447878010091,-53.7327995300293
8461-12702,145.724306972,42.7933257646,0.0173,6.734943866729736,0.9984231293201447,0.9628621935844421,3,9.033,-0.982,0.0336,0.869280568630639,0.0578020701768604,1.2055918948751,9.78356050289038,-0.322228500583783,0.23465000092983246,3.17489411458072,-63.28229904174805
8459-12705,148.117076795,42.8191413496,0.0161,3.4873390197753906,0.889497309923172,0.6723827719688416,3,9.373,-0.894,-0.3155,0.967658819204947,0.0829901271853448,1.18136822169318,9.61966854827572,-0.361597836469159,0.5604680180549622,3.53896589964841,-87.59770202636719
8459-3704,147.32578151,43.3517193284,0.0164,2.654280424118042,0.8930585533380508,0.8172556161880493,3,9.548,-0.658,0.0848,0.650538833928696,0.190689738919118,1.2387750930487,9.61468807374587,-0.526420287411622,0.5308160185813904,3.17326626607394,35.4452018737793
8461-12704,146.35805196,42.8061666838,0.0168,4.797595024108887,0.9877382814884186,0.9821222424507141,3,9.3,-1.209,0.2216,0.860705638811262,0.0622187399939205,1.20279580730638,9.54752781222565,-0.636055892480142,0.027305899187922478,3.31857606634063,63.43360137939453
8461-6102,145.997099204,42.6328700342,0.0184,2.6292531490325928,0.5533024072647095,0.866634875535965,3,9.673,-0.894,0.1395,0.841095846143735,0.177796882618171,1.43445112824322,9.48823419917714,-0.288196613748718,0.3237389922142029,2.21083816442461,25.914499282836914
8459-6102,147.990674372,43.4140430617,0.0159,5.728299140930176,0.9992350339889526,0.9165549278259277,3,9.014,-0.902,0.0869,0.483762690312304,0.305861917785761,1.16807085367664,9.40638344938105,-0.869326512620907,0.4344559907913208,1.70084383554288,-50.17729949951172
8459-12704,147.604836276,44.0406378719,0.0159,4.781301498413086,0.9413739740848541,0.859750896692276,3,8.994,-1.174,1.0638,0.646534441007192,0.052092660475727,1.16485992339336,9.47737203174167,-0.516848231084419,0.17440703260615809,3.08421308925784,75.39649963378906
8459-1901,147.801793989,44.0093089046,0.0157,0.7472254633903503,0.7530180811882019,0.8643644154071808,3,9.636,-0.593,0.8273,0.419297499837068,1.83239425191816,1.35827917881159,9.79263650672604,-0.418633822231281,0.24862200021743774,0.9060691099075,17.24180030822754
8459-6101,147.712302507,44.0304545816,0.0464,2.281571626663208,0.9391425848007202,0.94704270362854,3,10.388,-0.124,-1.2159,0.761124627805964,0.195613171545572,1.43939660564508,9.57418633374301,-0.0860567098651305,0.11159010544366982,3.23586655426963,-0.7037000060081482
8458-12703,148.897830631,45.5547225025,0.0725,2.6207821369171143,0.9535157978534698,0.9179278910160065,3,10.952,0.437,-0.0455,0.698313104292115,0.0230760413903259,1.51544603581031,9.72702185601899,-0.22661342296486,0.40182000398635864,13.5865232801529,-62.47529983520508
8458-12702,147.604854302,44.2573785652,0.0158,4.293273448944092,0.9088109731674194,0.8603676557540894,3,9.038,-1.038,0.7615,0.655606939744512,0.123125664722807,1.26437847909726,9.69472236585135,-0.573245096327079,0.47772883854106823,2.77812719913348,18.654699325561523
8456-12702,149.968263571,45.2830958784,0.0235,6.361412048339844,0.9997210204601288,0.9441860318183899,3,9.563,-0.186,-0.3586,0.712167943227346,0.566935481546925,1.12528479783749,9.81226188919761,-0.990005314952193,0.21296699345111847,6.27529496981903,43.13819885253906
8456-12705,151.284661833,44.5140468179,0.0263,4.897707462310791,0.9999022483825684,0.8801077902317047,3,10.265,0.114,-0.1,0.652512116138159,0.321354158327296,1.28970461689121,9.81319910733386,-0.485293171321503,0.14499899744987488,6.94873143961351,-23.043699264526367
8454-12702,153.049021093,45.1421579199,0.0764,3.765843391418457,0.9918137788772583,0.9554361999034882,3,10.991,1.302,-0.8695,0.698605298917667,1.52798552608839,1.19882223498382,9.86305678348348,-0.556489126924003,0.38997000455856323,6.42336016615654,20.921600341796875
8456-12704,150.842878378,45.7635360671,0.0255,5.784424304962158,0.996955931186676,0.9442927539348602,3,9.643,-0.57,-0.3343,0.881601874977209,0.0766176580187298,1.2124683851633,9.46031602560871,-0.636278725242374,0.10038279035408819,5.21526080651411,-49.531898498535156
8456-9101,151.965580132,45.6073162739,0.0416,4.473299503326416,0.9922042489051819,0.9524195194244385,3,10.081,-0.226,-1.3298,0.957190937742788,0.174957534136391,1.26199893519659,9.63160963540125,-0.327136533541812,0.4369866935167961,4.62434217093954,-83.85800170898438
8454-3702,153.758660884,45.9520876377,0.0379,3.913623332977295,0.9828863739967346,0.945407897233963,3,9.816,-0.335,-1.0795,0.86448437496338,0.462275820750544,1.27693437629155,9.60705647613063,-0.342969999353241,0.6317059993743896,2.23349122978974,-76.9552993774414
8454-6104,154.825440349,45.8135944836,0.0635,4.907250881195068,0.9999809265136719,0.9854127466678619,3,11.017,0.892,-0.5792,0.605974048923547,0.614990221038,1.20960244968563,9.69366025972848,-0.426581948510174,0.12315300107002258,6.7172125789503,-56.869998931884766
8452-12704,157.357080392,47.2334299812,0.0518,5.066953659057617,0.9970096945762634,0.9381732046604156,3,10.485,0.25,0.3529,0.721775950689133,0.0726393297212717,1.19184046659013,9.50830176719511,-0.29059933854474,0.0022847899235785007,13.1923100473477,-72.9751968383789
8452-6104,157.181464397,47.6790079342,0.0427,2.7644472122192383,0.8352234661579132,0.8978022634983063,3,10.136,-0.276,-0.3244,0.898205054179331,0.249084083371427,1.32120009231995,9.66216293007436,-0.178831194949835,0.7534199953079224,2.9764071408193,-38.50189971923828
8452-3704,157.538994172,47.2784029777,0.0251,3.5638277530670166,0.9881353378295898,0.98643359541893,3,10.08,-0.355,-1.017,0.835850811448051,0.41369034420614,1.34292508288041,9.59852725568444,-0.119923125519747,0.25117414337836613,2.81289174460508,2.9056999683380127
8993-3702,164.715756413,47.3025090803,0.0253,5.663326263427734,0.9906550943851471,0.9862446784973145,3,9.539,-0.484,-0.2741,0.948019082169944,0.955588014159108,1.10553393733839,9.81701705913351,-0.530554693756682,0.3888530135154724,2.50481178163796,74.70179748535156
8998-6104,164.185313067,47.767312529,0.022,6.151455879211426,0.9968676865100861,0.9380210638046265,3,9.052,-1.029,-0.4993,0.768129541198667,0.163184581106051,1.17841694928587,9.62311300219912,-0.782814164625274,0.06170219928026199,2.57407652103637,-57.27939987182617
8998-3704,163.912613488,47.5096079066,0.0221,2.427795886993408,0.6404636800289154,0.7848554849624634,3,9.003,-1.044,-0.301,0.882653652161273,0.0497468527422107,1.43248199256375,9.48759250255546,-0.413414968083603,0.3886120021343231,1.68154829919575,29.302099227905273
8998-9101,162.744296601,47.0460002781,0.0384,5.3979387283325195,0.9671165943145752,0.6944637298583984,3,9.431,-0.4,-0.2285,0.698958897614332,0.116057483771464,1.26950012987066,9.49783825007352,-0.343988645287475,0.48616498708724976,3.58005694771555,-9.274999618530273
8998-6102,163.572311838,47.5644342833,0.0215,4.864889621734619,0.9806295931339264,0.8949553966522217,3,9.617,-0.381,-0.4328,0.885210214498628,0.42679656109741,1.44168716938319,9.51261902770611,-0.291606436022604,0.5375530123710632,2.73476752483689,34.087501525878906
8998-12702,162.89771504,47.9520128327,0.028,3.4074695110321045,0.9769985377788544,0.8566330671310425,3,10.79,0.225,-0.2034,0.644488041600654,0.212413199121498,1.46591752693451,9.71041574140991,-0.0936584703187985,0.7132229804992676,6.25691553784179,-16.322099685668945
8999-3701,163.772003078,49.0788060421,0.023,4.582903861999512,0.9844855070114136,0.9795206785202026,3,9.447,-0.479,-0.0138,0.924583667745705,0.462432869065357,1.1876290787985,9.33061683202031,-0.715405841999584,0.2651439905166626,2.14139663656252,-89.072998046875
8998-6103,163.828729764,48.4238405731,0.0222,7.100621700286865,0.9974284470081329,0.990202009677887,3,9.422,-0.662,-0.2816,0.804197207891681,0.71986003287262,1.18471618403619,9.6102224605252,-0.698537700103991,0.5770480036735535,2.51626169252868,56.32350158691406
8998-12704,163.809006813,48.7243323624,0.0219,5.096609115600586,0.994554877281189,0.8263422548770905,3,9.892,-0.482,-0.2988,0.971599126724698,0.132390954813071,1.23992633285999,9.52065899203522,-0.508723479629767,0.03636090084910393,4.78626891711665,-3.266400098800659
10509-6103,167.481550331,47.8018451869,0.0251,5.357304096221924,0.9966033101081848,0.9564922153949738,3,9.92,-0.447,-0.3621,0.850293882795726,0.590709254605628,1.21094330323811,9.77700186016584,-0.671410854311302,0.6317269802093506,2.8945563171863,64.79660034179688
8948-12704,167.306019605,49.5194324004,0.0724,4.580362796783447,0.9991464614868164,0.9425226449966431,3,11.191,0.796,-0.5348,0.889140791846133,0.220245378463632,1.3623131854715,9.45501377558467,-0.133871228398868,0.1466509997844696,9.49153023081484,48.42470169067383
10509-6104,167.556889958,48.9514621448,0.0243,4.365712642669678,0.989963173866272,0.9526163637638092,3,9.891,-0.162,-0.843,0.746797534956374,0.792128590322421,1.24588302968384,9.6154113543154,-0.329126882936918,0.01267939992249012,2.66237555762073,-87.36930084228516
8946-6103,169.357930654,47.8542375686,0.0157,6.674899578094482,0.9994078278541565,0.9920931458473206,3,9.04,-0.861,-0.7455,0.893653091622831,0.661655478541496,1.11921747016103,9.72930870441474,-0.786311584169215,0.6980149745941162,1.87199714061117,-81.55239868164062
11838-12702,155.359814806,-0.877385192261,0.0528,3.375136137008667,0.9884501993656158,0.9051143229007721,3,10.603,0.013,0.0373,0.961964409369271,0.098573513275082,1.31043666846431,9.66952642960982,-0.0779331804356641,0.023137299343943596,7.70443683896656,-22.1028995513916
11838-3701,155.03374386,-0.797442316493,0.0558,3.0746328830718994,0.8979732692241669,0.9396453499794006,3,10.789,0.973,-0.167,0.555168107270953,1.72517419799965,1.35527474066268,9.58969678782453,-0.156060685438687,0.3734300136566162,2.6530857316046,-2.310499906539917
8990-12703,174.246658556,50.2243301833,0.0555,6.085909843444824,0.9998147785663605,0.989743173122406,3,10.596,0.257,-0.5558,0.9434973518839,0.174711442950464,1.25344562753377,9.63471125593088,-0.4788386809856,0.33152997493743896,7.86208806717919,55.117000579833984
8990-6104,174.745255644,50.0058889407,0.0466,5.557905197143555,0.9989513456821442,0.9919672310352325,3,10.066,0.428,-0.8949,0.900025553430301,0.653652485918965,1.11800081434933,9.75365138342886,-0.70607758013889,0.47501498460769653,5.21163828844823,72.5271987915039
10507-9101,176.325380982,49.5704404009,0.0235,6.686654090881348,0.999937117099762,0.9919039905071259,3,9.803,-0.549,-0.4968,0.9231381682151,0.263911901207267,1.17536154555086,9.75008356113626,-0.682777885129355,0.07395890355110168,3.55114008924443,0.713699996471405
8989-3704,176.59252554,49.8893009866,0.0263,7.618771076202393,0.9999958872795105,0.990331619977951,3,9.47,-0.285,-0.3216,0.904173950533219,0.326425318211764,1.11472629662457,9.6538717274714,-0.609724825018584,0.4646909832954407,3.56397080744515,22.131500244140625
8989-3702,176.811422658,50.5016676379,0.0189,3.6699488162994385,0.9628482758998871,0.7557462453842163,3,8.906,-1.228,-1.1061,0.952148025871081,0.0310287409242288,1.10680308339968,9.865665363887,-0.609587749436734,0.0073929401114583015,2.99293959140338,-1.0427000522613525
8989-12702,176.86896249,50.4313716476,0.0264,6.432077407836914,0.9992436170578003,0.9559552669525146,3,10.133,-0.183,0.0003,0.943576000858434,0.247934114437362,1.23307334257837,9.69118188752068,-0.456282132623172,0.3484920584460716,5.80954573016373,-76.11599731445312
8989-9102,177.524356507,50.4674415773,0.0235,4.3873395919799805,0.9913124740123749,0.995928019285202,3,10.376,-0.034,0.485,0.960225876002752,0.586722548788281,1.38742273861972,9.49006918945699,-0.0288785002184938,0.15199798345565796,3.40530479449793,-32.108299255371094
8989-6104,178.462462226,51.0311970644,0.0785,3.1726765632629395,0.9982914924621582,0.9626978039741516,3,11.226,0.519,-0.6337,0.73659201612713,0.265538999798538,1.39308971567881,9.66218159560001,-0.150138027677218,0.13775599002838135,7.78456528219648,16.80739974975586
10508-12703,184.652029473,51.4147324232,0.0472,4.72027587890625,0.995899498462677,0.9114691615104675,3,11.116,0.651,0.2278,0.888799673722916,0.253623366070298,1.31853444212457,9.71039904392126,-0.0621597124127238,0.13591699302196503,8.22602584058334,47.077999114990234
11833-9102,185.350544621,50.2367735141,0.0294,5.579541206359863,0.9954299330711365,0.9839040338993073,3,10.65,0.266,-0.4141,0.837771772020347,0.450973613564355,1.43066594962825,9.63922573532721,-0.175551455416258,0.1315010040998459,4.8127409549067,30.711599349975586
11833-12702,185.473195289,51.0425362776,0.0307,5.060801982879639,0.999996542930603,0.9821730256080627,3,10.658,0.109,0.0621,0.937805362282021,0.200698378736031,1.33418128827533,9.747744301112,-0.245191666333362,6.184149725640964e-08,6.31919113139495,19.074899673461914
11833-6103,185.079518948,50.8350678305,0.0469,4.69922399520874,0.9979776740074158,0.9898416697978973,3,10.205,0.356,0.3402,0.781958369498304,0.846792227698915,1.21293643082517,9.61499512653157,-0.583336965724675,0.13675299286842346,2.97521403201842,83.6355972290039
11833-3704,186.535338301,50.8334295932,0.0406,2.295201301574707,0.735393226146698,0.8527107238769531,3,9.877,-0.171,-0.3954,0.721207324430407,0.927213072873891,1.20956313809453,9.78425344602026,-0.379468564644004,0.3199790120124817,1.8090924321976,1.2717000246047974
11833-12704,186.834981249,50.4101093462,0.0406,4.484640121459961,0.9867365062236786,0.9771905839443207,3,9.994,-0.346,0.1552,0.57134608479294,0.0988149526086054,1.383732491407,9.53900439522482,-0.350652409292231,0.10782700031995773,3.98741474953559,-3.3543999195098877
11832-6102,187.459856066,50.6631320124,0.0306,4.18778657913208,0.9649848341941833,0.9948485195636749,3,10.205,-0.431,0.3744,0.921401072799688,0.275518183166203,1.46665432929457,9.62942350079315,-0.132575030246693,0.01719439961016178,3.24574298880662,66.80599975585938
11833-12703,187.85946862,50.7205330155,0.0427,6.078562259674072,0.9989777207374573,0.9038434326648712,3,9.605,-0.173,-0.0822,0.903103434909207,0.235078358181938,1.14550279099674,9.58389123666166,-1.02305959764153,0.1418990045785904,5.09769227501836,4.467400074005127
11832-12704,188.237443963,50.9595402432,0.0407,3.903655767440796,0.9902369678020477,0.9766556918621063,3,9.983,-0.091,0.1032,0.934547151214679,0.0264221945814172,1.21234829474453,9.48192872760272,-0.606266678102089,0.03869900107383728,4.88201927236767,-62.64680099487305
8606-12705,255.517441846,35.4631559894,0.0567,3.6126868724823,0.9382149279117584,0.983922690153122,3,10.749,0.571,-0.7328,0.772177589789179,0.563166372608787,1.31325170114445,9.60168258589927,-0.192729420892217,0.06655900180339813,5.528633687685,9.068400382995605
8614-6101,256.757081557,34.389276479,0.0705,4.037571907043457,0.9569614231586456,0.984542727470398,3,10.803,1.008,-1.0601,0.667133477776695,1.49330568305501,1.22968456360207,9.63469227010553,-0.812562616033987,0.28274399042129517,5.2773148274146,63.98139953613281
9185-12701,256.179611837,34.5585186449,0.0328,5.692166805267334,0.9986897110939026,0.7598610818386078,3,10.774,0.066,-0.3063,0.960591121433134,0.0304194479682532,1.30562132457257,9.34519507544381,-0.509564203946363,0.14779597520828247,11.613795732945,-81.88420104980469
7958-3702,256.992605895,34.8185393231,0.037,2.1202564239501953,0.9108316898345947,0.8955709338188171,3,10.693,0.374,-0.0897,0.943327941722947,0.757198747706954,1.28328613438521,9.68052080424146,-0.109019937542164,0.10774800181388855,3.83696625611362,-9.891900062561035
7957-9101,256.944487354,35.1341363935,0.0367,5.274537086486816,0.9962868094444275,0.9289788901805878,3,9.506,-0.347,0.1236,0.926254369017091,0.280776687115883,1.1499494378638,9.75881328438268,-0.559857151965902,0.3367000767964319,3.37848833617431,15.643899917602539
9883-3704,256.612609896,31.9928322927,0.0358,3.1314496994018555,0.6514825820922852,0.9564854204654694,3,9.585,-0.335,-0.3104,0.89346582935637,0.722198700745814,1.2058880288379,9.66681474242548,-0.497830879718366,0.14822599291801453,2.19070904544883,83.13050079345703
7959-12704,256.864380186,31.2477124477,0.0311,3.541351079940796,0.992671400308609,0.6909008920192719,3,10.931,0.254,0.4053,0.850021934637377,0.378876847275171,1.441059394304,9.67567699364941,-0.0584128215292826,0.5793603184126122,5.25321980286356,-33.9192008972168
7960-12701,257.138837223,31.8056435337,0.0315,5.570659160614014,0.9989798665046692,0.9585361182689667,3,10.949,0.312,-0.21,0.959534721801788,0.28208021982691,1.30813962776701,9.57471527619795,-0.119855654905691,0.047743022441864014,7.31952162539003,-56.48040008544922
9883-12705,256.72385,32.16955,0.0357,2.049302339553833,0.5003176629543304,0.7363755106925964,3,9.382,-0.584,-0.403,0.94470463379453,0.0628489191171702,1.10929982207166,9.82987116996688,-0.175873335060014,0.06313049793243408,6.38688539281346,62.242801666259766
7958-12702,257.833634661,32.8743302139,0.0373,5.942344665527344,0.9990754425525665,0.9682778716087341,3,9.608,-0.528,-0.1809,0.911850888270761,0.117705722759376,1.16795047226131,9.86560561536538,-0.390687234865295,0.2340880036354065,5.92051604664574,31.895200729370117
7962-12701,258.659422124,28.1207629753,0.0227,4.18660306930542,0.9882163405418396,0.6210279762744904,3,9.725,-0.526,-0.9818,0.81742954204773,0.108607655263989,1.19904861642224,9.63888094015796,-1.04005704275285,0.07863759994506836,4.96332755244296,68.43679809570312
7961-12702,258.935074017,29.4043335998,0.029,3.994004249572754,0.9953140914440155,0.8252388834953308,3,11.207,0.528,-0.5431,0.892440374607143,0.155967837597246,1.57319385003867,9.69012121961574,-0.0343675176149723,0.5800150131470105,8.06476829453928,18.415000915527344
9186-12705,259.464348102,29.6422797126,0.0281,4.609099864959717,0.9948197901248932,0.8457295894622803,3,10.306,-0.026,-0.5303,0.930875102943026,0.348940455883896,1.26313523236799,9.6296243007737,-0.237561565852075,0.10469599813222885,5.79389551632325,14.683600425720215
7961-9102,258.982550579,30.314194718,0.0464,3.0683202743530273,0.8597062528133392,0.9336817860603333,3,10.277,-0.268,-0.7169,0.468712594358463,0.167251701939202,1.23954331892166,9.3728987733523,-0.801159559686978,0.5436379909515381,4.28007098178972,16.260499954223633
9186-12701,258.59475085,29.3047117912,0.0457,3.746129274368286,0.9967274367809296,0.9977107346057892,3,10.376,-0.342,0.3358,0.941313177932627,0.154280791600812,1.37707502714785,9.45137345044299,-0.181404179391084,0.0019417599542066455,6.68486962842462,-25.899499893188477
7959-12705,258.056865304,30.1678476186,0.0305,5.928750514984131,0.9996210038661957,0.9549592435359955,3,10.797,0.236,-0.558,0.944568882385848,0.23049767144126,1.24139420464057,9.65874773420469,-0.233852762070419,0.100273996591568,8.71359424360117,73.24960327148438
7960-12705,258.65021268,30.7335347099,0.0296,4.195358753204346,0.9798347353935242,0.9198386073112488,3,10.553,0.181,-0.4075,0.943142555773333,0.453076245187979,1.3133939286357,9.62168709437053,-0.202703884996549,0.00628264993429184,5.31881851909486,8.267000198364258
7962-6102,259.547186379,26.9411295598,0.0435,1.2013312578201294,0.5695922374725342,0.9344527721405029,3,9.785,-0.105,-1.1277,0.652727173467227,0.58063134380924,1.20668574141332,9.67353783617116,-0.804358728365465,0.5522159934043884,2.79509506732002,11.725899696350098
9085-6103,259.681487181,27.5460011943,0.0477,4.528072357177734,0.9981877207756042,0.9327086210250854,3,10.134,-0.08,-0.833,0.991471988130049,0.194873822751522,1.1554246984081,9.6728725346652,-0.356145927460507,0.010443399660289288,7.01742438257725,-11.337200164794922
9085-9102,259.692351868,27.1744539632,0.016,6.594317436218262,0.9889793694019318,0.7830973267555237,3,9.423,-0.67,-1.4592,0.916975133605032,0.381251394923325,1.23180338029474,9.7025072194109,-0.422087902402637,0.5531949996948242,3.40304174410017,-50.12950134277344
7962-12704,260.883080702,27.4587088309,0.0223,5.630213260650635,0.9977371096611023,0.9767627120018005,3,10.147,-0.089,-1.0791,0.926987498393766,0.405958579009539,1.26882028945969,9.48536318480366,-0.236111967852621,0.04281879961490631,3.75610366636657,-76.05159759521484
7962-6104,260.754690516,27.5694731016,0.0477,4.3382439613342285,0.9986012876033783,0.9718896001577377,3,10.483,0.384,-0.6768,0.710728569698415,0.956487230781214,1.19019331379676,9.68951562920002,-0.498523471828061,0.21877676191341766,3.68120494147557,-40.6702995300293
9085-12703,260.306271234,29.1858910898,0.0472,2.0701286792755127,0.8045870363712311,0.8573275506496429,3,10.726,0.179,-0.2938,0.953985746693647,0.332381016337489,1.50754364459602,9.73879565710973,-0.09016661173617,0.14884924730155105,5.1059200771273,-27.779300689697266
7962-12703,261.217302229,28.0782969148,0.0477,1.96237051486969,0.9541621208190918,0.6906241178512573,3,11.275,0.516,-0.719,0.875452207825294,0.188087610789652,1.5130655888557,9.71706407238739,-0.0589757575735808,0.5145019888877869,9.52098040044003,76.27559661865234
8623-9101,311.347364242,0.492528629548,0.0134,2.5224609375,0.9219168722629547,0.581562340259552,3,9.279,-1.12,0.7164,0.821238616393154,0.0787547748671144,1.18775564490041,9.83102056715223,-0.257186884231244,0.11361200362443924,2.10847701257924,-47.3400993347168
9191-6101,312.04032621,-1.21197251648,0.0563,2.175201654434204,0.9313535690307617,0.7711142897605896,3,10.78,0.416,0.3663,0.668307263213262,0.659182629093878,1.32871246783548,9.58877208834946,-0.0816520437241927,0.693041980266571,3.54875352741696,-43.185298919677734
7963-12701,314.149430685,-0.329096254528,0.0468,4.675430774688721,0.9957181215286255,0.4797988831996918,3,10.282,0.027,-1.1215,0.524090513627907,0.00357869375745651,1.27098082347545,9.44474624913148,-0.978033017449908,0.05085489898920059,8.04251818997073,15.588700294494629
7963-9101,313.670602109,-0.766883957976,0.0695,1.7706985473632812,0.9408192038536072,0.4912375956773758,3,11.195,0.581,-0.9291,0.961647986816187,0.183465918349335,1.26364828248085,9.80610962684708,0.0990125946249023,0.16455699503421783,9.62916029511492,12.897199630737305
7963-12702,313.75878399,-0.0399690461524,0.0525,4.010668754577637,0.939643532037735,0.7328848242759705,3,10.407,0.854,-0.6332,0.863923985513576,0.642757727857827,1.20744848351328,9.71569775571727,-0.436756214800507,0.2978079915046692,6.22795704071685,36.17390060424805
9191-12703,313.518260592,0.777437984009,0.029,4.496286392211914,0.9749849140644073,0.860241562128067,3,10.921,0.124,-1.0677,0.830690859768771,0.214341658811434,1.36683204364395,9.6125919154196,-0.0297033527381531,0.045281000435352325,8.2483711491526,80.51950073242188
7963-1902,314.480820053,0.119801205858,0.0237,2.0048599243164062,0.5488731563091278,0.9305781722068787,3,10.171,-0.119,-0.8977,0.898855576629684,2.55754479306255,1.2579100549392,9.60076851844788,-0.184476086595143,0.2612679898738861,1.62395291008588,47.912498474121094
9191-1902,313.638732758,-0.119217409243,0.0237,3.706181764602661,0.9989596009254456,0.9238573312759399,3,9.834,-0.072,-0.8596,0.936537404542342,1.33185399712358,1.18103452846995,9.62693217980741,-0.509146688622657,0.27170899510383606,1.52451710912346,0.07069999724626541
7963-9102,313.83025401,0.54060146903,0.0232,2.89607572555542,0.8026027679443359,0.9195866584777832,3,10.425,0.162,-0.8768,0.810491721065455,1.22272098850594,1.27217373149258,9.51978525922756,-0.332384150369902,0.9582629799842834,3.32976706265955,-46.16429901123047
7963-12704,314.392997287,0.340941017387,0.0517,4.4250383377075195,0.9889411628246307,0.7873366475105286,3,10.685,0.038,-0.6416,0.573877536139505,0.0646101147039189,1.45768300091441,9.55652089118958,-0.221967112323777,0.24886199831962585,7.70741421125162,-84.82430267333984
7964-12701,314.60971,0.18089,0.0236,5.421482086181641,0.9952175319194794,0.3444148302078247,3,9.442,-0.489,-0.4876,0.964368197103217,0.0781119929248056,1.19363027000046,9.29376071583142,-0.953904670025363,0.43546019050021467,5.07198440609527,-36.893798828125
7965-12702,318.047742941,-0.25868411473,0.0469,3.778265953063965,0.9946048259735107,0.9969651997089386,3,11.158,0.403,-0.6154,0.807883599485234,0.374300695126707,1.43811235873025,9.69248744116888,0.0930733576304082,0.1232220008969307,7.65491556209643,74.30500030517578
7964-3704,316.251700144,-0.933283770977,0.0176,2.902254581451416,0.7079831063747406,0.9262416362762451,3,9.237,-0.884,-1.2707,0.828233461304568,0.692710018318007,1.15487891112045,9.70362983809577,-0.802178640197022,0.20586200058460236,1.3401710645129,-80.98829650878906
7964-9101,316.974767372,0.875871263961,0.0581,4.147951126098633,0.9974245429039001,0.9782728850841522,3,10.709,0.63,-1.0356,0.882090920339403,0.18043247680421,1.15552643839453,9.84163308625269,-0.283141583693449,0.34437134877664516,5.05751432215182,27.314599990844727
7965-3704,318.940898173,-1.01973275103,0.0197,5.609921455383301,0.9963220059871674,0.9422818422317505,3,9.361,-0.424,-1.033,0.912535121458179,0.706844346904593,1.1030141381876,9.83752134255688,-0.779180971269656,0.04488839954137802,1.89247563363816,-15.485699653625488
7965-9102,318.717732952,-0.896295952137,0.0438,2.934415102005005,0.8978223502635956,0.6423913836479187,3,10.025,-0.174,-0.4696,0.860208316477413,0.0283646843858183,1.20044855056809,9.33749828723945,-0.856261900398465,0.11517900228500366,4.86433469692319,8.584799766540527
7965-3703,318.282026967,1.22970210033,0.0139,3.925732135772705,0.8197446167469025,0.9330181181430817,3,9.145,-0.689,-1.2065,0.917578695427616,1.76205932483128,1.15182256736455,9.71202612067714,-0.858409818254336,0.5659059882164001,1.21669551538144,-68.42420196533203
8615-12701,319.38957509,-0.134736114396,0.0575,3.6220498085021973,0.9886480569839478,0.9522698819637299,3,10.73,0.623,-0.4561,0.803784313756446,0.703973832545433,1.3272727395213,9.62387679321597,-0.373660155122328,0.23924599587917328,5.42244111141257,-76.2405014038086
8615-9102,321.474041874,0.416058767769,0.0317,4.514350891113281,0.9946410953998566,0.929940789937973,3,10.603,0.218,-0.6115,0.901831308428109,0.496562190647231,1.30290927999434,9.66582380063606,-0.138286017246469,0.19633546569795648,4.38899834292041,-7.505899906158447
8616-3704,322.242023645,-0.342425988801,0.0303,2.8168647289276123,0.9156036972999573,0.8797005116939545,3,10.299,0.303,0.6681,0.57652554980532,0.855270032698503,1.40056926733405,9.67563892133308,-0.220822742381932,0.1402513645599643,2.70632209400188,46.48189926147461
8616-1901,322.040886836,1.14109407639,0.0146,3.425431966781616,0.5697265565395355,0.8234306871891022,3,9.266,-0.585,-1.5502,0.248224513795057,1.83506343523755,1.16481022729597,9.79933642522253,-0.936223253246509,0.7859947685808917,0.945224264294612,11.397600173950195
8616-6104,322.980530704,0.213766757431,0.054,5.472565650939941,0.9992310702800751,0.9872254133224487,3,10.73,-0.035,-0.7649,0.864330628506121,0.189997925036133,1.34725642715125,9.84051502690171,-0.146619814143262,0.07381390035152435,6.87956410192101,-61.3572998046875
7968-6101,323.761836824,-0.170835077873,0.0509,2.952040910720825,0.9416215121746063,0.6529367566108704,3,10.754,0.076,-0.6154,0.692090002048292,0.166112169068364,1.4821795062782,9.5158843656983,-0.199128219963174,0.18587201833724976,4.12003768913037,56.52090072631836
7968-12701,322.94947,-1.03917,0.0515,5.678571701049805,0.9994784891605377,0.9625430107116699,3,10.635,-0.019,-0.1338,0.906683615023824,0.0799792477401493,1.36871729145222,9.51289282663903,-0.310904454174592,0.19611822243111784,14.0218097606947,-39.436798095703125
8616-12705,322.613466488,-0.445022031393,0.0201,5.933143615722656,0.9995622932910919,0.6877382397651672,3,9.701,-0.355,-1.3904,0.836317917431217,0.870447271996399,1.1584908817516,9.85984477996826,-1.13811350428697,0.16839100420475006,3.97604270148268,41.388301849365234
8617-6102,324.98646602,0.323237027189,0.0499,6.139359951019287,0.9993309080600739,0.8749682605266571,3,9.896,0.134,-0.6996,0.809135354178101,0.470650448541857,1.0519065755657,9.42103090767908,-1.2022588465895,0.22080400586128235,5.45120121197647,-36.8380012512207
10842-3702,141.004574848,5.20940118343,0.0279,3.9667301177978516,0.9855896532535553,0.7575476467609406,3,10.836,0.174,-1.3835,0.989538132153805,0.0862284330659293,1.19027867348176,9.21136419432504,-0.192722357543451,0.09269049763679504,6.18683233895719,79.51429748535156
10842-1901,140.963576504,5.19494607791,0.0719,1.0028750896453857,0.7364212274551392,0.9373871684074402,3,11.003,0.651,-0.6232,0.777635273596849,0.350592148303215,1.31342537746457,9.81298156699749,-0.106579906414404,0.19219699501991272,7.30127763602404,20.72949981689453
10844-9101,144.609457956,5.20638455722,0.0225,6.748216152191162,0.9996316432952881,0.9891134202480316,3,9.521,-0.604,-0.798,0.821700261982365,0.0957921220625852,1.22384750256941,9.83806766548541,-0.077787509671591,0.5233539938926697,3.68590385243652,37.491600036621094
10517-1901,150.482585714,6.30027090934,0.0236,3.0773513317108154,0.8207852244377136,0.9448480010032654,3,9.352,-0.857,-0.9989,0.328417339034498,0.581287470326901,1.28889987644075,9.80377667504128,-0.624015576445093,0.5057100057601929,1.54478385162394,-15.896400451660156
10517-6104,150.739858783,6.27163619047,0.0215,4.501737594604492,0.9866257309913635,0.5435761213302612,3,9.649,-0.873,-0.8751,0.900122311513907,0.0368658088201099,1.16278415113945,9.86708109435582,-0.340261596772406,0.13036899268627167,4.14926752742081,-7.505899906158447
10518-3704,154.249427447,5.12629265284,0.0427,2.0970728397369385,0.7772084772586823,0.993844598531723,3,10.344,-0.28,-0.4056,0.60904797098185,0.226674247706513,1.64927471159572,9.63620222698558,0.151340274377303,0.29790401458740234,2.26063660567157,59.296600341796875
10518-12703,153.882489892,6.02854575544,0.0498,4.833520412445068,0.996812641620636,0.9918739199638367,3,10.452,0.199,-0.7075,0.944342425638441,0.193589044228492,1.29856591147567,9.57162221128289,-0.328323945474594,0.026881054043769836,5.81190325971961,45.398101806640625
10518-6102,153.819454626,5.38695887702,0.0312,2.174149751663208,0.7483445703983307,0.9413625001907349,3,10.685,0.251,-0.4721,0.76577255702451,0.943679022513662,1.36786923831074,9.68322890117915,-0.169438941404223,0.4926320016384125,3.74206764160036,-60.18050003051758
10520-9101,156.357997538,5.53438821263,0.0429,3.584764003753662,0.9754309058189392,0.9731992483139038,3,10.2,-0.292,0.325,0.868186025827843,0.118606472341505,1.35297540815507,9.7043332947625,-0.443330866519851,0.04877984896302223,4.79530116969761,47.01060104370117
10519-12704,154.896046528,6.32635857324,0.0285,5.716741561889648,0.999291867017746,0.9609951674938202,3,10.877,0.184,-0.5714,0.890049335171544,0.15975743464397,1.35461372123947,9.54973271591495,-0.180141996287487,0.03471330180764198,9.21862104252934,36.57569885253906
11838-9101,154.827945241,-0.406758245948,0.0471,3.201362371444702,0.9987180531024933,0.9096750617027283,3,10.624,0.225,-0.4539,0.737546676689874,0.200270703286274,1.31984796243828,9.79350558483239,-0.11893974795486,0.11893899738788605,7.79333151941897,-69.7603988647461
10503-9102,159.873811674,5.79539516713,0.0278,4.645868301391602,0.987695723772049,0.9037152230739594,3,10.267,0.149,0.3161,0.871798088521272,0.385469985188116,1.233055043807,9.54138013425499,-0.568354871899191,0.11277981847524643,4.11387244013489,7.494800090789795
10846-3704,154.572992959,-0.725380172554,0.0338,3.4531006813049316,0.7901068329811096,0.984128475189209,3,9.593,-0.573,-0.1867,0.609196338729943,0.755191003843479,1.26404030270765,9.63944880986454,-0.60968561914533,0.09760589897632599,1.82788312743788,-25.577999114990234
8994-12703,161.2267862,51.4916490493,0.0251,4.639859676361084,0.9960455298423767,0.9908645749092102,3,10.358,0.036,-0.3286,0.889537334150509,0.388975034815804,1.35628780224135,9.49265783435166,-0.142009964585304,0.037945400923490524,4.35347531493261,88.63970184326172
9000-3701,169.787590121,53.8378312049,0.0214,6.479556083679199,0.9808076918125153,0.9618681371212006,3,8.947,-0.849,-0.7706,0.961526098864445,0.131757452362975,1.16202478180439,9.68122869645706,-0.737062494667491,0.4875689744949341,2.26858323893253,19.35099983215332
9000-6103,169.61060952,54.4655546067,0.0408,5.644166946411133,0.995210587978363,0.9568906724452972,3,9.588,-0.211,-0.0085,0.974457021081832,0.192165128503698,1.12408858949461,9.79834180600715,-0.64465619111904,0.19726599752902985,6.06907588156897,51.58679962158203
8996-6102,173.000911677,53.7141009482,0.0268,7.978278160095215,0.9999943971633911,0.9732733964920044,3,9.617,-0.08,-0.4617,0.857791159603122,0.666687269297178,1.12438362435048,9.34267734951443,-0.833635753664103,0.09355390071868896,4.98755798962031,-60.77690124511719
8996-12704,173.046344588,53.3060985449,0.0399,5.0054731369018555,0.9992906153202057,0.9140840172767639,3,9.965,-0.347,-1.1885,0.797563372261489,0.145353547018156,1.25163577705073,9.48916712770557,-0.441033271858186,0.5281540155410767,4.92208002662918,12.855500221252441
8995-6101,175.938322499,54.8455126976,0.0592,2.976155996322632,0.9965507090091705,0.8871343731880188,3,10.663,0.662,0.1502,0.600651658305012,0.69505524933179,1.3509917023891,9.61010226384558,-0.252917297605914,0.4126545844644105,4.45123173311456,19.149200439453125
11956-12701,187.252440553,53.7396258556,0.0459,4.697640419006348,0.9993001818656921,0.9931004643440247,3,10.256,0.125,-0.5523,0.83016591081177,0.415664857492913,1.32225147947599,9.45575267040368,-0.310639731081748,0.07743819802999496,5.36297014634583,-18.60569953918457
8623-12705,311.455974655,0.674765395953,0.0273,5.3638715744018555,0.9913108348846436,0.7137727737426758,3,9.155,-1.087,-0.8032,0.566178791995535,0.0604447352518351,1.09241884182887,9.7559075519292,nan,0.45844200253486633,4.87207408159879,83.61499786376953
11761-6103,192.576352716,53.5899663334,0.023,7.120593547821045,0.9997786581516266,0.9852639138698578,3,9.173,-0.465,-1.0477,0.823700421367468,0.769368429370705,1.13928204611842,9.76546483954997,-1.37629617205774,0.1190359964966774,2.62149348877541,59.107200622558594
11955-3704,196.365089451,53.6995978228,0.0379,3.8868279457092285,0.936610221862793,0.9465679824352264,3,9.814,-0.089,-1.0682,0.82041876754786,1.09560484904136,1.1594272313642,9.7710387494829,-0.634837085956876,0.7838659882545471,2.05871747479293,39.68840026855469
11831-9102,196.319221612,53.239016946,0.0305,6.071086883544922,0.9998121857643127,0.9776028692722321,3,9.664,-0.022,0.2583,0.88966730120419,1.00006090609091,1.10386955105816,9.74465001279657,-1.289450371145,0.08936820179224014,4.53563292152211,-80.62979888916016
11955-12705,196.282432333,53.6684364902,0.029,2.540485382080078,0.9025973379611969,0.8009725213050842,3,9.865,-0.903,1.3053,0.738022497775084,0.0426591300725484,1.42583207673153,9.648037777525,-0.141196043356651,0.5672399997711182,4.21952677213617,-38.036399841308594
11761-12704,195.86457106,53.5319565106,0.0329,4.424289703369141,0.9963921010494232,0.9769650101661682,3,10.827,0.48,0.2851,0.930993146700074,0.559240401700436,1.29704187725945,9.49446155230204,-0.413319946042817,0.046007100492715836,6.66965799209723,-57.29880142211914
11831-12703,194.6599229,53.4100047118,0.0294,3.3839480876922607,0.985074371099472,0.7878146469593048,3,10.717,-0.038,0.0581,0.951047461821491,0.0899353223533015,1.41049758296508,9.64193806744584,-0.169123949027724,0.05584245175123215,5.77570543457635,-68.77839660644531
11761-12702,194.436717053,53.6370092694,0.03,3.6677050590515137,0.9870266020298004,0.8765601515769958,3,10.442,-0.107,-0.0868,0.947374320162023,0.141206352059745,1.36599862623057,9.62808653465425,-0.271966691292597,0.20169299840927124,5.31595141882266,-36.75680160522461
11761-9101,193.867894208,53.5750725568,0.0358,7.006284713745117,0.9991048276424408,0.9859907627105713,3,9.568,-0.36,-0.769,0.835049726583172,0.294539022817602,1.20308102703079,9.5948178580313,-1.0279020468695,0.13568000495433807,3.20664526519102,0.4997999966144562
11954-9101,197.848863604,53.1993191856,0.03,3.686035394668579,0.9769401550292969,0.7208734154701233,3,10.365,0.353,-0.0854,0.891216847315397,0.641101938705208,1.19749984186166,9.86246071247139,-0.360671569933795,0.09508019685745239,4.47017729153151,-34.49589920043945
11954-3703,196.922263716,53.2764638427,0.0298,3.4877476692199707,0.9268459379673004,0.9430525600910187,3,10.411,0.55,0.2148,0.745817520002996,2.28342464310682,1.21936880515293,9.74708546339863,-0.630463385469083,0.15466399490833282,2.97112030835482,-19.724199295043945
11758-12702,202.324215848,53.2517278797,0.029,6.834550380706787,0.9996872246265411,0.9625486135482788,3,9.914,-0.209,-0.0601,0.913708450159399,0.12353413926373,1.24841198839695,9.48035873692445,-0.730664587622941,0.09884600341320038,5.27856866484276,34.090599060058594
11758-6102,201.210214165,52.938205011,0.0301,3.94059157371521,0.9247494339942932,0.9886354207992554,3,10.357,-0.279,0.1311,0.890989142743647,0.249308356789548,1.46932912535088,9.60538141703364,-0.151024818000903,0.0901658833026886,4.38659087404745,16.47209930419922
9884-9101,204.450800439,53.3899954838,0.0636,3.184969663619995,0.979013979434967,0.9614814817905426,3,11.022,0.631,-0.5105,0.695014265338246,0.75038198242624,1.27144367073179,9.69525219310413,-0.47419433163272,0.3286370038986206,5.97947792541036,-80.25869750976562
11016-12704,212.15572101,50.8102593287,0.0266,6.29150390625,0.9998771846294403,0.9652044773101807,3,9.871,-0.526,-1.0506,0.931167358556024,0.0777464792982764,1.22472259381525,9.35146329812329,-0.208409473013998,0.6317489743232727,4.91900522568809,25.751699447631836
8309-6103,211.29973409,53.1156914956,0.0407,3.9638731479644775,0.7506646513938904,0.9169947504997253,3,9.671,-0.32,-0.1149,0.741647294136022,0.221857674553508,1.22498069554949,9.60412462889546,-0.534105351386648,0.6499760150909424,2.86286402634639,87.16470336914062
11011-12705,217.19896591,49.1008555554,0.027,3.8005595207214355,0.9991239011287689,0.9517266154289246,3,10.151,-0.211,-0.491,0.846848271096939,0.369345048398009,1.4178122629703,9.52619477522495,-0.186182361415992,0.24451500177383423,4.46279863777961,-70.31199645996094
11011-12703,216.511041569,49.5217324906,0.0266,5.600891590118408,0.9999690055847168,0.9142536520957947,3,10.423,-0.071,-0.5986,0.870779318798331,0.0614822175060479,1.38934353679297,9.59628966938365,-0.137780142567976,0.1783819943666458,6.32753090192558,-76.55490112304688
9867-12702,221.600347494,48.1784242374,0.0303,6.25473690032959,0.9997298419475555,0.9028675556182861,3,10.004,-0.173,-1.043,0.917742825284849,0.157111758983034,1.15330342186446,9.90809403332797,-0.111639931937209,0.060194700956344604,4.92244818684693,-83.0448989868164
8595-3702,219.042760685,50.5188220399,0.0694,4.083822727203369,0.9949043989181519,0.9156276285648346,3,11.12,0.364,-0.552,0.916799095945075,0.147029915619411,1.28487233568096,9.63633965482615,-0.171935150380284,0.07350340532610289,8.16977022457894,0.2989000082015991
8595-6102,219.593187995,50.6963072281,0.0409,6.770136833190918,0.9984171688556671,0.9940711259841919,3,9.805,-0.313,-0.408,0.985643921135412,0.1310129354233,1.22976261812607,9.46079716971425,-0.486539516605512,0.29139602184295654,3.93725224779584,-71.58920288085938
9867-9101,219.689804305,49.4425867996,0.0382,4.515222549438477,0.9993416368961334,0.9249544143676758,3,10.77,0.478,-0.8619,0.797121892396103,0.589206141315984,1.2013170913848,9.79162954079985,-0.247449022358415,0.2641400098800659,5.5607148526955,-32.50519943237305
9867-12704,222.269418815,49.94700962,0.0305,4.578197479248047,0.9975135624408722,0.7631530463695526,3,10.613,-0.048,-1.0753,0.96895672862622,0.108347089990785,1.22335829896992,9.75870010876896,-0.134980801606758,0.1671690046787262,7.23115038113105,-42.14440155029297
9033-3703,222.934895934,47.865755426,0.0499,1.5429673194885254,0.523499146103859,0.8812922239303589,3,10.408,0.581,-0.9479,0.965876073634565,1.548591390984,1.25686105530341,9.5246712761696,-0.162910418053901,0.4035260081291199,2.99472011597304,47.1614990234375
9033-3702,222.33771869,47.417495139,0.026,1.0608795881271362,0.5856708288192749,0.9532411396503448,3,10.054,-0.43,-0.8297,0.551672219201705,0.52823426936975,1.43703924717523,9.65131483415161,-0.165808400112872,0.5785080194473267,2.15796972694124,31.377700805664062
9867-3703,223.588434614,48.9911989341,0.0363,4.819127559661865,0.9627297222614288,0.9809746742248535,3,9.788,0.095,0.1448,0.758190545207392,2.12512648721631,1.08687397335205,9.88500486479865,-0.735729757372779,0.31815800070762634,1.93144218908568,-63.476898193359375
9034-3702,226.280329138,46.9636589157,0.0377,6.06118106842041,0.9980819523334503,0.9772837162017822,3,9.988,0.335,-0.3563,0.927142427581819,1.00986223731347,1.09926880477929,9.80104705926144,-0.856425671806239,0.0592431016266346,4.16911854424151,-51.729400634765625
8597-12701,224.109494037,48.0097381254,0.0518,4.299854755401611,0.989622950553894,0.7136357128620148,3,10.722,0.214,-0.7342,0.937232062061007,0.14159335619999,1.27529489847745,9.66434113521768,-0.548844869058542,0.17179104716133614,7.52832721926871,66.30509948730469
8597-3702,224.56089,48.48371,0.0375,2.0189735889434814,0.5203150808811188,0.9358469843864441,3,9.61,-0.653,0.7565,0.836521999875338,0.204366117618083,1.40705903678969,9.75263271813441,-0.151981945932288,0.12505215111742035,2.32891220606232,-63.169498443603516
9034-3704,227.575623577,46.0655109653,0.0378,3.835573673248291,0.9980750977993011,0.9667879641056061,3,9.655,-0.612,-0.4686,0.933963895374779,0.171581457401291,1.21924679782047,9.73347804474107,-0.196864414760711,0.34019899368286133,2.57358555202921,54.59880065917969
9034-6102,226.520041326,46.36959369,0.0364,4.056126594543457,0.8536065220832825,0.9542980790138245,3,9.731,-0.55,-0.0566,0.800116333564226,0.332373909693675,1.33146269317403,9.46202759212918,-0.343474798717282,0.23445099592208862,2.79003036817143,12.358099937438965
9870-12703,232.761075491,44.5597467804,0.0712,3.5330896377563477,0.9757474362850189,0.8892114460468292,3,11.195,0.445,0.2123,0.94639851680839,0.208451848745302,1.37629758697441,9.53649215601911,-0.141013618456576,0.09355277672754563,8.08139559472842,-39.59080123901367
9870-3702,229.934607505,44.3218444145,0.0282,2.6873090267181396,0.9753393232822418,0.8535568714141846,3,10.69,0.216,-1.0924,0.882719989989313,0.239562121428458,1.31861006193917,9.78469222500211,-0.0706453285612433,0.2257390022277832,4.15350468553674,-21.256000518798828
9870-12705,231.93420602,43.0690416203,0.0175,5.877614974975586,0.9998148679733276,0.9696032404899597,3,8.887,-1.137,0.6503,0.961381734681766,0.268118150161231,1.13022881263328,9.70766745287963,-1.14586370042478,0.27791300415992737,4.2962864423842,-84.095703125
9037-6101,233.63971969,43.6368793181,0.0188,4.578597068786621,0.9622227549552917,0.9482620656490326,3,9.003,-0.967,0.5462,0.876881572482799,0.300383928543604,1.17512307103066,9.36461709292248,-1.00950107580483,0.4365389943122864,2.41823917072867,3.681299924850464
9037-9101,234.620422955,43.7332008203,0.0184,3.401094436645508,0.7700473070144653,0.8424869477748871,3,9.005,-0.913,0.5244,0.84251669460086,0.37087916006598,1.14961936292901,9.72677087061333,-0.318827468439033,0.3727538457184041,2.57765239077421,73.45960235595703
9038-3701,236.874631841,42.0297193283,0.0241,7.825153350830078,0.9999703764915466,0.9538232386112213,3,9.397,-0.361,-1.2384,0.880410982542181,0.637760096302112,1.13546833748314,9.59283045999932,-1.03845155889338,0.29494601488113403,3.68131364709125,-63.79859924316406
9038-12704,237.462977626,42.0280680851,0.0353,5.289126396179199,0.9816357791423798,0.857794463634491,3,9.472,-0.411,1.7301,0.874044487839187,0.165997923684337,1.23269659436443,9.50582373166325,-0.618423757604276,0.5524058350863058,4.29814824929043,15.040499687194824
11944-9101,242.014629676,37.1539736173,0.0698,2.3135905265808105,0.9312253892421722,0.8789691925048828,3,10.936,1.007,-0.045,0.180111039784904,1.17402745750702,1.27790015449374,9.7886143260532,-0.538635360321613,0.4083229899406433,5.47515300553504,71.82749938964844
11944-3703,241.89554,38.45679,0.0199,6.403510093688965,0.9991762936115265,0.9745591282844543,3,9.164,-1.051,-1.4245,0.686866755954457,0.305374780165789,1.22649164260261,9.58006947401797,-0.864785905317827,0.6718909740447998,2.04009481749938,-47.05690002441406
11944-3702,242.042394367,38.8249725801,0.0378,3.9691548347473145,0.957097738981247,0.9924179017543793,3,9.653,-0.592,0.7393,0.749372222121343,0.339226964818971,1.27889232421201,9.60252696287752,-0.534344883774868,4.4936600029806436e-23,2.7986596638853,77.41670227050781
8314-6102,242.045499034,39.136541436,0.0377,2.5275964736938477,0.5722574889659882,0.8303178548812866,3,9.809,-0.2,0.7183,0.865111959632716,0.372980364150243,1.35657969022356,9.36388651192789,-0.246640892567659,0.28813600540161133,2.85583783355291,-50.77370071411133
11944-12703,243.72595426,37.6038659259,0.0162,5.02925968170166,0.9986086785793304,0.9938201606273651,3,9.461,-0.726,-1.1607,0.735894323137371,0.988401391433055,1.21748613556284,9.70489760023174,-1.0450441489316,0.20655499398708344,1.83034704228493,26.705799102783203
11940-6103,245.29576949,36.0685044233,0.0323,2.2115821838378906,0.784931093454361,0.5423077344894409,3,10.689,0.458,0.1327,0.695227997895608,1.0271053836756,1.26001129342594,9.87573660359237,-0.434926596788144,0.8619700074195862,4.19139122537716,78.2333984375
8147-9101,117.434926452,27.8537520479,0.0279,2.607163190841675,0.9531076848506927,0.8843610286712646,3,10.284,-0.102,0.1651,0.975754148951879,0.335063276964177,1.29275799690741,9.7075094945503,-0.177633330237233,0.19162499904632568,4.36644486620169,39.63990020751953
8145-12703,117.065788414,28.7153972947,0.0229,6.278698921203613,0.9952365458011627,0.8532887101173401,3,9.109,-0.792,-0.0811,0.861072772589648,0.136521373661054,1.16065389726211,9.78234992460771,-0.699298787779278,0.11524499952793121,3.40292285346595,73.86589813232422
8145-12701,117.01332252,28.0282684125,0.0271,4.943700313568115,0.9934714734554291,0.9580612480640411,3,10.132,-0.171,0.3852,0.690898437532966,0.404712065898265,1.30057041790098,9.69477842359832,-0.642054642210103,0.32719600200653076,6.54804650365594,4.482600212097168
8145-1901,116.993596062,28.3248061942,0.0235,2.7854058742523193,0.8051161766052246,0.9246779978275299,3,10.292,-0.473,-0.2205,0.773175912981686,0.641695490276224,1.43650433821875,9.64095317522685,0.0191876524109205,0.13971500098705292,1.73900456005413,89.79900360107422
8146-9102,117.811568516,28.1536304342,0.0523,3.4242606163024902,0.990840494632721,0.9443693459033966,3,10.748,0.316,-0.9434,0.834388121766803,0.36266110963581,1.36172292919155,9.59576352437337,-0.173531657709467,0.0926596000790596,4.52151065382487,-54.90959930419922
8938-12702,120.814384478,30.7965108405,0.0403,3.597851037979126,0.9922511577606201,0.8499518036842346,3,11.153,0.664,-0.1865,0.968415906859642,0.194753756744286,1.33156510594911,9.73705555742437,0.00389636395748401,0.05176001787185669,10.2552661087796,2.547499895095825
8938-9101,120.623738782,30.8636815558,0.0469,2.6357202529907227,0.9963870644569397,0.9925993382930756,3,10.365,-0.026,-0.3983,0.907645892799643,0.462255428548585,1.26872269450402,9.75146848842351,-0.15274119224738,0.012736000120639801,3.94876630348378,-43.12080001831055
9184-6104,120.615239824,30.8838276438,0.0462,2.8928122520446777,0.904310017824173,0.9892745912075043,3,10.445,-0.197,-0.4024,0.718755122557386,0.251325409609305,1.44771060312789,9.52293148474259,-0.121924926157608,0.0789719969034195,5.00391134575033,20.695999145507812
8938-12701,119.757477557,30.9760246615,0.0528,3.3679091930389404,0.927117645740509,0.8620888590812683,3,10.701,0.147,-0.7384,0.800219031289946,0.23962933519214,1.35511717814333,9.55350921996916,-0.182894584054899,0.3675450086593628,5.41060594236028,39.252201080322266
9184-12702,119.323870662,31.4701909633,0.0176,5.474257946014404,0.9987359642982483,0.33191999793052673,3,8.992,-0.942,-0.4849,0.892424831725794,0.241615607149964,1.11547289471291,9.85131713308469,-0.890389140657704,0.06856322836155507,4.52789762468826,25.93400001525879
9184-3704,119.994793689,31.893324138,0.0446,3.1340725421905518,0.9232606291770935,0.9202860593795776,3,10.139,0.497,-0.863,0.842470669912515,1.81296424621805,1.16374294449683,9.73410831412883,-0.232637969427036,0.2576409876346588,2.73121830885654,-26.545299530029297
10220-12705,120.550320326,32.3150512958,0.0371,6.422508239746094,0.9999340772628784,0.981819212436676,3,10.875,0.369,-0.617,0.961143745045246,0.212860868156909,1.27741848742789,9.72357504632738,-0.241245225711603,0.09235034883022308,9.03098080841789,3.569000005722046
8155-9102,53.6865150057,-1.24578377207,0.0209,4.448488235473633,0.993157684803009,0.979393720626831,3,9.704,-0.615,-0.5367,0.866053162299153,0.251396972050188,1.25049498428227,9.67024920877783,-0.30262828940394,0.005092170089483261,3.01161323222463,-70.95590209960938
8084-3701,51.1330001065,-1.2561155522,0.0211,3.1322884559631348,0.756105363368988,0.7710416316986084,3,9.492,-0.444,0.0915,0.864601312368041,1.32283859196596,1.17176047217912,9.64450810894822,-0.890614355092096,0.3017520010471344,2.09768818284163,-42.93539810180664
8078-12702,41.5140448729,0.22455852541,0.0356,4.202033996582031,0.9903007447719574,0.6860020756721497,3,9.937,-0.662,-1.0051,0.868844925232038,0.122017386326589,1.21791245792854,9.81792081052607,-0.289352553435648,0.12721699476242065,5.18091053239464,74.64109802246094
8623-3704,311.864592871,-0.310345701592,0.0535,3.3269362449645996,0.9760625660419464,0.8514231443405151,3,10.696,0.42,-0.8631,0.800447655498457,0.157385845862094,1.2872140334749,9.44066162350202,-0.492952816809217,0.060528552142429165,7.623074584363,29.72920036315918
8592-6104,224.33486,52.99342,0.0263,4.0948076248168945,0.9962569177150726,0.9955444633960724,3,9.55,-0.479,-0.2767,0.794051727811197,0.238249316709298,1.31893383680555,9.81590690034808,-0.42223748948538,0.044770099222660065,3.61967568818898,12.926199913024902
8593-1901,225.622948209,53.5757319668,0.0347,1.915984869003296,0.6565737426280975,0.7122231423854828,3,9.588,-0.461,-0.2955,0.45819121999231,0.901268237236676,1.2771287823961,9.49094904697303,-0.605938588428979,0.7669669985771179,1.1954583754183,-64.26380157470703
8593-12703,226.896639141,53.5252478055,0.0803,4.0675153732299805,0.999726802110672,0.9958353042602539,3,11.007,0.521,-1.1757,0.917163963033141,0.28574484585069,1.34231947388447,9.53795918262365,-0.288996263900113,0.01852170005440712,8.74286723374984,-43.55030059814453
8593-12702,227.67423887,52.2139009063,0.0365,5.255446910858154,0.9991543292999268,0.994466632604599,3,9.539,-0.518,-0.7196,0.893036014609478,0.233092065934762,1.2007079031061,9.59877614204329,-0.626571269288207,0.33941400051116943,2.60352998666703,41.112998962402344
8593-9102,227.83424531,52.3519202017,0.0192,3.530524492263794,0.9386247396469116,0.6924576759338379,3,8.975,-0.936,-0.8312,0.808170077366292,0.079684541069935,1.18363177845144,9.26424453234432,-0.649108287300726,0.08231750130653381,3.09445284473032,43.93659973144531
8596-9101,230.021646375,49.5016700847,0.039,6.806987762451172,0.9999983310699463,0.99773970246315,3,10.436,0.407,-0.038,0.978324442379228,0.490832005769371,1.17548451402362,9.54091196204677,-0.546838124284539,2.514660081434175e-18,5.43388391437108,-21.857999801635742
8485-12705,235.410126062,48.2740168259,0.038,4.699527740478516,0.9885298609733582,0.9670535027980804,3,9.728,-0.637,-0.4893,0.86427552744865,0.150440983269917,1.24427684336044,9.82638775555774,-0.4857133964547,0.22522500157356262,3.81761086585007,-2.2167999744415283
8485-6102,233.865390049,47.9917128875,0.0376,6.868406772613525,0.9993146657943726,0.9937377274036407,3,9.405,-0.364,-0.6568,0.815131786274652,0.623052477636176,1.13986006652944,9.68695757653978,-1.15714656749759,0.29308553828351225,2.92179947723813,-67.99259948730469
8485-3702,233.725460612,47.7617993678,0.023,6.181164264678955,0.9936097264289856,0.9896146953105927,3,9.707,0.001,-1.0823,0.938803274415448,1.71639427341686,1.11665278926712,9.77553127125056,-0.782142790459623,0.46989601850509644,2.25685820347278,-49.62099838256836
8485-9102,234.111533723,47.8547870822,0.0262,3.993680953979492,0.9895936846733093,0.811451643705368,3,10.728,0.03,-1.0123,0.914042151715882,0.295045278338494,1.35999874325034,9.64151440292898,-0.099670808674824,0.12556847585770028,4.13008178006962,52.187801361083984
8485-12704,233.685217665,48.7315215591,0.0411,6.733536243438721,0.9972720444202423,0.9017964005470276,3,9.598,-0.118,-0.7414,0.810531050915476,0.207680077008074,1.11787956694168,9.32066977144491,-0.666512855029468,0.3044370114803314,5.35814557636465,78.82520294189453
9035-12703,237.522038541,45.3380278865,0.0391,2.1367955207824707,0.611563503742218,0.900799423456192,3,9.734,-0.472,-0.2338,0.992731106631121,0.345151713454103,1.31575057528106,9.58407414272578,-0.112548096547599,0.18201979483424346,1.74236241612945,59.79180145263672
8486-12702,235.915585864,47.6674434208,0.0379,6.326883316040039,0.9968995749950409,0.9072191119194031,3,9.446,-0.499,-0.1731,0.899409041070417,0.0761254643250429,1.19846177491466,9.77874708753644,-0.591997028119636,0.07090850174427032,4.88861307657937,-69.67520141601562
8488-9102,235.322067755,46.964606201,0.0384,5.5626020431518555,0.9781709313392639,0.9645665884017944,3,9.738,-0.446,-0.2168,0.867789489320131,0.336364043077085,1.23828251874582,9.52109909346609,-0.732316202467138,0.7650189995765686,3.71865563828309,24.216899871826172
8488-6104,236.091759371,47.7008729612,0.0377,5.921755313873291,0.9997151494026184,0.9973360300064087,3,9.581,-0.436,-0.2349,0.848757360112775,0.280836510272603,1.2486063043909,9.45025061405066,-0.689200759265158,0.2510380148887634,3.0122551744577,-25.117399215698242
8487-12701,237.872870051,46.9216645222,0.0215,7.0802459716796875,0.9999016523361206,0.8897276818752289,3,9.562,-0.85,-0.4353,0.867383670963924,0.07834748501007,1.17359532861146,9.3825126628683,-1.16054626992254,0.1103610023856163,3.96674446297144,51.753299713134766
8564-12701,237.868130767,47.6609911252,0.0209,5.339073657989502,0.9999890923500061,0.8795258700847626,3,10.038,-0.467,-0.1589,0.862622715802865,0.413593966334763,1.32416860675427,9.63556386196252,-0.358649382183347,0.018528399989008904,4.56000669511748,-65.36589813232422
8564-3701,238.871211138,47.3172355917,0.0197,4.419434547424316,0.9205532968044281,0.9648562967777252,3,9.515,-0.201,0.1947,0.553648897389295,2.71016459480592,1.07900143192549,9.88370249728964,-1.28825821623658,0.6748080253601074,1.68063879413231,-47.0620002746582
9031-6104,240.585568651,44.4701755925,0.0436,3.944566011428833,0.9750761091709137,0.9598833322525024,3,9.984,-0.021,-0.3625,0.899536898520494,0.521623674382561,1.1965742983456,9.52712778515286,-0.619657167235408,0.004512690007686615,3.24013268989124,30.39889907836914
9031-12702,240.103442938,43.9343505678,0.0403,5.157069683074951,0.9956137835979462,0.9414995610713959,3,9.726,-0.582,-0.5954,0.723146517911341,0.0654022460129474,1.24587095717543,9.55770020677586,-0.293418079614639,0.14560598134994507,4.41011289045558,78.92759704589844
9031-3702,239.256899078,45.0301567614,0.0394,2.7534804344177246,0.7464607357978821,0.922450453042984,3,9.87,0.188,-0.1208,0.80366416757029,0.76272915507297,1.43362745643397,9.60562072474547,-0.341971184185358,0.3087772666721633,2.20153278524494,-40.40599822998047
9031-12701,238.948509456,44.668543326,0.0399,5.8137123584747314,0.9965403527021408,0.9582018107175827,3,10.008,-0.415,-0.3535,0.933642943943565,0.125734662868477,1.24094570880113,9.61949030365607,-0.320232290864894,0.02956700325012207,5.37643362469511,-53.39659881591797
9031-6103,238.933545409,45.1331710385,0.0378,4.169404983520508,0.948448896408081,0.9527544677257538,3,9.467,-0.454,-0.0909,0.659905523644799,0.245890754750945,1.25435901480578,9.57695746277317,-0.541562999468861,0.5344380140304565,2.51744998307994,53.69269943237305
8979-12703,242.065591427,42.7070243134,0.0389,4.780430316925049,0.9891947209835052,0.8600543141365051,3,9.396,-0.56,-0.3365,0.974962264650217,0.108739755304302,1.10514501294186,9.70376809486235,-1.14282761035544,0.24918997287750244,4.47637342931404,-5.870800018310547
8313-6104,242.695859781,41.9836706754,0.0386,5.226004600524902,0.9720835387706757,0.9858971238136292,3,9.441,-0.301,-0.2656,0.879137639315464,0.932353527245382,1.10556454434348,9.77837612171366,-1.02106495737427,0.26226499676704407,2.84432801987974,-20.455799102783203
8979-3702,241.370314955,42.6272105502,0.0394,4.486996650695801,0.998890221118927,0.9438549876213074,3,11.255,0.485,-0.5915,0.953745156217978,0.362762693486597,1.37114600963245,9.60738610884156,-0.00800383388549278,0.10728800296783447,6.82577824987896,30.782400131225586
9036-12705,241.029888829,42.8084936865,0.0393,7.4578938484191895,0.9988383054733276,0.9957578182220459,3,9.777,-0.495,-0.459,0.920931364875901,0.21998366588941,1.25451147342589,9.33927787771128,-0.537844354335708,0.10758906460782455,4.10826061261537,-61.155799865722656
9031-12705,241.150984777,43.8797876113,0.0598,3.7269885540008545,0.9760496020317078,0.9529759585857391,3,10.804,0.212,-0.4999,0.935209595495424,0.168234213920148,1.43447088369926,9.71899440216296,-0.0228148092092438,0.10936043159043313,5.92195605003466,50.244998931884766
11942-9101,246.274339053,40.9287394558,0.0289,4.646790504455566,0.9956499934196472,0.9835280179977417,3,10.182,-0.498,0.8633,0.880451715537323,0.0910474185791813,1.31173941015788,9.88461076322228,-0.0503280746741126,0.10990926623344421,4.51961746240741,54.85499954223633
11942-12701,246.225734501,41.0507937901,0.0331,5.099820613861084,0.9977987110614777,0.9505358040332794,3,10.773,0.119,0.5322,0.828621708953984,0.28342627728987,1.47412949955874,9.5232834483638,-0.0646578700535676,0.11371400207281113,7.18597635720282,-36.49599838256836
12673-6101,245.423257962,40.5910822126,0.0312,3.834388017654419,0.9686025083065033,0.9733788371086121,3,10.527,-0.024,0.4842,0.587843225962221,0.514017134809521,1.60476534633115,9.51062793394532,-0.00649250097798579,0.09815079718828201,3.86742543780357,19.377099990844727
11942-6103,245.918362946,41.1045098177,0.033,4.343729019165039,0.995772510766983,0.9335431754589081,3,10.507,-0.26,0.2916,0.76018195051226,0.27556340804336,1.45272251281509,9.84775987201268,0.0389645424633842,0.5393620133399963,3.72038717696426,46.77450180053711
8600-12704,244.882923706,41.6624626675,0.0274,6.340345859527588,0.9994305670261383,0.9668610990047455,3,9.882,-0.129,-0.1629,0.792107961637962,0.379379652534531,1.2056616182691,9.60564788471568,-0.765798951640273,0.0041070799343287945,5.02233763154134,83.54090118408203
8600-12702,245.157184068,41.4668735263,0.0606,4.399082660675049,0.9999768733978271,0.9961824119091034,3,10.899,0.379,-0.4095,0.936219098819687,0.284780686654579,1.30226341860423,9.62923010864643,-0.246984821293889,0.002104769926518202,8.69295980940366,-29.416500091552734
12674-12705,247.292362885,38.8637700692,0.0353,2.799257278442383,0.9855864942073822,0.9644062221050262,3,9.856,-0.93,0.0536,0.636206585117192,0.0995000708631898,1.36009803171248,9.66520540208528,-0.200091348004273,0.11495400220155716,3.62017634066843,39.34489822387695
12674-12703,246.842092202,39.1096306181,0.033,3.192474126815796,0.953016459941864,0.9360387623310089,3,11.062,0.565,0.9862,0.953925638671,0.676491484073299,1.33333762830475,9.72915154900214,-0.0388720689160336,0.1621280014514923,5.7979257723022,9.322799682617188
11943-6102,246.55144822,39.1431397224,0.0293,2.4126856327056885,0.538870632648468,0.9258891940116882,3,10.149,-0.561,0.7524,0.725756135461127,0.285940434418672,1.55080097738946,9.65474731801736,-0.0781202143511789,0.2326049953699112,1.79351815486278,25.485000610351562
8603-9102,246.238624146,39.5312045188,0.036,6.216135501861572,0.9999988675117493,0.995540589094162,3,10.528,0.303,-0.0326,0.899761767072915,0.554552628414582,1.23952708270998,9.62626175013455,-0.205551712357938,0.2553049921989441,5.03635967093238,-18.29319953918457
11943-12701,245.866907039,39.1913893221,0.03,2.822526693344116,0.8908383548259735,0.7797553241252899,3,10.479,-0.271,0.3195,0.886011980965149,0.0728832442538245,1.47889053893907,9.47338340402854,-0.152791715210134,0.05629580095410347,5.48100747818323,-47.897499084472656
12674-12702,245.782949131,39.3132577084,0.017,6.8219170570373535,0.9999047517776489,0.9874468445777893,3,9.414,-0.735,-0.9674,0.862448084978058,0.245509210955892,1.16767827829154,9.75051923857795,-0.539990381580411,0.0028836699202656746,3.54514698735316,83.5687026977539
12673-9101,245.500802789,40.447861089,0.0309,3.595198392868042,0.9984664022922516,0.786683201789856,3,10.579,0.447,0.7636,0.949316828214055,0.563559306340253,1.26439163291937,9.84196842078007,-0.23027387795349,0.40314133405443253,4.54670006251092,-40.167701721191406
8312-12702,245.270870484,39.9173908047,0.032,5.785550594329834,0.9993778467178345,0.9872100353240967,3,10.643,0.263,0.4294,0.934380711042027,0.38647113180642,1.29781717784506,9.64129066178293,-0.136795954560541,0.16725899279117584,5.47903651558921,-13.845199584960938
8604-9102,246.45535386,40.3452092859,0.029,5.011713027954102,0.9933898448944092,0.9437141716480255,3,10.287,0.937,0.3013,0.552796767782108,3.03668803471959,1.12196258148568,9.94068187270502,-1.01206008460787,0.5441399812698364,3.95104632476508,48.06570053100586
8550-3701,246.652704394,39.8586585127,0.0314,3.0030806064605713,0.6324734091758728,0.8982927203178406,3,10.259,0.046,0.8834,0.770716913795716,1.18952867155137,1.46041821194973,9.59553035196632,-0.0996004977686839,0.21577955273299895,2.45674734010338,-62.89179992675781
8312-12703,247.209058618,39.83508743,0.0359,2.4789143800735474,0.829821303486824,0.824834868311882,3,10.702,0.6,0.2884,0.979875451776896,0.569686808697491,1.27434457394513,9.59955873200388,-0.0986857599249542,0.04324086527477632,5.4781346799023,-27.333999633789062
8602-6102,247.23601071,39.6095520081,0.0351,4.543428897857666,0.8278559744358063,0.9493004679679871,3,9.326,-0.396,1.0401,0.85980366932374,0.509520610848767,1.25373335175629,9.4063676911171,-0.673845945614757,0.14201100170612335,2.78758501683035,75.64530181884766
8602-6101,247.762349797,39.6237367083,0.0324,1.9522348642349243,0.9500571489334106,0.990948498249054,3,9.714,-0.926,0.8708,0.444378600056101,0.0999201754919215,1.6073144437045,9.6679336417805,-0.245057994443359,0.08667684768873456,2.15437196890981,-73.73380279541016
11943-12704,247.684393701,39.899857579,0.0293,3.796184539794922,0.7223374247550964,0.97141233086586,3,9.237,-0.742,1.4411,0.845600731177887,0.00408118971645789,1.50644089098331,9.61247833714341,-0.254639786082988,0.6233530044555664,1.93709832138223,14.890999794006348
9869-12702,247.241677177,39.3190882315,0.0339,4.874652862548828,0.9988822638988495,0.8993643522262573,3,10.914,0.478,0.8046,0.811118947888727,0.738461855764328,1.45463464865763,9.69642854507523,-0.0778097718370834,0.25117701292037964,5.24489196671272,-29.34429931640625
8602-3701,247.361542684,38.4194026484,0.0305,3.5157876014709473,0.9977878332138062,0.9755756258964539,3,10.326,-0.013,-0.3105,0.889146119740673,0.445365669393112,1.40010274026542,9.56303493519022,-0.283179978721521,0.11643346591787626,2.66031401099347,34.86399841308594
12675-12704,250.620607848,34.508438557,0.022,5.671810626983643,0.9949694871902466,0.9744731187820435,3,10.052,-0.294,-1.4248,0.922439665102751,0.505352925013684,1.24291191175371,9.57674559198245,-0.379975955316213,0.5347819924354553,4.18729619484628,-37.1864013671875
12667-6104,249.93231027,36.7008409619,0.0373,4.862086772918701,0.9779672026634216,0.9915855228900909,3,9.918,-0.558,-0.5022,0.689022011812486,0.478397189655328,1.36563587610684,9.48767514565978,-0.192134429608481,0.0026318200398236513,2.69701847941031,-80.05180358886719
11946-12701,249.942531179,37.0892236014,0.031,2.2539799213409424,0.7473209500312805,0.9269106686115265,3,10.645,-0.099,0.6305,0.776440522506542,0.310935392192985,1.57361329973419,9.63125280033458,0.0504353636906321,0.19586899876594543,4.81940458221066,-27.892900466918945
12675-3703,249.907142928,35.9540710641,0.0377,5.088245391845703,0.9832768738269806,0.9668316543102264,3,9.639,-0.725,-0.3979,0.673754002972063,0.165743247146877,1.34816773785188,9.43760133271265,-0.296419850669124,0.2808060050010681,3.38286149757972,71.04640197753906
11949-12701,251.720702617,34.4100250638,0.031,6.047264575958252,0.9988227486610413,0.9889937341213226,3,10.868,0.243,-0.631,0.939884526902833,0.234979709971195,1.35028004372548,9.40258073662266,-0.286124146943253,0.02244199998676777,8.605125693226,12.180299758911133
11949-9102,252.439264227,33.9944646362,0.0538,4.1363606452941895,0.9980097413063049,0.991732269525528,3,10.596,0.314,-0.4585,0.798467909364494,0.423614026379643,1.40379613021778,9.5877870135837,-0.169524978079146,0.07038240134716034,4.98758058058969,31.351999282836914
11951-3701,253.659987406,31.9004466629,0.0359,5.476357460021973,0.9959581792354584,0.9882064163684845,3,9.486,-0.348,-0.705,0.94571127298166,0.56543193077004,1.22076034347649,9.61202158879753,-0.962516063391561,0.20913299918174744,2.20872373095878,73.43730163574219
11951-3703,254.109875548,32.2481833178,0.0364,2.4279444217681885,0.8171309530735016,0.9690782725811005,3,9.657,-0.477,-0.4027,0.938189469192763,0.384789732985901,1.28351072598462,9.58587191032641,-0.610180590279174,0.08302299678325653,2.18914255321236,57.78379821777344
12682-12705,324.686867701,-6.70190761412,0.0501,5.474621772766113,0.9999895095825195,0.9972660541534424,3,10.53,0.245,0.1277,0.966822989708007,0.210503184369156,1.17727289818347,9.60282351898424,-0.54349394840273,0.03960319980978966,5.82456858466425,43.88859939575195
12518-12701,157.469365168,-0.17439195193,0.0349,2.9904518127441406,0.9830240607261658,0.9425785839557648,3,10.83,0.45,-0.7485,0.816886451277089,0.313394605924295,1.36751411055523,9.79971357018056,0.0183972640488664,0.5737619996070862,7.69701942927789,-89.60099792480469
12684-1901,326.270759011,-7.40768220128,0.0524,3.2823104858398438,0.9788012802600861,0.990278571844101,3,10.719,0.33,0.5696,0.74968458487186,0.383415335233922,1.3211921197238,9.61771657779962,-0.131387581640497,0.040851298719644547,5.64227237207337,29.915700912475586
12684-12702,326.950734328,-7.45867895191,0.0579,3.4812192916870117,0.9832965135574341,0.9655918478965759,3,10.811,0.351,-0.1564,0.975890970754076,0.221747824516647,1.29755045992814,9.64178885257605,-0.0726170368977078,0.35313560010451717,6.7391434152486,65.89640045166016
10840-12703,135.315147082,4.11804257374,0.0281,3.951810836791992,0.9993827641010284,0.9115831255912781,3,10.175,-0.361,-0.4112,0.788955296206584,0.16020335177517,1.4319109028255,9.56986686677644,-0.620969471410669,0.18867500126361847,7.41048167765853,-86.38929748535156
8440-12701,135.065110305,40.2967379097,0.0289,5.554394245147705,0.999293327331543,0.8582976460456848,3,10.928,0.274,-0.4556,0.891161388945171,0.165989754852648,1.36458261200962,9.60997864742472,-0.251695339803142,0.08921958494220514,8.67536671324843,60.824100494384766
8440-6102,135.720053781,40.346684357,0.0414,5.879161834716797,0.9916201829910278,0.9862811863422394,3,9.456,-0.112,-0.6211,0.901352164463337,1.18162335677417,1.09114889273047,9.64820923179087,-0.968860076924768,0.4319689869880676,3.16927993005031,78.14099884033203
8247-6102,136.825546505,41.3884614241,0.0271,3.1318135261535645,0.9716594815254211,0.966841459274292,3,9.838,-0.479,0.4752,0.846601830060846,0.0674356764361852,1.44282699589286,9.44142897345803,-0.261512237711988,0.05575510114431381,3.51624168218696,-8.55210018157959
8250-3704,140.210574427,42.2888478624,0.0408,2.0844480991363525,0.6478167176246643,0.864637553691864,3,9.927,-0.028,-0.5373,0.698601709278095,1.46510598349621,1.22536687351235,9.6427367191122,-0.335257667709481,0.746599018573761,1.81955358831393,-41.579200744628906
8250-6101,138.753149994,42.0243897468,0.0279,4.492946147918701,0.9919658005237579,0.969979465007782,3,10.351,1.025,-0.1935,0.605455532390184,4.87522797528566,1.18860267919327,9.8514285872681,-0.601269612980611,0.16052000224590302,3.32105416053695,-10.192299842834473
8250-12702,140.359627792,43.1021548866,0.0452,5.632920742034912,0.9994555115699768,0.9872260093688965,3,10.11,-0.104,-0.9834,0.8841870411933,0.299551134500214,1.22695461346509,9.45911946874676,-0.454034933635984,0.03468869999051094,5.14396189347892,-21.171600341796875
8461-6103,144.639942763,44.6267106962,0.0247,4.603566646575928,0.9867236018180847,0.9827884435653687,3,10.361,-0.369,-0.9351,0.813752806759061,0.35326764308883,1.43042971731504,9.63908923707826,-0.0607885377124103,0.08475198591308904,3.17178712692894,86.35079956054688
8458-12701,144.787792386,45.3708428044,0.0427,3.4413673877716064,0.8842867910861969,0.9282748699188232,3,10.267,0.207,-0.3797,0.624485879275507,0.620807471807367,1.34711194788422,9.70726179402284,-0.46899270370151,0.5984230041503906,4.69766475328715,-28.02050018310547
8458-3701,146.27343073,45.5870370554,0.0162,4.305376052856445,0.9071004986763,0.9803549349308014,3,9.499,-0.437,-0.4471,0.730231012390582,2.05131368721689,1.29478466109556,9.56208064291212,-0.560323239260852,0.16090784475042932,1.27405128273278,-20.801799774169922
8458-9102,146.978913532,45.4684754662,0.0153,6.446895122528076,0.9990569949150085,0.980741411447525,3,8.983,-0.945,-0.2636,0.845350141531327,0.184351901682485,1.19368247265424,9.34574984348182,-0.76334666949932,0.4232776902995374,2.13385406300209,26.310300827026367
9497-1901,117.375206751,21.7527896599,0.0237,4.186764717102051,0.9408378303050995,0.9498825967311859,3,9.295,-0.262,-0.9396,0.661485794796665,1.35274756333821,1.09382127828673,9.83136138916016,-0.856159707632932,0.4294390082359314,1.66566756636212,58.819400787353516
8726-3703,116.921450044,22.7816071145,0.0279,2.609065294265747,0.5683224052190781,0.6911487877368927,3,10.302,0.389,-1.0297,0.904734529086616,2.05641731249765,1.22834918448411,9.66099128385987,-0.280927748827621,0.7360209822654724,2.76154811313901,84.25440216064453
9499-3703,119.39665231,25.013970837,0.0156,2.9731409549713135,0.7351369261741638,0.7848321497440338,3,8.892,-1.242,-0.1126,0.932809992855841,0.0753167386048178,1.20799897894433,9.76047614945306,-0.391833414062105,0.7256470364466323,1.58681971928044,72.12680053710938
8941-3703,121.70479387,26.1689648879,0.0239,2.0393459796905518,0.6031389236450195,0.8249259889125824,3,9.38,-0.756,-0.2338,0.959553141950334,0.376410946938554,1.24702736224603,9.53859959322997,-0.395184191444306,0.1521880030632019,1.94620903888059,-65.59380340576172
8941-6102,122.115480415,26.3725704363,0.0273,4.168613433837891,0.9719629883766174,0.9864914119243622,3,9.93,-0.42,-0.1554,0.907525034740264,0.352647004414759,1.40180095842518,9.5364897689434,-0.313123244483663,0.3800690174102783,3.08195119096378,48.42290115356445
8942-12704,123.807495221,27.4088051877,0.0377,6.605670928955078,0.9988096356391907,0.7198210060596466,3,9.603,-0.378,-0.4552,0.842572769047585,0.0582238370875695,1.17358165511787,9.47629607325852,-0.467464011297984,0.24546897411346436,5.72275715782231,-39.55730056762695
8941-12703,122.727067782,26.6967401924,0.0365,4.828972339630127,0.9817011952400208,0.9069313704967499,3,9.637,-0.386,-0.7538,0.661829544940778,0.061051146940464,1.28912814407847,9.51791549769659,-1.19834599244953,0.07983370125293732,4.10252491607023,-5.8933000564575195
8942-6102,124.267479696,28.3150890152,0.0201,6.541275501251221,0.9950442612171173,0.9699678719043732,3,9.442,-0.845,-0.4998,0.758384500407411,0.159626456099976,1.39522026465185,9.46604456106821,-0.576838400959968,0.5205280184745789,2.25978028693698,54.634700775146484
8942-6103,124.337230897,28.3183087615,0.02,5.736682891845703,0.9988105893135071,0.9743088185787201,3,9.274,-0.504,-0.472,0.654106326669216,1.43649770434665,1.1475478275255,9.79427280474191,-0.881728276489961,0.5474740266799927,2.59545172210727,74.85659790039062
8942-3703,124.38506864,28.3578278812,0.0199,4.455784797668457,0.9104723632335663,0.8545364439487457,3,9.006,-0.298,-0.4641,0.651076901148529,2.10418334944415,1.10936032014665,9.58987221477008,-1.0400239630781,0.3449073764594195,2.01162252102086,0.0
11746-3704,128.137327288,29.9381186536,0.03,3.4329779148101807,0.993276447057724,0.9834953248500824,3,10.624,-0.064,-0.7767,0.829851975707075,0.59481045010404,1.37377452507362,9.65760599386812,-0.0629014946463885,0.3267099857330322,2.76144792648291,-44.79750061035156
11746-3703,128.161412768,30.3624053793,0.048,3.953690528869629,0.9667980074882507,0.9781740009784698,3,10.644,0.236,0.3164,0.85467961034839,0.717181742481089,1.35276374583684,9.78741122448084,-0.0330097937222684,0.09174220263957977,3.95770217342376,-58.5098991394043
11746-12702,127.946472625,30.4094706938,0.0255,7.751270294189453,0.9999727606773376,0.9940013587474823,3,9.677,-0.363,-0.5899,0.770811594813911,0.277326745780311,1.21879534515838,9.67656989916406,-0.775084764969469,0.9029039740562439,4.97181732074513,37.57590103149414
11746-3701,127.245306891,30.4580188634,0.0506,3.083744525909424,0.9767720997333527,0.982874184846878,3,10.662,0.257,1.4403,0.848059339016523,0.714683643362947,1.39108904611835,9.67887176455873,-0.0930317585083721,0.3981949985027313,3.08404837374632,-11.871000289916992
7992-3704,252.474485808,62.8419660661,0.0366,4.7764387130737305,0.999882698059082,0.9679757952690125,3,9.95,-0.359,-1.1532,0.589156954306157,0.265237272462685,1.3263446860489,9.39311783434164,-0.404715538032428,0.13130098581314087,4.68035882064577,-55.38999938964844
7992-3702,253.313049551,64.4762786637,0.0542,2.5597803592681885,0.5496160984039307,0.7843074798583984,3,10.36,0.68,-0.8689,0.781045283548228,2.17319321290647,1.10617001526912,9.79418858422174,-0.74294061072246,0.7164519001488185,3.0976892623073,-3.995500087738037
7992-9101,253.006899312,64.1208379858,0.0191,6.81245756149292,0.9919864237308502,0.9160428941249847,3,9.122,-1.043,-0.8517,0.682918476107183,0.124814930915544,1.15170677471255,9.88782165700739,-0.416848440837077,0.5532614109583209,2.83372370747872,-72.13009643554688
11983-3701,256.238579088,63.8132715567,0.0162,3.3774964809417725,0.8257227540016174,0.9126385748386383,3,9.092,-0.68,-1.1397,0.697227209738589,0.896394547226504,1.16022003876352,9.53173232271214,-1.25708748361077,0.2608239948749542,1.2875886144396,24.408300399780273
8610-6102,255.854811653,60.6623453473,0.024,5.138480186462402,0.9954174160957336,0.9472764134407043,3,9.516,-0.402,-0.7649,0.95281788724262,0.282415932688939,1.18358147352113,9.4968560775121,-0.807968224750624,0.6599249839782715,2.92239946080919,-64.81649780273438
8610-6103,256.847716792,61.4410591662,0.0234,4.039144515991211,0.9672336578369141,0.8928107619285583,3,9.775,-0.535,-0.5661,0.811423532400878,0.352148411113672,1.30033999599497,9.46372105473219,-0.43255179276069,0.47671499848365784,2.46012475419372,-26.625699996948242
8610-6101,255.593427625,61.1665426222,0.0234,3.389254331588745,0.7388804256916046,0.9132343232631683,3,10.231,-0.215,-0.8195,0.817950042990395,0.57539197729436,1.34714406080012,9.55224364646757,-0.203651233792606,0.5818060040473938,2.54661787002388,85.89859771728516
8610-3702,255.029555525,61.2872843677,0.0275,3.2458226680755615,0.7184333503246307,0.9777605831623077,3,10.102,0.068,-0.6806,0.694605744865608,1.14710689166212,1.31101626866793,9.64573355395384,-0.39780048429966,0.061330001801252365,2.77981795309864,14.577899932861328
8086-6104,57.458686222,-0.8456668113,0.0362,4.049930095672607,0.9030333161354065,0.9662880897521973,3,9.459,-0.332,-0.0476,0.629074120213966,0.561356732075722,1.16376070072043,9.79785667669894,-0.887092632145592,0.605991005897522,2.37031064187715,-40.09189987182617
8086-1902,57.526989564,-0.217307988216,0.015,3.2142651081085205,0.7450023889541626,0.972556084394455,3,9.017,-0.663,-1.3171,0.821819285255013,0.573010205054372,1.18922258153886,9.62247789074676,-0.707571765178382,0.5049039721488953,1.08073288204103,-12.647700309753418
8086-3703,57.1146542756,0.671607536523,0.0254,3.343468189239502,0.9633809626102448,0.7973523437976837,3,9.657,-0.502,-0.667,0.468063029608557,0.344905613146526,1.22264680608984,9.929836917646,-0.503492215290816,0.4834499955177307,2.64895083662655,60.920799255371094
8086-3702,57.0253525105,0.208844356366,0.0255,3.3139843940734863,0.9451988339424133,0.9051423668861389,3,9.932,-0.072,-0.8541,0.926149324417112,0.861265426502831,1.18350328562206,9.59231549224468,-0.249092941706755,0.06765997409820557,2.52476289913229,52.83610153198242
9497-9101,116.57006,20.75229,0.0169,3.976639986038208,0.7783503532409668,0.9636586308479309,3,8.925,-0.754,-1.0262,0.835102714620704,0.420767584919978,1.05644161231702,9.97900768434158,-0.460798632594371,0.30511999130249023,1.01243765163512,-29.439800262451172
8726-12705,117.328574454,21.8037654578,0.0246,3.4265589714050293,0.9191527664661407,0.7288262248039246,3,9.269,-0.663,-0.6652,0.903223309008524,0.0498532978039003,1.26607336542971,9.78024771911929,-0.541928606638403,0.10355299711227417,2.71005990048319,22.22800064086914
9497-12701,117.667900971,21.2322212035,0.0632,2.988321304321289,0.8639912307262421,0.9919001460075378,3,10.91,0.401,-0.9567,0.823127695844324,0.369061662733719,1.39517345945463,9.53982881054733,0.00594926726245301,0.004549841324698404,6.22991432534178,1.597000002861023
9496-6102,119.194565629,21.8122771349,0.0154,4.831061840057373,0.9652287662029266,0.9523837268352509,3,9.011,-1.058,-0.8566,0.839898008794342,0.32816890485842,1.20632011875242,9.466512842371,-1.25581269533861,0.0013669900363311172,1.74721541020936,-35.26319885253906
9496-12702,119.005340583,21.796188248,0.0448,3.1904091835021973,0.9489609599113464,0.9486366510391235,3,10.45,-0.118,-0.7185,0.65111646080508,0.260521236753944,1.34023782862966,9.59178425711815,-0.135783855030031,0.2778579890727997,5.54601251118346,-34.49489974975586
9496-12701,118.910936299,21.4314698686,0.0286,4.30771541595459,0.9903755187988281,0.9811704158782959,3,10.45,-0.176,-0.9751,0.905948487362345,0.262848144979654,1.40717989507695,9.51522887788637,-0.332893702162035,0.003430739976465702,5.51468693065654,-34.28260040283203
9498-12702,118.475880477,22.4657552819,0.0447,3.3580570220947266,0.9634075462818146,0.8461331129074097,3,10.483,0.291,-0.473,0.532600434022743,0.281271093585508,1.26086100103726,9.89227110737502,-0.452657068580991,0.1739179939031601,5.72781900590678,71.59190368652344
9497-3703,117.995883207,21.7087816223,0.0499,1.9924590587615967,0.7277531027793884,0.9714066982269287,3,10.517,0.565,-0.515,0.744995986150902,1.74034217169521,1.25350009850835,9.69663963558698,-0.239762350260174,0.46606600284576416,2.88660590889834,-9.52970027923584
9498-1902,119.378374669,22.8222843866,0.0227,1.4685351848602295,0.5526400506496429,0.8974190950393677,3,9.69,-0.928,-0.8828,0.938940853761995,0.376710766668261,1.34608337821271,9.63274838515002,-0.139736293515924,0.493943989276886,1.63114746317247,16.28660011291504
9503-12702,121.13966751,24.2762426886,0.046,5.537596702575684,0.9988736510276794,0.9856024980545044,3,10.247,0.122,-0.2972,0.961119229238171,0.267406086119503,1.24738279161314,9.49352642117126,-0.430080147012315,0.0013634799979627132,5.92803745938567,37.2504997253418
8940-12705,121.365612425,24.7953158283,0.0464,4.1424784660339355,0.9998829960823059,0.9708308279514313,3,10.42,-0.1,-0.3684,0.891396880577152,0.294291590494911,1.30761319743437,9.74837679284991,-0.165558407132072,0.15174572501640066,6.5186859827607,65.14399719238281
10221-6101,123.265271707,24.5581555942,0.0208,4.232778549194336,0.9412035644054413,0.9232136011123657,3,9.378,-0.545,-0.702,0.716129833756054,0.764172039340862,1.16035302928942,9.86267040185254,-1.370591469967,0.15277099609375,2.42158989776894,-42.41780090332031
9508-9101,124.799502889,25.5317113858,0.0194,7.459265232086182,0.9999216198921204,0.9721739292144775,3,9.081,-0.924,-0.4195,0.861080215516413,0.19148248578758,1.12496017897523,9.82114633550548,-0.219334992593286,0.35627198219299316,3.05377067604312,-0.9656999707221985
9509-9102,123.884699534,25.8111326166,0.0456,6.058198928833008,0.9990545213222504,0.9700303971767426,3,10.087,0.098,-0.2237,0.79953776322039,0.155336684769881,1.11644489372144,9.28818829035518,-0.733160472322594,0.37803199887275696,4.26082167239257,50.344398498535156
9509-12704,123.927344598,25.9653756651,0.0393,3.7450761795043945,0.9536634683609009,0.47232040762901306,3,9.722,-0.338,0.1908,0.657539114705691,0.0313028884233099,1.15264698523578,9.65534181113195,-0.477897752565567,0.595986008644104,7.11296679678777,7.982999801635742
9509-3703,124.523826762,26.6690321661,0.039,1.9550971984863281,0.7564237713813782,0.9586989283561707,3,9.531,-0.998,-0.3184,0.703046293085325,0.00553635802261231,1.55750741357938,9.63767041485719,-0.22432750539873,0.5201600193977356,2.09612267211,33.472801208496094
8942-9102,124.547943346,26.6538857717,0.0383,7.015188217163086,0.9982917010784149,0.958241879940033,3,9.443,-0.251,-0.329,0.945284817058895,0.478785277705439,1.17357091550179,9.52965134418372,-0.791686411939486,0.14498800039291382,3.68294916734183,-19.688400268554688
9509-6104,123.87203821,26.1509812019,0.0211,4.274420261383057,0.9935740232467651,0.9469940066337585,3,10.046,-0.22,-0.4537,0.777269415704068,0.68472888735547,1.2134486036973,9.58288478947648,-0.567317701650388,0.6631829738616943,2.63440997545539,29.689800262451172
8610-12703,257.19049208,62.0433486502,0.0262,4.063257694244385,0.98631152510643,0.9918531775474548,3,10.639,0.375,-0.4571,0.7814467958997,0.64035184503908,1.58277732192769,9.60778206478466,-0.0353961983580387,0.22714300453662872,4.85781427781417,-29.728200912475586
7992-1902,257.247919024,62.8980190772,0.0271,5.222539901733398,0.9983312785625458,0.9821285605430603,3,10.596,0.104,-0.6813,0.6002251878111,0.209700587498486,1.32489562073877,9.35643817791863,-0.0532782843580381,0.02352139912545681,5.84192479385325,-34.39099884033203
9510-9102,127.202157103,28.9205030761,0.0299,4.955552101135254,0.9999425411224365,0.9827125668525696,3,10.238,-0.136,-1.2115,0.966726373990125,0.184707743827327,1.31755786841805,9.44943368988807,-0.180252290574006,0.06547397375106812,4.13545241769261,24.50160026550293
11747-12702,129.013881055,28.963161811,0.052,3.2604005336761475,0.994208961725235,0.9879009127616882,3,10.607,0.222,-0.1453,0.948545668137814,0.230212079805299,1.32781489523633,9.64415811480898,-0.159047518252875,0.0017503299750387669,6.47333805504699,66.99549865722656
9510-6103,127.511819926,29.2831296116,0.0497,5.803151607513428,0.9989553987979889,0.9125730097293854,3,10.428,0.532,-0.8506,0.931833107787699,0.20012052663258,1.10002734413986,9.73643964902319,-0.619616930088913,0.124694544301162,7.67287786635383,13.1318998336792
9510-12703,128.026434789,29.2362513135,0.0785,3.9096639156341553,0.9735867083072662,0.9091703593730927,3,11.242,0.588,-0.4481,0.823032757695582,0.267945317783003,1.39036575823012,9.59249191765833,-0.122501771869914,0.21649299561977386,7.94243786045248,-38.51599884033203
10499-6103,131.667639677,29.8665472166,0.0198,5.4114603996276855,0.9990958869457245,0.9838893711566925,3,9.42,-0.414,-1.1311,0.853808253159128,0.895867738123109,1.14480661492802,9.84527783731017,-0.980187094331991,0.058159101754426956,2.14969924181035,-85.56279754638672
10502-12704,130.397244212,30.1042879902,0.0493,3.562387704849243,0.9996059238910675,0.9366909265518188,3,10.745,0.019,0.1682,0.746378783463097,0.179131888048134,1.52850296487195,9.74818898258787,0.0706340803108601,0.23221903663452764,4.76401122366294,22.10930061340332
10502-6103,130.526005689,30.8200517243,0.0267,5.1462249755859375,0.9982382953166962,0.852315753698349,3,10.275,-0.068,-0.7535,0.953887557218245,0.387484722222712,1.24647685927935,9.86174725522898,-0.242540368528077,0.2984820008277893,3.08950509629663,-34.66320037841797
10502-12703,130.35032109,30.704596391,0.0513,3.4613490104675293,0.9935729801654816,0.9865786135196686,3,10.667,0.003,-0.3918,0.896570181967125,0.153063311320161,1.50946778511847,9.60238791427227,-0.100877916950243,0.03480910137295723,6.30896117654066,28.583099365234375
10502-6104,130.652997759,30.4925027956,0.0269,2.384457588195801,0.9830921292304993,0.9848718643188477,3,10.144,-0.296,-0.7901,0.858138988710001,0.295192876587213,1.38629480003291,9.68527622897215,-0.496712081864326,0.22889399528503418,2.88637390147283,71.02030181884766
10501-3703,134.076923727,32.1396679964,0.045,4.624085426330566,0.9991824328899384,0.9931225776672363,3,10.169,-0.271,-1.0424,0.910826911807664,0.144864471368672,1.31585206498491,9.49806559687913,-0.313785017078573,0.05525298789143562,4.39411439064193,34.526798248291016
10500-12704,136.273978462,32.6223799199,0.0582,3.7919139862060547,0.9927672147750854,0.9711841344833374,3,10.752,0.77,-1.0425,0.745109282147929,1.43864054477423,1.17264236673377,9.7538836604417,-0.618627581000328,0.12620800733566284,5.56135446939884,-38.56639862060547
10504-9102,139.484314392,34.5093229347,0.0232,1.874042272567749,0.7944320440292358,0.9309577345848083,3,10.143,-0.507,0.8754,0.869860389080716,0.125588446144846,1.39503602079207,9.57592954828282,-0.209907449089047,0.029514100402593613,3.66755981883902,33.2411003112793
10506-6102,139.170274836,34.4476237339,0.0236,5.577643871307373,0.9989028871059418,0.9663380682468414,3,9.615,-0.878,0.5225,0.882756176174905,0.0921374267864528,1.27478093735921,9.43231619102786,-0.549149221091559,0.0015179599868133664,3.20133275527656,89.28119659423828
10506-12704,139.137845221,35.1612821691,0.0173,8.125420570373535,0.9999737739562988,0.972311794757843,3,8.895,-0.557,-0.9364,0.876600499250748,0.842878149860923,1.11588574496,9.7294692795686,-1.43784972925981,0.053687699139118195,2.39162530054212,6.801799774169922
10506-9102,139.668605439,34.680832064,0.0461,1.4416505098342896,0.6310212314128876,0.7183099687099457,3,10.442,-0.197,-0.8236,0.650095778730504,0.297770180229823,1.37680437244478,9.65559216990615,-0.306004412018816,0.7370749711990356,3.86940305100218,66.44390106201172
10506-3703,140.097594825,35.2415446686,0.0254,6.2018914222717285,0.9997564554214478,0.9853618443012238,3,9.442,-0.27,-0.1851,0.915482267919354,0.73577358037352,1.11725657621246,9.78168560808355,-0.949044200597387,0.17434099316596985,2.26158346420471,-68.2614974975586
8152-9101,142.087523492,35.0535815666,0.0493,3.274528980255127,0.9774574041366577,0.972145140171051,3,10.434,0.029,-1.3327,0.976802804415498,0.216648860229462,1.29800345820128,9.48842019697632,-0.102818719895952,0.03412260115146637,4.37183638070763,-11.172300338745117
8152-3702,142.40661842,35.4876356716,0.0416,1.322281002998352,0.6414285600185394,0.8218464553356171,3,10.156,-0.596,-0.9756,0.726726472510159,0.180472079430893,1.41092800522333,9.625594651097,-0.226863544991221,0.8245819807052612,2.29698176079421,-49.802799224853516
8152-12704,142.410328916,35.3402379343,0.0145,6.4316840171813965,0.997856616973877,0.9081527888774872,3,9.158,-0.925,-0.8515,0.824998792554478,0.116004403765335,1.17813873483904,9.50053510376901,-0.507509379705997,0.8970010280609131,3.89794179239336,35.86360168457031
8152-12703,141.427299842,35.3060457494,0.0163,4.85223388671875,0.9748060703277588,0.9237452149391174,3,9.395,-0.819,-0.8989,0.841807475681596,0.124645789128288,1.2312507988943,9.56899287628404,-0.57240945170022,0.03755730018019676,3.14301460046889,67.40910339355469
10504-12704,140.944129258,35.483400571,0.0266,3.1401736736297607,0.8885636329650879,0.8547734022140503,3,10.074,-0.138,-0.8325,0.883795268813488,0.617035847240433,1.20095428167037,9.65302148009791,-0.544384642758153,0.4851529896259308,3.0292136010907,-74.88580322265625
10506-12703,140.52167475,35.425001529,0.0252,5.562875747680664,0.996033251285553,0.9244584739208221,3,9.801,-0.152,-0.3658,0.913010285669152,0.358933147472086,1.15574839611126,9.76654290093316,-0.601945655093049,0.10639999806880951,3.94940862141387,-20.25979995727539
8462-12702,145.202128036,36.4555403301,0.0147,7.695451736450195,0.9998732209205627,0.9438917338848114,3,9.142,-1.185,-0.8525,0.680012378880882,0.0529423822748902,1.13604798992736,9.76512483394507,-0.736968466428795,0.10520702600479126,3.7668829906246,88.77899932861328
8462-12703,144.130274095,38.0950243241,0.0456,6.499785423278809,0.9994777143001556,0.9707539081573486,3,10.125,0.01,-0.9344,0.811066994452334,0.146549151103075,1.22819581244083,9.68240507877234,-0.404612939526336,0.031191600486636162,7.0977481508936,-37.079898834228516
8462-6104,146.242973066,36.8215573868,0.0225,5.581957817077637,0.9858216643333435,0.9741860330104828,3,9.477,-0.547,-0.0086,0.666027487637457,0.338960315765912,1.1859783934689,9.59314195941193,-0.389997638415809,0.3717939853668213,2.8209861547603,-48.60329818725586
8462-3703,146.422748559,37.451285541,0.0223,6.321617126464844,0.9913696944713593,0.9578929841518402,3,9.174,-0.599,-0.5097,0.92990353364016,0.45905908820997,1.1529119989243,9.64087293653777,-0.440420222749011,0.07541000097990036,2.27105063397925,47.49480056762695
8462-12704,144.419761375,38.062816005,0.0202,7.288510322570801,0.999358743429184,0.9049975872039795,3,9.031,-0.82,-0.1668,0.829397525741997,0.0530293492589488,1.12645499773832,9.17585283144557,-0.817833119931847,0.28208790088590613,4.29049950524835,-52.17399978637695
11983-6104,260.064231533,63.7469972382,0.036,6.68427848815918,0.9987345039844513,0.95577073097229,3,9.499,-0.437,-0.4098,0.493121914008589,0.236671262160436,1.20798367943627,9.64826998614302,-1.1848706599365,0.14093700051307678,2.77289416633263,-70.30549621582031
11760-6102,191.349015529,49.869810559,0.0387,3.6826798915863037,0.9546376466751099,0.9906193912029266,3,10.008,0.073,-0.2076,0.483182148064474,0.877774048394298,1.25697450879856,9.68960259707287,-0.723148291159158,0.2720009982585907,2.75988181692884,-27.125
11832-12705,190.194781774,49.9660770108,0.0266,6.885351181030273,0.999917209148407,0.955063670873642,3,10.04,-0.308,-0.5534,0.826254214906397,0.324568165760978,1.35026510729427,9.62918511689311,-0.276584796472029,0.3980410099029541,4.44389151236427,-27.594900131225586
11832-12702,188.601746513,50.5820052069,0.047,4.6097588539123535,0.9977260231971741,0.9466102421283722,3,10.441,-0.077,-0.4312,0.892829314996314,0.0251384381528931,1.20816612187141,9.29321071933013,-0.40392457647155,0.042476579546928406,7.99200387183212,31.899099349975586
11832-9102,188.82923117,50.6672072296,0.042,5.473191261291504,0.9999860525131226,0.9976724684238434,3,9.929,-0.233,0.698,0.816079509615518,0.433468113886645,1.2469368377426,9.46483636576719,-0.508589785839572,0.5977810025215149,4.00389690900629,-83.55110168457031
11832-6104,188.802845725,50.8280041519,0.0408,2.1349613666534424,0.6087986528873444,0.9358722567558289,3,9.912,-0.804,0.7007,0.616588965493922,0.0628031215434167,1.53567203343592,9.52967592345343,-0.0664665591404445,0.058371301740407944,3.00879695277915,6.820300102233887
11865-3701,156.313181179,0.892640123494,0.0227,6.681808948516846,0.9996857047080994,0.9853798747062683,3,9.192,-0.687,0.4384,0.882560247797657,0.57333587098423,1.13697859995086,9.63380789034295,-1.33486239434708,0.23839199542999268,2.28587203330906,13.236000061035156
11760-12702,192.27338,49.55354,0.0393,5.243875026702881,0.9997580051422119,0.9847556054592133,3,9.832,-0.478,-0.4956,0.802069979385519,0.152712805572489,1.29646700174958,9.8089856605337,-0.565449215486796,0.08672085404396057,5.35263896485525,-85.96019744873047
11760-12701,192.215324998,49.3020716047,0.0312,6.355239391326904,0.9999215602874756,0.959688127040863,3,10.399,-0.051,-0.6561,0.868116959840528,0.073776604915293,1.34105077140949,9.69571662093654,-0.239642453513513,0.0704185888171196,6.893003375658,25.66710090637207
11760-6103,191.059479598,50.2316729756,0.0281,3.379356861114502,0.9933722615242004,0.9673994779586792,3,10.546,-0.251,-0.6662,0.77775262988715,0.146430283067152,1.53717082131689,9.85615021387736,-0.114762074624028,0.31461301445961,3.40706668724665,-54.12300109863281
11760-9102,192.40417629,50.4025439904,0.0531,3.8532869815826416,0.9191350340843201,0.9768783748149872,3,10.551,0.536,-0.8054,0.790118865930907,0.750650985809917,1.30625904101383,9.60369782881303,-0.154726857530198,0.12974399328231812,4.5714461511691,-64.25420379638672
11760-12704,193.045129588,50.5315188011,0.0477,4.5519866943359375,0.9994318783283234,0.997798502445221,3,10.493,0.002,-0.4651,0.910341906583638,0.259499527175533,1.38403319429993,9.54918784758057,-0.264614311966932,0.7244830131530762,5.89224916120294,-32.8036994934082
11760-3701,193.097523872,50.1065068598,0.0217,5.997190475463867,0.997707188129425,0.9884640276432037,3,9.358,-0.691,-1.0287,0.522236634303432,0.662266614078065,1.29229461074733,9.61784127601469,-0.837529631395532,0.1912969946861267,1.82295121903129,-76.11190032958984
11018-12704,195.817130172,50.6207674422,0.0236,6.523994445800781,0.9998577535152435,0.9508331418037415,3,10.149,0.16,-0.5102,0.841901862065565,0.230507688397153,1.18312023243149,9.48682867059804,-0.461849149534799,0.03404679894447327,5.2513531514192,28.05739974975586
11830-3704,197.710482053,49.8927499125,0.0252,5.803197860717773,0.9999213218688965,0.8161966800689697,3,10.513,-0.029,-0.7415,0.489688919220479,0.357074797738347,1.39174022450973,9.71307194112527,-0.322778895911243,0.01442280039191246,8.27770951854979,41.38050079345703
11830-12705,197.921569846,50.2472547612,0.0159,4.5388922691345215,0.9632256925106049,0.7359819710254669,3,9.255,-1.168,-0.8378,0.862212592752424,0.0287159669741615,1.18075463938198,9.62814466784699,-0.578575587633884,0.05585699900984764,4.96286358233272,49.942100524902344
8319-3704,199.239947241,47.8683354111,0.0268,5.957764625549316,0.997856080532074,0.9523470401763916,3,9.823,-0.786,-0.0665,0.468739226532682,0.10914042320514,1.3131228132866,9.52017063034905,-0.530333063698778,0.13403600454330444,3.76766992609682,-84.79850006103516
8319-12705,202.128436403,47.7140384144,0.0608,4.084085464477539,0.9872497022151947,0.5464979410171509,3,11.159,0.384,0.0297,0.714473996612808,0.133383109045127,1.46808085731345,9.80088173885537,-0.115587957870366,0.17639398378324145,11.1700651095311,-78.2822036743164
8325-12702,209.895142449,47.1476800318,0.042,7.7221269607543945,0.9999006390571594,0.9359844326972961,3,9.888,0.415,-0.7031,0.787071074326631,1.04625735559355,1.06596354532385,9.76970000122532,-0.971387054643247,0.41774600744247437,5.37108145258024,31.240100860595703
8325-3701,209.424426717,46.7144264623,0.0408,5.9510393142700195,0.9974830448627472,0.9770869016647339,3,9.431,-0.077,-0.4868,0.697886182903469,1.09434738472248,1.11729203500175,9.64083868855178,-1.03627704944875,0.38795599341392517,2.69005042845163,-73.23860168457031
8325-3703,212.529428799,46.4395604501,0.0263,6.90525484085083,0.9997947216033936,0.5028205662965775,3,10.029,-0.249,-0.6126,0.613544149354063,0.218652880532875,1.31103836363779,9.74007953297007,-0.596524745677457,0.13478064516216584,8.54604791436775,20.379899978637695
8325-12703,213.149187912,47.2530577,0.0281,3.8857741355895996,0.9990100860595703,0.9860243797302246,3,10.821,0.06,-0.9182,0.853336084790488,0.196105761404279,1.54290673673042,9.7787937795273,-0.0890611537148932,0.09505639970302582,4.69312226289478,-23.291099548339844
8980-9101,223.397339019,42.447220005,0.0271,4.508619785308838,0.9934457838535309,0.9176342487335205,3,10.613,0.189,-0.8842,0.883481837516884,0.115402983214434,1.24672771343168,9.860701206477,0.0166372140723685,0.7645918384621881,4.33115159921047,-14.200599670410156
8980-12701,223.339689055,43.0759085177,0.0372,6.168014049530029,0.9993381202220917,0.9338228404521942,3,9.664,-0.44,-1.1378,0.863662168013523,0.119453749244171,1.21597981833753,9.68870255537707,-0.609952589568466,0.12260699272155762,4.03056127243126,-82.04199981689453
8980-9102,225.791524074,41.8163174826,0.0252,6.449617385864258,0.9994017481803894,0.8935978710651398,3,9.7,-0.483,-0.8943,0.91328494142357,0.416030949996052,1.27183914694659,9.53543924177536,-0.430504651969731,0.49304699897766113,3.66449407713034,-27.014999389648438
9871-6103,226.989232854,41.9023394247,0.0169,3.237264633178711,0.9884666502475739,0.939089834690094,3,9.527,-0.731,-0.2247,0.883597152741395,0.406244494977142,1.24390567837204,9.57490562573828,-0.308361243592067,0.522596001625061,1.79506310947734,-37.92620086669922
9871-3701,227.360498507,42.5954051455,0.0175,4.978704929351807,0.9859936833381653,0.9558565616607666,3,9.257,-0.784,-0.1791,0.742191901906325,0.495386846320144,1.20980330928723,9.31873644867329,-0.786689852644699,0.5912309885025024,1.74871550739047,21.017799377441406
9871-6101,227.863793703,41.0899929929,0.0308,3.9427833557128906,0.9698795080184937,0.9105241298675537,3,10.353,0.175,0.1266,0.796922742462576,0.846790692991815,1.27006910395925,9.35136604983397,-0.463602610511912,0.20142599940299988,3.45943656340099,-7.838399887084961
8610-1901,258.759074014,60.2163080881,0.0201,2.9537718296051025,0.7502232193946838,0.897360771894455,3,9.127,-0.674,-0.5745,0.716654594244354,1.32181912244623,1.16625033926692,9.67609594662984,-1.0222436068335,0.25661998987197876,1.06062691378782,53.79899978637695
8315-9102,235.208007294,38.5134589921,0.0437,1.9668511152267456,0.7278870344161987,0.9599275588989258,3,10.308,-0.2,-1.1059,0.950572288457922,0.356017835501548,1.36614990466204,9.68742352302627,-0.0745187100361694,0.13686099648475647,3.56186275251511,82.0896987915039
8611-12701,262.257375976,60.089399624,0.0205,4.131464004516602,0.996007889509201,0.8169519305229187,3,9.779,-0.402,-0.6047,0.926019593362351,0.209745790521766,1.21068500998924,9.48981548318959,-0.647495378945211,0.3081049653847435,3.61403372607981,1.7302000522613525
8611-12704,260.705617581,60.4448593136,0.0203,3.0400283336639404,0.9402295649051666,0.74567511677742,3,10.613,0.207,-0.9112,0.765369641227938,0.681173044833628,1.39378609658384,9.52751727393179,-0.151075470283853,0.11297390781161565,3.54369345515715,-77.62139892578125
8611-9102,259.79543423,61.5422704447,0.0276,3.8409018516540527,0.9962267279624939,0.9991677403450012,3,10.436,-0.135,-0.3734,0.938892805604025,0.627011341024185,1.45114803764127,9.77624531129394,-0.0243183320163599,0.15464001893997192,3.83094806276472,-28.117399215698242
8625-3703,259.376307236,57.0681032516,0.028,1.4310749769210815,0.5504473149776459,0.9296875596046448,3,9.915,-0.611,0.2916,0.877860885253191,0.161410638631508,1.55617701855702,9.54878862458046,-0.136624729223173,0.11387643361694691,2.61875097286888,68.8865966796875
8625-6102,258.354609835,57.1329636205,0.0288,5.95259952545166,0.995692640542984,0.9208772480487823,3,9.255,-1.095,0.6169,0.79301840706319,0.0733364734734655,1.30577666354591,9.20923460854424,-0.422879971985263,0.0038576400838792324,3.53240777685872,30.953399658203125
8625-12702,259.240574906,57.479979764,0.0284,6.295029163360596,0.9985515177249908,0.973074197769165,3,10.504,-0.003,0.8246,0.796040147933039,0.0676686027672111,1.22355690871239,9.83241980099919,-0.315918779411269,0.6787170171737671,5.71921632046202,-43.55220031738281
8625-9101,259.833229539,57.9002793791,0.0289,3.7219417095184326,0.9660901725292206,0.6891145706176758,3,10.47,0.284,0.0243,0.797507178063952,0.211935654478639,1.40672913108611,9.82553752504214,-0.147858826507522,0.4544055368131135,4.78229512813834,25.52739906311035
8625-6104,260.584258385,57.6121550998,0.0267,4.12162971496582,0.8662438988685608,0.9866940975189209,3,9.976,-0.589,-0.1022,0.703979052623439,0.150774576677487,1.42569249676491,9.49378694428337,-0.103718197579035,0.004692893670479544,3.28933440888831,-52.09270095825195
11865-12702,156.681144868,1.00615035475,0.0216,4.67861270904541,0.9998335540294647,0.9722646772861481,3,10.188,-0.095,0.4688,0.944999961998504,0.401851850980346,1.2473953381482,9.78779003885057,-0.625040561367165,0.06283149868249893,5.32977772968895,-15.526300430297852
7990-3703,262.09934807,57.5454136595,0.0285,3.2295398712158203,0.8533966839313507,0.9367456436157227,3,9.896,0.643,-0.1814,0.967490311957976,7.97861613746038,0.972189032234656,10.0049456350731,-1.0121943626741,0.26620399951934814,2.64882746446181,-82.14800262451172
7991-12704,261.321053643,56.9518773841,0.025,5.3508148193359375,0.9981072545051575,0.7156858742237091,3,9.849,-0.365,0.2251,0.93003134467286,0.175069603604914,1.23099422399722,9.28990164092093,-0.468444717111009,0.37510184576826755,4.39034969350452,10.325900077819824
8626-3702,261.721224401,56.8488006459,0.0278,2.4555513858795166,0.9326706528663635,0.9680874645709991,3,10.537,-0.112,0.6802,0.529693062936937,1.37466213062812,1.45083587559675,9.75437090372798,-0.0473710131843226,0.2264000028371811,2.86635152698806,5.6097002029418945
8625-12705,261.706139018,56.8107818784,0.0294,2.3973286151885986,0.7377851605415344,0.4722963273525238,3,10.141,-0.052,0.8044,0.664173078537616,0.0411972271563409,1.42700388795819,9.81077594889534,-0.185534836848577,0.6005679965019226,4.43445257130619,-24.396400451660156
7990-3702,262.10003999,57.002098826,0.0297,2.104762315750122,0.8747363388538361,0.9450547099113464,3,10.132,-0.572,0.6623,0.472436855621429,0.204938118584308,1.44112973497832,9.89328260325422,-0.106479156788702,0.22717499732971191,2.54199769572574,6.0177998542785645
8626-9101,262.468323287,56.8263130659,0.0301,4.461395740509033,0.984576016664505,0.9294010102748871,3,10.404,0.03,0.621,0.942975407546587,0.209589640073305,1.30807385068337,9.78805011643303,-0.140072190814247,0.0021594399586319923,4.60003265035251,3.8304998874664307
8626-3703,264.662544833,56.8242436544,0.0294,2.787571430206299,0.8478626906871796,0.8824964761734009,3,10.147,0.314,-0.2773,0.790371759445562,1.42244387138303,1.29047601315871,9.84298919330944,-0.279661197147586,0.17632600665092468,2.89850021403476,-21.285900115966797
11020-3704,206.538354722,55.1603854959,0.0402,6.232787609100342,0.9988775849342346,0.8932608366012573,3,9.469,-0.036,-0.3005,0.505034851964771,0.675069242452979,1.15379147566707,9.44926673089615,-0.667287351988782,0.40494558215141296,4.2783725809022,17.837799072265625
11013-6102,206.810497033,55.5696184739,0.0155,6.033532619476318,0.9979771077632904,0.9859267771244049,3,9.084,-0.613,-0.9109,0.658109581497965,0.682326278149953,1.15419855003237,9.66536913255248,-1.04343030320273,0.045480500906705856,2.31543363711605,-56.49589920043945
11013-9102,207.328242837,55.7779264376,0.04,6.466104030609131,0.9977323412895203,0.9978977143764496,3,9.799,-0.034,0.0379,0.670409932380692,1.12835230908042,1.16131583246177,9.70370689401723,-0.81672479570514,0.47196099162101746,3.30883069974616,11.254599571228027
11013-6103,206.542869148,56.4324933084,0.0354,4.67294454574585,0.9926880300045013,0.9551555216312408,3,9.61,-0.908,0.5694,0.545438273884282,0.112011011076362,1.32904063651145,9.47874735437258,-0.685941311355793,0.22418199479579926,3.98157745508923,-26.901199340820312
11013-3704,208.510275583,54.6184747057,0.0256,5.7914204597473145,0.9999821782112122,0.9854866564273834,3,9.821,-0.346,-1.0695,0.597846988590715,0.354706840090414,1.21604751866185,9.77506601063892,-0.636055250209991,0.02897549979388714,4.5558886651379,-48.447898864746094
8626-12703,265.108775133,56.7012509205,0.0693,4.17739200592041,0.9877837002277374,0.9078598320484161,3,10.994,0.645,-0.7422,0.817878071299688,0.350680581788892,1.26177426478151,9.7020249607587,-0.466810598352341,0.12037499994039536,7.52301708148994,-62.02199935913086
9196-1902,261.10511407,53.5179199547,0.0242,1.194700837135315,0.7749197781085968,0.7957454919815063,3,10.117,-0.057,-1.0573,0.904575384899089,1.11891124061489,1.3919709062067,9.60382855107085,-0.165104114990493,0.3382359493563632,1.70904845650688,10.763299942016602
12518-6101,159.059562539,-0.159036291478,0.0277,3.8222460746765137,0.8883433043956757,0.9389366209506989,3,10.339,0.314,-0.7857,0.833836150552732,0.995305221019441,1.27820935859062,9.62348793347677,-0.211394918042075,0.9386810064315796,3.5049495360213,-85.66349792480469
8547-6102,217.324860201,52.6655598805,0.0305,4.095021724700928,0.9929828941822052,0.913674920797348,3,10.595,0.314,-0.9101,0.826979273487727,0.511690056055944,1.41534015200605,9.62564407791754,-0.0845099869043086,0.07577002048492432,4.50112104869672,41.33720016479492
8547-12702,217.91069574,52.7494624631,0.0457,3.689053773880005,0.9977468848228455,0.4890824854373932,3,10.564,-0.111,0.335,0.744423962231203,0.163849226844479,1.44920754456112,9.667220596352,-0.0957734962755983,0.2764739990234375,6.98561180044566,-36.1239013671875
8547-6103,215.92408546,53.7660567703,0.0424,4.963555812835693,0.996367335319519,0.9744254350662231,3,10.128,0.063,-0.3487,0.859430271536542,0.505417463245249,1.21062764743712,9.59530553432426,-0.423020263972005,0.20384413031407955,3.81639510814943,68.80650329589844
12518-12702,158.371100395,-0.860407428659,0.0404,4.905216693878174,0.9952191710472107,0.9743759036064148,3,9.518,-0.119,-0.9965,0.962431506252503,0.216228051269389,1.17599238684655,9.58817509737882,-0.641732617655788,0.0019927499815821648,4.59928961485852,-57.55220031738281
8592-3704,221.276090964,53.1883292501,0.0377,2.287262439727783,0.5226052701473236,0.8509263098239899,3,9.39,-0.339,-0.955,0.633153114805794,1.10249228826065,1.16006925782149,9.54901040876755,-0.938944141882839,0.6102709770202637,1.58199626165241,-22.27440071105957
9865-3702,223.636052295,50.1551663813,0.0372,3.750807285308838,0.9427026808261871,0.9765079915523529,3,9.556,-0.168,-0.489,0.634775863680852,1.23938198627277,1.1297742448608,9.90527861527722,-0.71225965402343,0.4479660093784332,1.70780207642592,73.50050354003906
9867-12703,222.834822636,49.8364635889,0.0382,4.70374870300293,0.9960041642189026,0.9686558246612549,3,9.497,-0.49,-0.411,0.923476833017818,0.202848621912788,1.18949895676391,9.37166877948876,-0.675475200950497,0.027323000133037567,4.71401774438896,-84.04989624023438
8595-12705,221.786518508,50.1957073163,0.076,3.620148181915283,0.9977245032787323,0.8949075639247894,3,11.168,0.61,-0.537,0.7423190910429,0.198289625575714,1.32240514711872,9.55108117816424,-0.228370330759296,0.2428010106086731,8.49820289747816,-5.381999969482422
8595-12703,220.716792448,52.2809912468,0.025,5.658169269561768,0.9993707835674286,0.8727375566959381,3,9.684,-0.443,-1.0593,0.882860672727023,0.0847153617539702,1.22829832750826,9.65871276662807,-0.664897664267608,0.07316905000515805,4.61829175404869,-49.72309875488281
8592-6101,222.671773309,51.704468559,0.026,4.37319803237915,0.9991786777973175,0.9791577160358429,3,10.474,0.414,-0.677,0.648386515762945,2.26232159173466,1.231239254542,9.84192476898732,-0.668695712179848,0.777400016784668,3.15887264663245,-13.986700057983398
8592-12701,222.848380537,51.4761226141,0.0353,7.5578742027282715,0.9999411106109619,0.9926001131534576,3,9.488,-0.265,-0.5385,0.284193003605491,0.418358558769518,1.13409951842104,9.62952251530657,-1.25044701839938,0.12638796088303175,3.34092747578571,-65.40470123291016
9865-12701,224.941125343,49.5039283741,0.0266,4.136406421661377,0.9615505337715149,0.8766815662384033,3,10.642,0.174,0.1035,0.670383745828059,0.13631276373527,1.46031340360626,9.54444612445253,-0.150190779158488,0.196275994181633,7.45239706725959,-8.762299537658691
9865-12702,223.964741911,49.647511889,0.0261,4.127440929412842,0.9332258999347687,0.8451797962188721,3,9.812,-0.31,-0.0488,0.899369516439266,0.233733425782185,1.17118068414044,9.66993295929648,-0.54241505894396,0.06606546181960524,4.53299979065557,78.21170043945312
9865-3701,224.014437942,49.3112726313,0.0371,3.951632022857666,0.9373917579650879,0.9476086497306824,3,9.648,-0.47,0.307,0.719724016316907,0.478333495784177,1.23148401556804,9.57504303912924,-0.625064392538384,0.3988789916038513,1.82094110655332,82.06320190429688
8598-3702,227.696164303,49.2050440748,0.0382,3.5538859367370605,0.8915023803710938,0.8613812625408173,3,9.392,-0.098,-0.6761,0.533079615423676,1.16090942409102,1.14112249207148,9.86559402099763,-1.07827294914409,0.20315000414848328,2.19250562980411,79.71800231933594
8598-3703,229.480721787,49.1678335217,0.0368,5.563969135284424,0.9935673773288727,0.9892973899841309,3,9.371,-0.457,0.1494,0.746678463719475,0.380072188589901,1.2151558459439,9.71799402622261,-0.681012353270945,0.026325300335884094,2.28064505460704,-71.68679809570312
8596-12702,230.172274476,49.1065424828,0.0383,3.867840528488159,0.9881840646266937,0.9237199127674103,3,11.124,0.367,0.0039,0.811211172592064,0.285314983033268,1.43631033621116,9.6302244003373,-0.122569612960209,0.25648000836372375,6.93918924175562,-81.53410339355469
8596-1902,231.398355057,48.5974655614,0.0524,4.867411136627197,0.997407853603363,0.8566495478153229,3,10.942,0.242,-0.9121,0.614799905514221,0.345895753535233,1.38541660549233,9.59037519849912,-0.125640125384535,0.3004530072212219,6.92389968143923,-71.8499984741211
8596-12705,231.325814447,48.4121036276,0.0372,6.2350172996521,0.9975949823856354,0.9431405067443848,3,9.615,-0.543,1.104,0.80439194765463,0.0890323124477051,1.19445825089081,9.63591133223639,-0.804114212863374,0.1418990045785904,5.11593620849205,-42.46590042114258
8485-6101,232.544896555,47.8210747227,0.0364,3.603192090988159,0.6192231178283691,0.886389434337616,3,9.755,-0.423,-0.4662,0.725093378853134,0.329790004050744,1.27778257587075,9.7190445268997,-0.517048696661838,0.15099209423205598,2.30081640049737,58.89189910888672
8488-12705,235.018229338,45.9484881707,0.0365,3.3169500827789307,0.97768834233284,0.8391885757446289,3,11.08,0.382,1.2493,0.737013489796752,0.387608494915986,1.48126308375722,9.73790444219955,0.0147930018697873,0.7642729878425598,6.62514742761956,-43.26890182495117
8551-12705,233.940924979,44.8347966393,0.0296,5.379258632659912,0.9993104338645935,0.9559394717216492,3,10.365,0.661,-1.0416,0.805213090454413,1.1577897795359,1.15830890527328,9.63866942338269,-0.512282968350132,0.559718797119955,5.33773839844367,-88.47090148925781
8551-12704,233.3193794,45.6985288222,0.0294,5.1237382888793945,0.9978460967540741,0.9875207245349884,3,10.656,0.214,-0.8311,0.797307753215337,0.554852858916973,1.39128125571026,9.6534911661437,-0.156913976511457,0.024314699694514275,5.03357506983711,9.4350004196167
8551-3701,232.907252329,45.7436980307,0.038,4.218276023864746,0.9806665778160095,0.9658603668212891,3,9.9,0.248,-0.681,0.472948008047061,2.02528640979614,1.15329901700219,9.8706888651607,-0.682641034460429,0.5852530002593994,2.24971259233664,-37.6349983215332
8551-12702,232.8232,45.41654,0.0705,2.664759635925293,0.9463501572608948,0.876626193523407,3,10.957,0.512,0.5677,0.211263395339113,0.00203971527162914,1.36704858962617,9.69136473482305,-0.370775812875592,0.17830890648063288,7.36702286816159,19.026599884033203
8488-12701,233.861336821,46.744728311,0.0365,5.848124027252197,0.989241361618042,0.9124322533607483,3,9.442,-0.68,-0.2794,0.692590185038039,0.0826733210886509,1.31324444934982,9.54438337364582,-0.412730352716012,0.8820610046386719,3.61901986150709,63.52190017700195
8488-9101,234.702949689,46.1710470706,0.0367,5.300266742706299,0.9801410436630249,0.989246129989624,3,9.456,-0.359,0.4241,0.933122643803957,0.497526464046873,1.19014037646036,9.51964369012852,-0.835249425546087,0.01643330045044422,3.11902831106287,-49.796199798583984
8488-3702,234.81362259,46.132822387,0.0193,4.259321212768555,0.8518297374248505,0.9175412654876709,3,9.453,-0.487,-0.9691,0.714616766701929,0.973211614834133,1.16779367491913,9.67118151019317,-0.842295807268884,0.3784649968147278,1.53054484453617,-34.55799865722656
8488-12704,234.81495569,46.8360194501,0.0204,5.9595866203308105,0.999448299407959,0.9577363431453705,3,9.504,-1.235,-1.0643,0.65845414106791,0.166407655105266,1.30090668755709,9.59552041545058,-0.543680655640183,0.000553603982552886,3.45434169653044,40.555301666259766
9036-6103,237.761272891,44.2742899645,0.0345,5.8362507820129395,0.9763533771038055,0.9749595820903778,3,9.377,-0.441,-0.6321,0.82932637856605,0.88715673709569,1.12590973396625,9.76719901922977,-0.737901541575638,0.16215300559997559,2.51195239038897,-49.35559844970703
9035-3701,236.214156391,43.6974636982,0.0371,1.8548094034194946,0.5399815440177917,0.9275123476982117,3,9.814,-0.067,0.2994,0.556930635885007,1.20054434365919,1.23326739811267,9.49201661842038,-0.668183379943924,0.5960080027580261,1.83126467265077,-86.45860290527344
9035-12701,236.469969242,44.2632173071,0.0399,6.032070636749268,0.9993551969528198,0.946466863155365,3,9.721,0.146,-0.43,0.910652919419191,0.774205157121942,1.13853227336301,9.57885353348472,-0.925796150709642,0.29494601488113403,4.37300522968724,-31.010900497436523
9035-12705,236.377526846,44.0163790263,0.0374,6.031630992889404,0.9996424317359924,0.8398320972919464,3,9.486,-0.35,0.1297,0.915473003361277,0.118804785188124,1.17053235490045,9.43095065078349,-0.915937456669229,0.22516375266722918,4.53070442000131,-79.04019927978516
9035-1902,235.89912,43.84218,0.037,3.7911088466644287,0.9611001014709473,0.9753710329532623,3,10.165,-0.052,0.6131,0.152291571858872,0.458592280317592,1.37592386532638,nan,nan,0.14910000562667847,0.693524001376724,30.652700424194336
8551-6104,234.63748,44.60099,0.0365,4.400524139404297,0.9769494235515594,0.996279239654541,3,9.9,-0.075,-0.5499,0.655832654073668,0.803465347339734,1.33086339592224,9.74486834063675,-0.334058540449901,0.001552690053358674,2.61191782104241,21.362899780273438
8551-12703,235.474322239,45.3057640946,0.0372,4.458341598510742,0.9838572144508362,0.9754324555397034,3,9.702,-0.477,0.1868,0.909005590671129,0.189114689378166,1.26326118582097,9.52059476640489,-0.219489225767779,0.014580800198018551,2.79268525859882,-53.24509811401367
9035-3703,235.649766072,44.6732566299,0.0374,3.2871036529541016,0.7485124170780182,0.9086659848690033,3,9.471,-0.206,-0.0175,0.81372058829868,1.14323227811127,1.16005917292058,9.80005832970744,-0.819015139281147,0.322750985622406,1.85816453984046,-13.549699783325195
8551-9102,235.669362292,45.432085787,0.0376,4.75533390045166,0.9851927161216736,0.9222164452075958,3,9.536,-0.559,0.2558,0.629950302686732,0.315444588829797,1.23287471494203,9.55751106859458,-0.737780237258083,0.21007899940013885,3.20324757667519,-40.52000045776367
8488-3701,235.738700008,45.2821177349,0.0375,3.856541395187378,0.9431784749031067,0.9705991446971893,3,9.535,-0.359,0.1416,0.944322922788265,0.637639566106865,1.19292892026266,9.67445777112787,-0.633075708512104,0.18601100146770477,2.09980827085451,-83.1229019165039
9035-12704,236.298747667,45.154509011,0.0379,5.087059020996094,0.9987474679946899,0.9779316484928131,3,9.667,-0.202,-0.1767,0.904904524802984,0.386265948907407,1.25047148964932,9.53632258935407,-0.720039301057054,0.09972730278968811,4.67345538563228,-4.143599987030029
9035-9102,236.083608174,44.9435181253,0.0368,6.164777755737305,0.9967278838157654,0.9479922354221344,3,9.638,-0.641,-0.0577,0.915475575323146,0.225342471622387,1.24304401890915,9.77541050092139,-0.42830290596443,0.0842370018362999,3.5925046469268,-50.06869888305664
9035-12702,236.558432622,44.964591611,0.0383,1.5675582885742188,0.5465194284915924,0.870467334985733,3,9.964,-0.208,-0.0216,0.755108513573017,0.97230066797452,1.20228904376156,9.79416388357529,-0.305911451331669,0.2338239997625351,1.66483687302899,-77.13860321044922
9036-12704,240.601734639,42.7570781606,0.0399,4.223402976989746,0.9981993436813354,0.9744026958942413,3,9.961,-0.314,-0.5652,0.918684553577546,0.114390951007681,1.27692700972564,9.34737228817409,-0.439281908648484,0.09850813411251065,4.60059690469559,67.77279663085938
8313-12701,239.4918,41.792591,0.035,5.515633583068848,0.9983822107315063,0.9603202044963837,3,10.704,0.318,0.3722,0.936822299422034,0.424397486182619,1.26184426976532,9.54014205161971,-0.288432314596844,0.08041101694107056,7.07555991695623,-5.994999885559082
9196-3704,263.083695278,53.5462220634,0.0514,4.840206146240234,0.9927649796009064,0.7878717184066772,3,10.747,-0.011,-0.5163,0.639189394535735,0.0983988474495675,1.29086524425086,9.7604544259081,-0.392185394622084,0.15198955781009735,15.1910522932051,14.468099594116211
9038-6104,239.117114615,41.8468254445,0.0409,5.035778522491455,0.9933544397354126,0.9845978021621704,3,9.821,-0.235,0.4273,0.769806847662821,0.299384183387317,1.21913290663538,9.35955772929722,-0.420506871830333,0.529416024684906,3.21440617766545,-31.931400299072266
9038-12705,239.173486866,41.8795983424,0.0345,5.71781587600708,0.9839695990085602,0.8121698498725891,3,9.496,-0.316,0.5383,0.860450065659169,0.324802973775279,1.22994914296323,9.56904410641603,-0.521858766644892,0.6313409805297852,4.25574855894571,-28.811899185180664
9038-9102,237.1354335,42.6198201118,0.0204,6.538251876831055,0.9985364377498627,0.9925069212913513,3,9.408,-0.968,-0.7415,0.914091423667409,0.244593107057457,1.26787382710957,9.44191882971561,-0.559222539296054,0.164342001080513,3.09114095280249,33.0817985534668
9196-6104,262.317715289,54.2059237546,0.0791,4.271198272705078,0.9998418390750885,0.9947658181190491,3,10.944,0.954,1.0177,0.837069322077129,0.652541581949313,1.2625911300109,9.50743834611141,-0.286331029590031,0.1489347047347121,5.98996336685476,-54.99909973144531
8313-12703,240.365851242,42.3881865027,0.0355,4.596337795257568,0.9994166493415833,0.9709838926792145,3,10.761,0.246,-0.5693,0.944267729303264,0.14543788352805,1.29398602473488,9.61808030773894,-0.144658609487192,0.08263705831943649,7.189499012971,43.932701110839844
8313-1901,240.287125377,41.8807489359,0.0243,4.019840717315674,0.8529962003231049,0.9104115962982178,3,9.509,-0.101,-0.8347,0.390580982570164,5.76390439646265,1.02085990895375,9.90180008676317,-1.22814103063911,0.5631660223007202,1.28359414864955,-70.53800201416016
8313-12702,240.67741912,41.1972609837,0.0333,6.098300933837891,0.9999839663505554,0.9940791726112366,3,10.579,0.816,-0.1028,0.836875913096551,1.25697412177132,1.15771076453802,9.78135816256205,-0.917889999410119,0.07260780036449432,6.18319903783793,68.01419830322266
8979-9101,241.278593012,42.0373576473,0.0768,3.2490766048431396,0.9539575278759003,0.7473872900009155,3,11.119,0.409,-0.6114,0.95503534871622,0.0480567076836345,1.4011129056508,9.65649422684101,-0.165561828509236,0.05024652689521195,12.54216755555,35.17599868774414
11944-6103,242.709079468,38.7082418628,0.0379,3.5609917640686035,0.9572324752807617,0.9741454720497131,3,9.9,-0.271,-0.3727,0.841606784276377,0.42645467433827,1.2284913556984,9.60269329331138,-0.297299352875262,0.2886269986629486,2.50482767199864,78.32430267333984
8602-9101,245.50106378,38.9150731969,0.0173,6.580341339111328,0.9999203681945801,0.9952000379562378,3,9.548,-0.519,-1.0422,0.877142956415111,0.675702845374278,1.18242412705667,9.75386923346856,-0.64842924225812,0.1324719786643982,2.50134332903014,84.50830078125
12667-6101,248.867085138,35.836975896,0.0341,4.064234256744385,0.9872733950614929,0.9829955995082855,3,10.627,0.723,-0.1167,0.781859126942906,1.59347739328151,1.25030008083121,9.6018254959222,-0.173900504880632,0.1438950002193451,3.93284602351135,-42.81669998168945
11940-1902,246.626234333,35.6717843635,0.0332,2.135202646255493,0.8145895302295685,0.9527576863765717,3,10.942,0.273,-0.1742,0.671029611746841,0.918427060794882,1.32745468265061,9.75824042329884,-0.10204126166669,0.1725189983844757,4.74101899434803,81.0000991821289
11940-9102,245.985374909,36.2276012107,0.0329,4.787388324737549,0.9898153841495514,0.9565534591674805,3,10.926,0.27,0.1023,0.828052138728887,0.606017839916465,1.43065398072763,9.63025621500882,-0.0517601793500209,0.07251489907503128,5.34879055835873,53.03409957885742
11948-6102,250.003981348,32.2463037231,0.0314,7.1019110679626465,0.9992539584636688,0.9937166273593903,3,9.78,-0.124,-0.6011,0.69084856136341,0.42763544197717,1.20054735349288,9.40127252809929,-0.883433801598018,0.49428999423980713,3.53262894133539,11.416999816894531
11951-12702,252.109776971,31.9263427619,0.0543,4.389199733734131,0.9911169707775116,0.8798617720603943,3,10.749,0.334,0.2614,0.730104085115866,0.134218351692077,1.33755023718384,9.75898362362023,-0.107624355267093,0.10156971961259842,7.95505886272827,14.752599716186523
11948-1902,251.417369457,32.0912623718,0.0377,2.3870325088500977,0.7732943296432495,0.9358386695384979,3,9.831,0.087,-0.7287,0.812625724021053,1.4668381729246,1.21158817693787,9.69034024633542,-0.462842249463905,0.1204729974269867,1.56712058885395,-1.3884999752044678
11948-9102,250.871292087,32.2898275708,0.0402,5.515439033508301,0.9988272190093994,0.9718371331691742,3,9.674,-0.247,-0.7558,0.962357633580218,0.609227344364738,1.1670983996206,9.54620185524525,-0.819868174059825,0.629065990447998,3.37553025367226,78.72209930419922
11948-12704,250.810818967,33.5825525178,0.0528,4.106888771057129,0.9904573559761047,0.9039314687252045,3,10.599,0.093,-0.9455,0.955441194229156,0.0522964108269099,1.28128971453,9.59058499866062,-0.292791310076912,0.061324700713157654,5.9806482177509,86.35399627685547
11950-6104,252.271955726,29.7587746686,0.0321,2.636798143386841,0.7921095788478851,0.9017964005470276,3,10.62,0.833,-0.7168,0.639594785609691,1.89507325986492,1.23368710902514,9.75680591987841,-0.33674747551782,0.07719510048627853,4.08671084664223,9.433300018310547
11951-9102,253.548055985,30.1193950595,0.0625,3.066136598587036,0.9798531830310822,0.839650422334671,3,11.273,0.562,0.314,0.837095493234171,0.344293579282436,1.31669959399707,9.62123158098471,-0.293699443979998,0.09553290158510208,8.60111088074442,-78.86309814453125
11951-12701,251.982171929,31.7935925696,0.0551,3.1623318195343018,0.9258878529071808,0.8366858661174774,3,10.961,0.164,0.2378,0.938149114544548,0.0987261641911229,1.5117810036772,9.56365887420346,-0.177080936739315,0.11490800231695175,8.8027451913858,47.65489959716797
8331-3703,204.150191543,43.3733683513,0.0526,1.0537949800491333,0.545307457447052,0.895062118768692,3,10.568,0.701,0.6928,0.754125038443603,0.602271723719203,1.31001141718014,9.5303397708469,-0.115373061412494,0.2430039942264557,4.9351326242455,-41.29869842529297
8327-3703,202.828754981,44.8020102924,0.0561,5.581480979919434,0.9993985295295715,0.9283711910247803,3,10.269,0.526,-0.9979,0.954600471197861,0.641410156009564,1.10164716116185,9.77653757442127,-0.86888739186706,0.42982301115989685,4.61276447854576,-33.603599548339844
8327-12701,203.160455841,43.823622653,0.0535,3.609382390975952,0.9959012567996979,0.8709892928600311,3,10.839,0.127,-0.7325,0.835503984284766,0.273711083879899,1.44660395763262,9.67866476376851,-0.0665086461231114,0.31491100788116455,6.91502519874186,-26.028200149536133
8327-12704,204.435966904,44.3897529293,0.0644,4.955641269683838,0.9998446702957153,0.9973457157611847,3,10.853,0.685,-0.0217,0.960871259070518,0.318821120091104,1.28384009231939,9.37784979126669,-0.20704905315387,0.0015678999479860067,7.47049453957005,-43.283199310302734
8327-12702,204.807938343,44.251001563,0.034,5.512479782104492,0.9995256066322327,0.9537087082862854,3,10.801,0.389,-0.936,0.947826459883935,0.224460383408431,1.32997141488696,9.55218599348357,-0.245264512906321,0.1908559948205948,5.61057229113236,13.583100318908691
8332-9101,207.557469772,42.7462672628,0.0284,4.543676376342773,0.9887084662914276,0.88348388671875,3,10.313,0.032,-0.9612,0.958754630208692,0.243180351185832,1.25318104640353,9.75197165566261,-0.136021083028931,0.06393098831176758,4.51139622076619,-16.45709991455078
8332-12701,206.709891359,42.6512883268,0.0283,5.1803693771362305,0.9975253045558929,0.8926212191581726,3,9.964,0.129,-0.7873,0.920236547375307,0.345588072527688,1.18321804560229,9.546800154869,-0.795544260499453,0.13904838966251137,5.62463033429975,-81.7655029296875
8331-12704,205.251031775,42.4314116287,0.0279,4.456473350524902,0.9985536336898804,0.9590096771717072,3,10.908,0.116,-0.7608,0.96894607083474,0.32594918119055,1.44919429810907,9.55624489398918,-0.0472562085428422,0.10934299975633621,5.83368692551476,28.308000564575195
8332-3702,207.872808357,43.8064280934,0.0333,3.424717903137207,0.8901708126068115,0.9208862781524658,3,10.283,0.638,-0.9283,0.835429720031383,1.98677478768856,1.15186536614475,9.76948753992716,-0.728257987535361,0.6380532453662724,3.21744567821561,1.5576000213623047
8332-3704,209.639791989,41.724180851,0.0428,1.8284268379211426,0.7125169932842255,0.9892082214355469,3,10.261,-0.428,-1.3647,0.391327819629812,0.456012081746529,1.55821183325532,9.63215429758785,-0.014810416628395,0.17192800343036652,2.27211907100693,-49.908599853515625
8334-3702,212.376082104,41.1109298877,0.0771,3.938114881515503,0.9974574446678162,0.9478884041309357,3,11.305,0.889,-0.4318,0.958895097339937,0.293527409733755,1.3432642456884,9.5478073818515,-0.049953335726803,0.06860180199146271,9.54519500909198,67.51210021972656
8333-3701,214.344523739,42.2879733012,0.0686,1.9363607168197632,0.9422213733196259,0.8191251754760742,3,11.066,0.633,-0.4319,0.899851911543984,0.353780880544874,1.32134465583348,9.51445547691499,-0.188816700030984,0.4225299914939118,5.96967017879378,51.385799407958984
8335-12701,215.395282581,40.3580862721,0.0633,3.6589558124542236,0.9928976893424988,0.9652326107025146,3,10.908,0.311,-1.3978,0.809257792108452,0.19757298278933,1.4396019281609,9.59142846001518,-0.123187698427625,0.31652033797216467,7.19734729386956,-17.444599151611328
8335-12702,215.487486083,40.1958015241,0.0188,4.137199878692627,0.9440695941448212,0.5786382555961609,3,9.369,-1.02,1.0819,0.960216006698245,0.038331607350569,1.22652348424008,9.7670113746566,-0.340039039109692,0.34996124111962773,3.76504901389398,26.392000198364258
8334-12704,214.15764274,40.2162941312,0.0202,3.8453383445739746,0.9997777342796326,0.9345565736293793,3,10.364,-0.43,-0.2787,0.898190649971421,0.343426470517391,1.37981897433937,9.67289184946002,-0.0888385348529978,0.43199101090431213,3.90717110559227,-38.33789825439453
8335-3701,217.60067303,40.010457027,0.0248,5.2065019607543945,0.9976635873317719,0.8352277278900146,3,9.562,-0.644,-0.0878,0.851743214466606,0.18483817933015,1.18432748194494,9.58561901805377,-0.550139212262149,0.6052210330963135,3.88079452748208,71.0010986328125
8335-12703,216.876772621,40.9637170801,0.0183,3.1565754413604736,0.9998410046100616,0.6155646443367004,3,9.935,-0.848,-0.1962,0.947651855509256,0.0411859860984144,1.20177223535967,9.85547666742344,-0.194632822651454,0.46643298864364624,5.11050445293486,-47.91310119628906
8335-6102,216.904792332,40.4073058026,0.0192,5.202392101287842,0.9943241477012634,0.8999407291412354,3,9.662,-0.632,-0.11,0.877829288566145,0.298637010897477,1.2102281298985,9.47829925411879,-0.6571862878673,0.19274254014742673,2.58126752438696,-40.699100494384766
8441-6103,222.583448523,38.7748386165,0.0144,5.357934951782227,0.9685697853565216,0.9928101897239685,3,9.212,-0.561,-0.4878,0.808953371099848,0.348815603787898,1.21784708141496,9.69830464690623,-0.359923656751411,0.001426990027539432,1.68305665814177,-66.26519775390625
8441-12701,222.224512792,38.768257049,0.0317,4.177998065948486,0.9996347427368164,0.8942373394966125,3,10.71,0.106,-0.5494,0.885823380510414,0.240463454300631,1.40372257305678,9.51835262414181,-0.227288291520543,0.06370490044355392,7.48247206595161,-53.0093994140625
8441-12702,222.517430043,37.6805309402,0.0283,6.945662498474121,0.9998126924037933,0.9895554482936859,3,9.474,-0.381,-0.4771,0.943175156698304,0.266973619106016,1.10866996105913,9.86606673568186,-0.611927220962867,0.004740850068628788,5.1540587261908,-77.61759948730469
8441-6104,223.507143321,38.6575782119,0.0284,4.211551666259766,0.9999110102653503,0.9916599094867706,3,10.562,0.193,0.0062,0.827293999542859,0.66137068600894,1.32392835216497,9.61652791331513,-0.170956336518731,0.06435620039701462,4.14401849948955,82.7354965209961
8441-3701,224.575726252,37.832953234,0.0395,2.1634368896484375,0.6604315638542175,0.8945390284061432,3,9.559,-0.207,-1.3192,0.904796104529495,0.804139876965091,1.16352934972813,9.523132129149,-0.753175797667166,0.5954539775848389,2.10494706129156,-80.2748031616211
8441-12705,225.41243667,38.055820306,0.0287,5.8383564949035645,0.9985986351966858,0.9835907220840454,3,10.153,0.225,-0.6481,0.950944851235209,0.529579778232747,1.19017962246299,9.6421405170903,-0.561850568757515,0.6972136698287363,4.90211609442634,46.62070083618164
8451-3701,165.083388621,42.3300267282,0.0377,2.3839690685272217,0.8043897449970245,0.987652063369751,3,9.869,-0.398,-0.3277,0.771613295345648,0.591600387068566,1.32161411926547,9.65126666444721,-0.333360375524169,0.05496520176529884,1.61636629817204,-40.38930130004883
8256-6102,164.940924918,42.6892097975,0.0382,4.177148342132568,0.878886491060257,0.9831303060054779,3,9.635,-0.393,-0.6021,0.908761594912642,0.195438358511264,1.29515734950474,9.51213945860814,-0.384355053553979,0.3662390112876892,2.45841536283531,69.74150085449219
8254-6104,163.993481975,44.3808286026,0.0373,2.3835270404815674,0.5034610480070114,0.8158430755138397,3,9.516,-0.885,0.2694,0.428677133187464,0.181364348612686,1.36951087801477,9.62322878548593,-0.430757349277988,0.4406220018863678,2.90321886898309,-23.981300354003906
7990-6104,261.607611692,58.5888563574,0.0262,4.241915702819824,0.9907175600528717,0.8390388488769531,3,10.257,0.739,0.9387,0.941940245505043,1.38211951215939,1.09468718633118,9.71729412223353,-0.567798119542575,0.14692799746990204,3.26551839283489,55.692100524902344
8255-12704,165.117739968,44.2609674597,0.0252,3.7642674446105957,0.9998800754547119,0.985543966293335,3,10.423,0.144,-0.5017,0.708571685309926,0.439674514443194,1.35792989321205,9.55499231598594,-0.240459261790407,0.013246118531171863,4.33090659215341,-35.66699981689453
8258-3701,165.570030751,44.33518369,0.0246,2.490792989730835,0.9527433812618256,0.9229224026203156,3,9.732,-0.083,-0.2179,0.945486833078529,2.34400383958944,1.13488825576892,9.72244322179544,-0.774403010113071,0.5199990272521973,1.44591482084053,-19.805999755859375
8258-12701,165.935105977,43.8577781252,0.0255,5.115561008453369,0.9974692165851593,0.9613019227981567,3,9.977,-0.324,-0.8078,0.847600849547173,0.119998488874255,1.25064414223466,9.54569885465834,-0.58655504436806,0.11978728633405418,6.62563697845997,41.96580123901367
8255-6102,166.197365718,44.0218383248,0.0256,1.6640820503234863,0.633679211139679,0.9337097704410553,3,10.092,-0.168,-0.6409,0.922577518370608,0.185272604536708,1.51232296744512,9.50541005423574,-0.105990854353465,0.3195990025997162,2.69613875697469,-17.83139991760254
8258-3704,167.025035738,43.8946110815,0.0585,4.571018695831299,0.9990754425525665,0.9840019941329956,3,10.379,1.068,1.67,0.724172301124767,1.60922298274725,1.05474193458558,9.83251238543578,-1.04724371890829,0.5978919863700867,5.87181550025341,0.7645999789237976
8258-12703,168.118826692,44.1586499485,0.0661,3.9390246868133545,0.9999788403511047,0.9954239428043365,3,10.917,0.573,-0.2474,0.898417370085318,0.253425614733917,1.30130529585993,9.53452149834295,-0.361392294099987,0.01926420070230961,12.0402847271992,-37.00790023803711
8611-12705,261.979027094,59.7212052974,0.0181,5.2020978927612305,0.9972548186779022,0.8080745339393616,3,9.098,-0.93,-0.6042,0.319511792120057,0.0643192138764628,1.19535458560343,9.47546865916011,-1.26954232574713,0.20016998052597046,4.11861072563134,-52.275901794433594
8466-9101,170.214847187,44.5974119847,0.0246,5.747228145599365,0.9957269132137299,0.967322587966919,3,9.701,-0.626,-0.9913,0.91804030100469,0.194197199880131,1.22985618525677,9.7517200913092,-0.45480446324806,0.22609399259090424,4.18338603196679,6.922699928283691
8624-6103,261.954203279,58.6983323825,0.026,5.36338996887207,0.9957402348518372,0.9954488277435303,3,9.388,-0.972,0.8509,0.842313619009696,0.073845296715381,1.38128628494613,9.85904644571169,-0.0576500467165852,0.0013981499942019582,3.06837295177729,-36.597198486328125
8466-12705,171.301924563,45.0667685455,0.0453,3.2680957317352295,0.8583908975124359,0.9068830907344818,3,10.269,-0.064,-0.6959,0.821246302234798,0.00902006640565295,1.13954597088821,9.74688114557001,-0.886359183383839,0.7946799993515015,6.36674823779616,-73.40160369873047
8624-9101,262.535229254,59.5318374857,0.022,6.407678604125977,0.9997174441814423,0.9934868514537811,3,9.876,-0.33,-0.5794,0.932467018504962,0.308399621334447,1.19949870284325,9.71458820381549,-0.350305457270206,0.039641173305728916,3.07791689417915,-1.648900032043457
8624-6102,262.39599152,58.7613167054,0.0257,3.390707492828369,0.8659111857414246,0.9878185987472534,3,9.925,-0.733,0.401,0.888657144795864,0.226317880273548,1.52185532520017,9.51955300148086,-0.152420432587164,0.26274617658071886,2.74620734314007,-42.05799865722656
8624-9102,263.892581425,59.8899227545,0.0284,2.943378210067749,0.9831044971942902,0.9493193924427032,3,10.626,0.252,0.2262,0.90379033820456,0.562723990519972,1.37556456673759,9.74146613689383,-0.0990680267977895,0.3186179995536804,4.04989735956229,-34.83340072631836
8945-12705,174.317747615,45.7573989593,0.0246,4.832778453826904,0.9980902969837189,0.8885543346405029,3,10.016,-0.379,-1.0132,0.970973133672191,0.117330649907162,1.18487385285091,9.66036136800592,-0.353153751895885,0.05973001256451636,5.67723453803584,77.54090118408203
8624-12703,264.239535476,59.2002873217,0.0307,4.595668315887451,0.9950969517230988,0.9439907670021057,3,10.497,0.079,-0.0111,0.700663876116965,0.222770774261606,1.38904745097076,9.83488813361736,-0.0535473524522262,0.21827900409698486,5.7369479602849,-86.96859741210938
8259-9102,178.539917892,44.3661292259,0.0617,4.099946975708008,0.9977183043956757,0.9051373302936554,3,11.27,0.598,-0.9346,0.852041381326069,0.139671182617038,1.30861841670508,9.5351986018094,-0.331137784973088,0.11361865575098919,9.33426112040595,-57.579898834228516
8259-3702,177.794188858,45.2228493075,0.0358,1.165562629699707,0.565271407365799,0.6424576938152313,3,10.56,-0.16,-1.1976,0.746936495787082,0.266641516704914,1.41213030526247,9.65288827828687,-0.206200572276356,0.5021059236246745,3.36232938300505,-62.55030059814453
8259-9101,178.343964227,44.920519964,0.0194,6.580677509307861,0.9996577501296997,0.9628299474716187,3,8.921,-0.664,-1.085,0.843720631280131,0.387659568181408,1.07881915764851,9.78318194331545,-0.599409483358114,0.3279470205307007,2.7271425474449,67.70899963378906
8259-12703,180.942559765,43.9844602936,0.0228,5.77450704574585,0.9990054965019226,0.605086475610733,3,9.491,-0.744,-0.4866,0.877388447584736,0.265279463272469,1.16288367781768,9.80101391907894,-0.685197352279316,0.3608899712562561,4.92613628915029,3.0859999656677246
8259-6104,180.590519764,44.567172387,0.0435,5.038872241973877,0.9640322625637054,0.8650260269641876,3,9.979,-0.13,-1.1685,0.773553260688696,0.489180222348311,1.17855517720776,9.71072705923909,-0.508527955141934,0.38424500823020935,2.82980496264685,-52.99440002441406
8259-12701,179.962635154,43.7406891014,0.0196,7.422186374664307,0.9999196529388428,0.9942545294761658,3,9.222,-0.799,-0.9375,0.82512498552276,0.202557572053318,1.14615178072215,9.70346611389006,-1.13340967273471,0.07774150371551514,3.56992377485594,50.68159866333008
8262-3701,183.578982171,43.5352793132,0.0241,5.01740837097168,0.9586119055747986,0.9631823897361755,3,9.683,0.075,-0.2253,0.925654026415647,2.13422204697521,1.21385283389845,9.53644904078859,-0.742090885732511,0.2753501721093151,2.37681813013376,50.83679962158203
8261-6102,182.705354326,44.5126055931,0.0229,1.6330698728561401,0.916784018278122,0.6317345201969147,3,10.323,-0.103,-0.5765,0.962153024884945,0.609298151918501,1.34991631924739,9.52969391418225,-0.116674233806047,0.6529669761657715,2.53458835937243,-80.93569946289062
8260-9101,182.286726721,44.0031646757,0.0375,4.672377586364746,0.9978151619434357,0.9733777642250061,3,10.954,0.826,-0.7621,0.946828215313851,0.840638413144937,1.25199830643045,9.66709444643272,-0.250530144967364,0.15858250744404925,6.67640018340983,17.659500122070312
8261-6104,182.685712326,46.0343234393,0.0378,2.9544897079467773,0.6883343756198883,0.8980339765548706,3,9.717,-0.667,-1.0957,0.701491608593265,0.136176717009092,1.39108067215591,9.40581731314611,-0.241115175285424,0.6508219558278318,2.36706778305059,22.284099578857422
11755-12704,186.676545757,43.6579821148,0.0654,3.4276621341705322,0.9992131292819977,0.9421053826808929,3,11.134,0.607,-0.1273,0.773161659872198,0.41797938389052,1.41939625390076,9.57855159489795,-0.345392554326717,0.30361801385879517,8.14870925485836,49.67190170288086
8262-12703,186.659041558,44.9214107215,0.0405,5.461548805236816,0.9991092383861542,0.9037345945835114,3,9.898,-0.274,-0.2257,0.934733379656757,0.0821295664779172,1.21845986671385,9.29907304590398,-0.539957395293797,0.28675898909568787,5.22656535637244,74.9739990234375
8464-3701,185.90069369,44.5450437897,0.0478,2.0047006607055664,0.7332705557346344,0.808239609003067,3,10.466,0.494,-0.6791,0.715209899283356,0.767139826362742,1.23496462324507,9.51972571816106,-0.310954408400287,0.6793454429306997,2.93093357305983,51.03820037841797
8262-12702,184.604215096,44.3072655269,0.0386,6.0345869064331055,0.9985498487949371,0.9040573835372925,3,9.668,-0.388,-0.2857,0.66921558689949,0.246246738327093,1.25752063328459,9.69102533513849,-0.627382001611921,0.6577720046043396,4.06964004996707,19.827999114990234
8263-3703,186.243261086,46.2345486564,0.0391,2.2337448596954346,0.6909911930561066,0.9667230844497681,3,9.731,-0.271,-0.3785,0.979213964600037,0.513108505460921,1.2425875489728,9.55654419793022,-0.383364985371479,0.38550999760627747,2.14886926217247,-32.288299560546875
8464-6102,186.000240273,45.9439870099,0.0226,5.586701393127441,0.9997608661651611,0.9907769560813904,3,9.6,-0.627,0.7747,0.856639551139669,0.201695456068502,1.21069751702739,9.5434402094947,-0.767143265556808,0.6167789697647095,2.68208367218433,-19.73859977722168
8464-9102,186.211126212,45.2619113654,0.0238,4.5492072105407715,0.997437447309494,0.9374434053897858,3,10.019,-0.2,0.2219,0.910353774810672,0.327380673064177,1.27094354733376,9.51487861305776,-0.399480393702033,0.17678099870681763,3.51482254140121,28.468799591064453
8263-12701,186.394835447,45.4317366413,0.0241,7.080417633056641,0.9997568428516388,0.6286787390708923,3,10.235,-0.319,0.5469,0.851893481933365,0.0251054540752564,1.16826205743259,9.69411996542805,-0.800610561021649,0.362060010433197,5.79226653617746,-33.40409851074219
8464-6103,186.280313987,46.3629087348,0.0382,4.418457984924316,0.9940488934516907,0.996740460395813,3,9.727,-0.315,-0.3174,0.55068049166658,0.450293357481497,1.22839237786946,9.68387610791909,-0.505618193369321,0.4212000072002411,2.72111356384404,50.32550048828125
8263-6102,186.311240733,45.9427418691,0.0219,5.720144271850586,0.9929742217063904,0.9723894596099854,3,9.293,-0.524,1.3358,0.84095482434197,0.603478768046983,1.16144566683009,9.42585915748518,-0.891334582037396,0.1113319993019104,2.82224623858126,-70.64579772949219
8464-12701,186.446890985,45.9095701047,0.0235,5.132995128631592,0.9997217059135437,0.9766715466976166,3,10.225,-0.315,0.8384,0.923089343162123,0.124767127146975,1.30375679729593,9.6071694648627,-0.33534506761817,0.047276973724365234,6.16841913960543,-0.018799999728798866
8263-6101,186.700821072,45.8778088445,0.0244,4.522434234619141,0.993616133928299,0.7899825274944305,3,9.944,-0.312,0.6704,0.869202663907596,0.34690168755692,1.20166622639386,9.65634651569404,-0.68925576461385,0.3279387630638149,3.02052522997012,25.231599807739258
11953-6101,190.720622612,44.0052110503,0.0319,2.536890745162964,0.8724852204322815,0.955164909362793,3,10.716,0.167,-0.7284,0.68644220382916,0.583925217242878,1.64155983075009,9.65500070398504,-0.0824543777674513,0.1433739960193634,3.73422988448683,-73.66349792480469
8341-1902,190.279789022,44.6698894423,0.0405,2.1649327278137207,0.8140784800052643,0.6642322242259979,3,9.621,-0.254,-0.5255,0.943063925562869,0.111142119404617,1.16133435861088,9.53398937459976,-0.220534436109047,0.3826119899749756,4.70440997911902,-24.010700225830078
11865-3703,157.120583254,1.24985362288,0.0223,5.6657023429870605,0.9900161027908325,0.9540987014770508,3,9.126,-0.683,-0.1065,0.566183224229098,0.608292441700899,1.20803088094959,9.4915578779548,-1.01148833689665,0.40321600437164307,2.08332130950369,-7.672399997711182
11953-12702,189.079925947,43.5687878122,0.0728,3.127751350402832,0.9963829219341278,0.9701720476150513,3,11.114,0.624,0.3315,0.842549455143008,0.343706565400141,1.38547691446219,9.64073729707737,-0.146158203204407,0.1022188737988472,8.1945135127135,-82.86299896240234
8464-3704,188.10783748,44.1836188104,0.0308,2.3518478870391846,0.7115261256694794,0.7856152653694153,3,10.57,0.483,-1.0321,0.650437960116456,1.84558647761537,1.21466662988702,9.64031434733458,-0.396461438304848,0.23141077613656633,2.7554321391128,-37.017398834228516
8341-9101,189.705788835,44.9585256539,0.0512,4.853266716003418,0.9961974024772644,0.9384504854679108,3,10.698,0.4,-0.6948,0.79753081912976,0.704305620461831,1.2188700001638,9.61280807292822,-0.398879735773862,0.6297603380018754,4.25533544778987,-86.97840118408203
8341-3702,189.958285005,45.9335624945,0.0242,2.836618185043335,0.7773563265800476,0.9696440994739532,3,9.905,-0.396,-0.6807,0.60878586773157,1.54475023204446,1.21386995253013,9.76794230191394,-0.434439021379057,0.25167098126318566,2.20855282322869,72.49479675292969
8317-12705,193.855952744,43.9380638089,0.0387,5.464651107788086,0.9989568889141083,0.993955671787262,3,9.717,-0.466,-1.0359,0.740426207564064,0.0999240016011773,1.20633262590431,9.53671204489891,-0.651155911747253,0.28906122077437907,5.18482267272715,45.98910140991211
8317-9102,192.977010653,44.0934015539,0.0243,6.456256866455078,0.9993782043457031,0.9355047643184662,3,9.413,-0.639,-1.0317,0.885694668075054,0.0971674858435066,1.15378888968436,9.75032023227576,-0.254190481070316,0.44943160546922906,3.93589764904008,-45.935298919677734
8317-9101,192.421756292,44.299358453,0.0502,3.670504093170166,0.998569667339325,0.9832995533943176,3,10.812,0.614,-1.1467,0.89636251653911,0.664839999625601,1.24278186224379,9.64960133186494,-0.204736571917263,0.3098257879564468,4.7447243322649,-41.46500015258789
8341-9102,191.012464449,45.1292659168,0.0245,4.67429256439209,0.9987146854400635,0.9967087805271149,3,9.95,-0.552,-1.1256,0.915031909875093,0.214833128069821,1.31281480636146,9.49794389743997,-0.319821840246217,0.015403499826788902,3.38044511969388,-75.26439666748047
8317-6102,194.925026457,43.7531796624,0.0578,5.192988395690918,0.9992965757846832,0.9930451512336731,3,11.257,0.83,-0.843,0.862303566742026,0.762125331359997,1.28553470164405,9.56086082073173,-0.0946498291397637,0.0645787902036045,6.45417504758875,-51.85210037231445
12066-6103,328.246177996,-0.150981657389,0.0277,1.5178899765014648,0.5731522440910339,0.8558310866355896,3,10.601,0.055,-0.2853,0.749347195063658,0.487870585958043,1.59092530334802,9.7632854138962,-0.010921760825699,0.30357131095089535,3.309266581563,-34.855201721191406
12518-6103,157.404511247,0.951187505012,0.0225,5.104734420776367,0.9982933700084686,0.9720815718173981,3,9.829,-0.383,-0.2268,0.918965672630277,0.462184209885444,1.28439083325936,9.55096844278201,-0.336863165668616,0.6803410053253174,2.74238903716196,81.5322036743164
12066-12702,327.236406548,-0.345604889409,0.0158,3.992544651031494,0.9989140033721924,0.7886980473995209,3,9.843,-0.844,-1.9289,0.882208187075203,0.292397545864386,1.38235117012646,9.78802700283551,-0.28848400423021,0.12927700579166412,3.36695599301927,23.97089958190918
8447-12701,208.054735019,39.5014764476,0.0507,5.36092472076416,0.9999963641166687,0.9940751194953918,3,10.433,0.525,-0.6479,0.870909814488017,0.362508126564166,1.22917768770353,9.6359489575781,-0.411333961039782,0.07582835040560254,4.97213425335609,-24.272300720214844
8336-9102,212.20109,38.54049,0.0452,6.191213607788086,0.9998363554477692,0.9697306454181671,3,10.362,0.551,-0.9149,0.949741804210779,0.493824760074118,1.09595548410693,9.43306104004985,-0.748237596376977,0.14441800117492676,6.95961910870619,56.20840072631836
8337-9101,212.390217247,38.7705752277,0.0186,6.952538013458252,0.999920129776001,0.950764536857605,3,9.215,-1.358,-0.172,0.881462806280124,0.164729283830619,1.25701020208155,9.66614236205514,-0.396995055991592,0.12939099967479706,3.06024452352446,71.95210266113281
8334-9102,213.074070414,39.2881130979,0.0257,5.121450901031494,0.9700482785701752,0.9889292418956757,3,9.831,-0.571,-0.2908,0.93832961175471,0.388548630834,1.29612127569293,9.39193779579316,-0.343825720581743,0.0015028200577944517,3.69619095575986,32.75320053100586
8334-12702,213.38977581,39.8849848256,0.0185,2.643024444580078,0.8579438030719757,0.6535123884677887,3,9.941,-0.336,-0.3453,0.503166960915843,0.275826297197766,1.31521713029706,9.79550254080031,-0.450380938327072,0.7184680104255676,3.12644767273124,-71.12740325927734
8334-6103,213.29303253,39.866364216,0.0207,3.6557090282440186,0.9145830571651459,0.9762186706066132,3,9.937,-0.537,-0.3944,0.857091661879532,0.71959311477605,1.50448813979237,9.72976441142534,-0.109236200962855,0.15825000405311584,2.34453544262125,20.452199935913086
8337-3703,215.382983427,38.118413721,0.0223,4.659027576446533,0.9955850541591644,0.8859809935092926,3,10.109,0.056,-0.7723,0.964860764902377,1.29442399262251,1.18830120462921,9.68245221532956,-0.528217217674234,0.0789652019739151,2.28130372047071,26.326099395751953
8337-9102,213.183657175,38.4351917779,0.0205,5.721200942993164,0.9990041255950928,0.955475389957428,3,9.452,-0.594,-0.4625,0.947783380462246,0.519055145256304,1.23961293580971,9.39297040929698,-0.518828969862726,0.07799939811229706,3.23286781651168,-40.21900177001953
12066-3703,328.428011119,0.139910825753,0.0275,2.4361929893493652,0.8309109210968018,0.8661751449108124,3,10.55,0.11,-0.4298,0.701735241972905,1.34223865749614,1.45839922479499,9.77002963538121,-0.148265705317391,0.6620100140571594,2.85762702241256,-35.87110137939453
12066-1901,329.025083841,0.866406193014,0.0269,3.615756034851074,0.6917724013328552,0.8606131076812744,3,10.068,0.2,-0.5229,0.683180414463527,1.13391175048453,1.249721515511,9.6375319418281,-0.396116262313091,0.0015228500124067068,2.59358901007385,-13.895899772644043
8441-9101,223.682485332,36.8710555812,0.0374,4.095757484436035,0.9049792587757111,0.8491884469985962,3,9.655,-0.336,-1.3989,0.96473754698814,0.28998294193967,1.19906088841945,9.82287588312168,-0.431322779077472,0.338918000459671,3.02932299517305,18.57309913635254
12066-3704,328.864988811,-0.533891305611,0.0533,4.8933424949646,0.9930174648761749,0.9364550411701202,3,10.508,0.162,-0.8823,0.852687226154672,0.207813930244299,1.2507637491845,9.70109364577013,-0.492791806688212,0.012551999650895596,6.15200396293206,-7.810100078582764
9041-12702,236.389753136,30.1474062658,0.0316,4.630063056945801,0.9981768727302551,0.9604898691177368,3,10.883,0.269,0.257,0.9343083019351,0.457187602231234,1.29919318442163,9.66373000771108,-0.237624892890641,0.4952569901943207,5.89212680738569,44.33000183105469
8652-12703,330.816663792,0.571128772422,0.0301,4.6606340408325195,0.9986855387687683,0.9259594082832336,3,11.252,0.92,-0.9215,0.808164390994764,0.92630673271886,1.36769189379245,9.6164634796104,-0.182510322898702,0.436351539963487,6.70240219176893,61.736698150634766
8652-6103,331.05303443,-0.0321129155497,0.0326,3.1646149158477783,0.9921793937683105,0.9324021637439728,3,10.591,0.8,-0.9241,0.62112493880496,3.8213739145291,1.24744299699293,9.72587239477368,-0.337125314696871,0.2264000028371811,2.44736495388614,10.593700408935547
9887-3701,237.240513072,28.7397648594,0.0327,2.1700422763824463,0.763614147901535,0.9382337033748627,3,10.416,0.382,0.2751,0.775266171266211,0.739138097549418,1.36016217114435,9.52365260461364,-0.216189036623697,0.9341409802436829,3.36119177386361,-39.9119987487793
9041-6104,236.755685381,30.5331724955,0.058,1.9759358167648315,0.6358938813209534,0.9341253936290741,3,10.634,0.781,-0.5721,0.974041431802691,0.984045376459409,1.1445349625396,9.59419683687614,-0.295687038921798,0.1640009880065918,4.52101159477476,22.57159996032715
9091-12703,240.044495718,27.6051401709,0.033,4.919131278991699,0.9944514334201813,0.6937916576862335,3,10.388,-0.225,0.3002,0.858404019913549,0.254607078672807,1.43345080414818,9.62436510192023,-0.125363427909524,0.15606600046157837,4.9482889631857,-18.432899475097656
9094-6101,239.431385514,27.4647203797,0.0316,1.3518966436386108,0.622241199016571,0.5669565796852112,3,10.7,0.33,0.4398,0.664513528752025,0.554636920301165,1.45686838934505,9.56322360713072,-0.218953418701586,0.7247589826583862,4.15505167473566,61.94070053100586
9887-6103,237.704851743,28.7509105598,0.0331,3.0465569496154785,0.8969691395759583,0.8680111169815063,3,9.49,-1.077,0.3758,0.45288556380002,0.0712201131047807,1.31085811658296,9.60387061388806,-0.429423747279427,0.01741049997508526,4.33944877334955,-9.15530014038086
9093-12702,239.83816794,28.3912697433,0.0215,6.336902141571045,0.9999644756317139,0.9931849539279938,3,9.41,-0.309,-1.0138,0.954116631897836,0.34978788457213,1.15627539626717,9.56282031223027,-1.07273826114457,0.1955070048570633,4.70007430304049,41.634300231933594
9094-6104,240.370316317,27.0774519649,0.0497,3.295527219772339,0.9657408595085144,0.9075897634029388,3,10.353,0.949,-0.5793,0.541881643263895,2.00445590142347,1.16359853685148,9.70974491389111,-0.506504761119081,0.2728410065174103,3.78003304417507,-87.4834976196289
9091-9101,240.113873834,26.7253193202,0.0241,6.11456823348999,0.9998781681060791,0.9936985075473785,3,9.99,-0.004,-1.1309,0.88326707931242,1.1476070822523,1.18131927171998,9.7155941014338,-0.52077207873867,0.0014933099737390876,3.94941101242058,20.19529914855957
9093-12701,239.752752464,27.9853705478,0.0514,2.703791618347168,0.8690151870250702,0.7512654662132263,3,10.575,0.261,0.1436,0.782550162712052,0.10935128458257,1.12520146974474,9.75480623112784,-0.486671617337399,0.7210320234298706,6.06636772622053,-18.12310028076172
8652-12705,331.362548702,-0.533459037279,0.0311,5.126888751983643,0.996999591588974,0.8942728638648987,3,10.866,0.109,-0.762,0.788369746658047,0.159568281759479,1.50320727954016,9.81230016380849,-0.0307835077358918,0.1287902146577835,7.50681586196099,4.974699974060059
9086-12704,242.493717711,25.7734262491,0.0428,3.912405014038086,0.9444768726825714,0.9525567591190338,3,10.163,-0.36,0.5065,0.897154456449887,0.22055694923135,1.27836251129936,9.64240207864781,-0.151916725369114,0.024461600929498672,4.5600590607695,87.93219757080078
9089-9102,241.654764076,26.2295942826,0.0384,5.78037691116333,0.9989999532699585,0.9590019583702087,3,9.808,-0.159,-0.5415,0.923015159527776,0.273338260798084,1.1761963427147,9.37061280289081,-0.544431205409946,0.11816900223493576,3.72033683037656,-49.28580093383789
9093-1902,241.00419164,27.2103349137,0.022,4.161648273468018,0.8426817357540131,0.9711737632751465,3,9.118,-0.253,-1.1365,0.76893033520621,4.57547719907087,1.00941995407538,9.88488830364111,-1.34980262192813,0.4357919991016388,1.33155730042031,-11.901399612426758
9090-6101,241.426361627,27.2246530892,0.0321,3.8097310066223145,0.9671184718608856,0.8792829513549805,3,9.268,-0.697,-0.254,0.497408908936622,0.045702498135847,1.33731724769891,9.72609370164197,-0.801397496491972,0.03194339945912361,4.03516607992757,-3.199199914932251
9088-12703,242.537609162,26.9231529839,0.0318,4.3880615234375,0.9793460667133331,0.5774213671684265,3,10.098,-0.496,0.5462,0.897050128647102,0.141354507576712,1.36640838770801,9.64105629005817,-0.297439761587767,0.2461860030889511,6.4660497794971,70.90080261230469
8329-6103,213.103435454,44.4608684501,0.0313,4.435857772827148,0.9970655143260956,0.9842342734336853,3,10.542,0.044,-1.1394,0.979546635452001,0.498779826849234,1.35873052037536,9.65487637568002,-0.0258015368256078,0.19283484844675847,3.95998106580938,-80.84729766845703
8329-12701,213.416820051,43.8665647606,0.035,4.284185409545898,0.9990862011909485,0.8718900084495544,3,11.144,0.58,-0.6853,0.951572026567482,0.261080533755293,1.31587934554283,9.56286410755581,-0.186183385908924,0.42058636099338426,7.6917093099899,28.5664005279541
8652-6104,331.293035465,0.336972542227,0.043,4.1848835945129395,0.9863412976264954,0.9898722767829895,3,10.291,-0.374,-0.9921,0.724830114654377,0.372418241358336,1.29909447930643,9.56738947906879,-0.284715842237376,0.1509912610054016,2.71153219017866,-16.750699996948242
8329-9102,214.601728581,44.7407674397,0.0327,4.523412227630615,0.9630479216575623,0.9605344831943512,3,9.507,-0.784,-0.427,0.350960046238321,0.0459994705023003,1.1782926967796,9.70453617686317,-0.624636389049036,0.22072499990463257,2.85003216953513,-83.82469940185547
8652-9101,331.260852616,0.476022615254,0.0424,5.96375846862793,0.9845930635929108,0.9774827361106873,3,9.912,-0.323,-1.1093,0.817817604377163,0.216505168535585,1.17896106850192,9.75045886232395,-0.281792383200743,0.22472700476646423,4.07330258884993,48.546199798583984
8333-1902,216.546598245,42.7112417247,0.017,3.316535472869873,0.8742117583751678,0.6725349724292755,3,9.224,-0.689,-0.8097,0.842623897137458,1.29895049684401,1.16213491700939,9.66284142889158,-0.829919685408322,0.280676007270813,1.11441855056393,-51.4452018737793
12067-9101,332.951398647,0.0800629139636,0.0335,4.710864067077637,0.9363767504692078,0.609906792640686,3,9.524,-0.47,-0.8945,0.576638742604125,0.295327189989117,1.28145545374719,9.56515003695633,-0.462642113533285,0.31308498978614807,3.00554624828783,-77.39939880371094
9032-6104,241.834275695,30.4796108306,0.0219,2.015789747238159,0.6867353320121765,0.8481849730014801,3,9.857,-0.095,-0.9043,0.745709698345004,1.15870672269915,1.43163448643798,9.54726567316537,-0.230162995654826,0.13415386504812932,2.42972375888349,-89.65989685058594
9030-3702,241.234173483,30.5257756022,0.0554,2.391460418701172,0.9737393856048584,0.8430775701999664,3,10.647,0.947,0.474,0.654134836335631,2.70020432469577,1.12993110320952,9.886597057304,-0.460574202909313,0.386709988117218,3.15323781403255,46.34360122680664
9032-3704,241.215606019,30.5260117829,0.0554,2.238328695297241,0.7523936629295349,0.9247533977031708,3,10.571,0.784,0.4974,0.714656550163116,2.37981725082225,1.16080156012297,9.65900965314923,-0.471095010675866,0.1626420021057129,3.05447846884638,-66.91190338134766
9032-9101,239.940438398,31.2145068125,0.0725,2.0439987182617188,0.9470556974411011,0.8906011581420898,3,11.163,0.879,0.6958,0.850497735921569,0.514274297476604,1.32391348713513,9.64445261521772,-0.302707480864995,0.5790240168571472,5.98093057894614,-63.693599700927734
9032-3703,241.523689436,31.1363009913,0.0539,3.611909866333008,0.9965924918651581,0.9560631513595581,3,10.866,0.259,-0.089,0.725999667890907,0.280097960127537,1.38143134523095,9.71112284708505,-0.213812470483133,0.24846699833869934,7.90009813900048,39.67250061035156
9032-12704,241.695180027,31.8669854745,0.0296,4.415177822113037,0.9900334179401398,0.9551373422145844,3,10.0,-0.37,-0.5443,0.785534312778613,0.251780629246296,1.28255121730527,9.57751097679138,-0.539645134258752,0.6755959987640381,5.06513840579229,16.686399459838867
9030-12702,242.332421739,30.0107585204,0.0471,3.5997607707977295,0.9841823577880859,0.9835408926010132,3,10.432,0.392,0.376,0.955392374599492,0.326614452725891,1.30535565161544,9.67793806393941,-0.218083392903961,0.4299359917640686,4.86343253391972,80.34140014648438
9028-12701,242.10095866,29.7548343494,0.0481,3.4606878757476807,0.987492561340332,0.986869603395462,3,10.517,-0.204,-0.0403,0.962967531661586,0.152094299927331,1.40972871569803,9.55500480430294,-0.146384908699177,0.03926140069961548,4.71488091678804,-76.1863021850586
9030-12704,243.090907524,30.4000566601,0.0488,5.574398994445801,0.9999355673789978,0.980461835861206,3,10.511,-0.017,0.4885,0.967190913943128,0.109305292934238,1.23307759745371,9.52795507113138,-0.270517662984103,0.016729099676012993,8.66895524387248,-63.8927001953125
9028-12703,243.400394115,30.1620873125,0.0509,3.961789846420288,0.9884426891803741,0.9619184136390686,3,10.823,0.217,0.2162,0.470628866982302,0.0264518701625592,1.18637567307331,10.0137378255526,-0.839568355182806,0.524983965065711,5.70492412425774,-6.624000072479248
12067-12703,334.360153196,0.8246298257,0.057,3.7088816165924072,0.9192309379577637,0.9263777732849121,3,10.767,0.779,-0.6456,0.603812590797081,1.15226626147059,1.30938167639893,9.82487147600964,-0.261103987538566,0.49320799112319946,5.7031619628625,-54.01530075073242
12068-3704,336.988931933,-0.115799626841,0.0406,5.991366386413574,0.997063398361206,0.8482258319854736,3,9.489,-0.172,-0.7951,0.712094607951396,0.148203513645244,1.10652280261326,9.95858659696096,-0.423260452620911,0.0483798012137413,5.13288478942143,45.21179962158203
9049-9102,248.386543199,25.9644640748,0.0453,3.054983139038086,0.9788275361061096,0.7965121269226074,3,10.303,0.153,0.0048,0.88902460189084,0.572543167688789,1.21457592749802,9.38398773116295,-0.215766126549605,0.9172080159187317,3.62836621868539,-82.80439758300781
9049-6104,248.46298,25.86004,0.0512,2.028765916824341,0.7793508768081665,0.8215165138244629,3,10.527,0.851,0.1817,0.610350811199885,1.34666525854271,1.28731910503851,9.67568730152014,-0.223849960096707,0.23008300364017487,3.68855715817088,-65.88819885253906
9047-9102,247.66264812,25.6930667977,0.0428,4.6225504875183105,0.9855181276798248,0.9986836612224579,3,10.057,-0.206,0.5605,0.901424779851691,0.484119879238769,1.2157763648028,9.63710590227686,-0.205040053865223,0.0021316399797797203,3.71092366999518,17.023500442504883
9047-6104,248.140878523,26.3807396123,0.0586,3.676117420196533,0.9874984920024872,0.8572896718978882,3,11.206,0.708,-0.5064,0.718393162466958,0.760906119060064,1.32213373401576,9.77513217444371,-0.0582748489567276,0.22698428902431014,7.47469685792447,53.8656005859375
9049-12704,248.042390617,26.0552030407,0.0495,1.4120478630065918,0.7129363119602203,0.8284297287464142,3,10.726,0.497,0.0115,0.784170133550397,0.271968483769848,1.4532285894572,9.48987819546401,-0.088396656475585,0.28233399987220764,4.40337868203445,73.58660125732422
11757-3702,248.43130551,26.3290120908,0.0668,1.1394388675689697,0.6936392188072205,0.9411810636520386,3,11.08,0.31,0.4126,0.788262229205789,0.296030394924899,1.53640529553904,9.74811220409894,-0.0469270344108644,0.20062699913978577,5.463256317444,66.9574966430664
11979-12704,252.090693254,23.614688031,0.0303,4.117424964904785,0.9970491826534271,0.9113118648529053,3,10.502,0.078,-0.7255,0.910876808222891,0.227347832115015,1.31880190193988,9.60072879020613,-0.251412317736281,0.07316175103187561,5.78768363920622,62.08470153808594
12652-12702,250.813321914,24.0731854656,0.047,3.4939637184143066,0.9774012863636017,0.8280878663063049,3,10.285,-0.392,-0.386,0.965494953395045,0.0594843989903929,1.2495729219788,9.83487291576886,-0.14589942605658,0.05261240154504776,6.68583770767142,-89.41380310058594
11980-12705,254.710013893,21.8109792377,0.0223,6.612618923187256,0.9999620318412781,0.8828455805778503,3,9.204,-0.964,-1.1217,0.874019019351256,0.173592050123419,1.17089697299132,9.82289839031721,-0.807741097759719,0.9233090281486511,3.7387492891972,89.35269927978516
11980-12702,253.742644418,22.1484295165,0.0354,5.218271732330322,0.99966761469841,0.5209984481334686,3,10.817,0.036,-0.6032,0.85430299689397,0.163084520724335,1.44927311885318,9.86244896108454,-0.162993695080219,0.09741950035095215,8.90660031418872,-83.60449981689453
11980-3704,254.882778451,22.3750197428,0.0234,3.708289623260498,0.9872412085533142,0.9297945201396942,3,9.541,-0.579,-1.2617,0.864337736151663,0.405340251707967,1.15435602575581,9.77637089767841,-0.770215118834467,0.03426250070333481,2.14733620959271,80.79949951171875
9866-6103,243.587969858,32.1765752613,0.0145,4.572664737701416,0.9246121644973755,0.9115002155303955,3,9.428,-0.58,-1.5276,0.519427362135618,1.08280658164511,1.28883082097043,9.656881572261,-0.509815687287335,0.39521899819374084,1.63732272789834,2.324399948120117
9866-12702,243.204518163,31.9931871903,0.0309,5.320161819458008,0.999477356672287,0.7108179926872253,3,10.816,0.115,-0.0597,0.961505778098897,0.149415317800771,1.39052536381185,9.81875157837916,-0.110801554296279,0.2826699912548065,9.20821984906628,1.5369000434875488
9866-12701,242.350666078,33.0002462434,0.0528,4.084902763366699,0.9986180067062378,0.9872197508811951,3,11.014,0.598,-0.4292,0.963799949976675,0.447062081248566,1.29253361537408,9.45101337673688,-0.193813705002722,0.12221639782723118,6.63388030273131,59.77980041503906
9025-3702,245.877362182,30.1976886084,0.049,3.168058395385742,0.9702038466930389,0.8804194629192352,3,10.398,0.404,0.0323,0.942019078646026,0.408486293841235,1.24334019262615,9.63730113145077,-0.10442717928778,0.06538613214654404,5.06400414850355,45.464298248291016
9025-1901,245.828081102,30.4670206295,0.0208,3.0631799697875977,0.5997689366340637,0.9026151895523071,3,9.188,-0.791,-1.0893,0.598814159491738,1.06695347498963,1.13327694483704,9.74007766945194,-0.730589876421774,0.38054366683219504,1.36834306780048,69.17659759521484
9030-9102,243.571358133,30.9994687598,0.0617,4.083332061767578,0.9905789494514465,0.9976856112480164,3,10.899,0.912,-0.2581,0.751555699271762,1.64324081415573,1.24300726577541,9.77077051316848,-0.289796490312526,0.04753870144486427,5.19376405562496,-37.6442985534668
9030-6104,243.516642317,31.1339987407,0.0226,5.138449192047119,0.9924482703208923,0.9829346537590027,3,9.79,-0.514,-0.644,0.847525895539665,0.293017988847996,1.23738003537826,9.52547601256707,-0.364076163909502,0.05525299906730652,2.43328122775846,38.68439865112305
9027-9101,243.907395061,31.321300172,0.0222,3.78412127494812,0.9979111850261688,0.9702757596969604,3,10.274,-0.243,-0.6886,0.740350344018881,0.402661480672489,1.32451709347893,9.74147733582391,-0.153871288666069,0.691707968711853,3.24649796520339,61.87260055541992
9027-12703,245.402779754,30.8695636274,0.0461,3.8017237186431885,0.6239055097103119,0.558295726776123,3,10.046,0.193,-0.4162,0.598689789448358,0.365628539012715,1.24127118694137,9.6364949761015,-0.415088569297634,0.4650703184153244,5.45206448275554,17.197500228881836
9027-3701,246.035918866,30.9524878972,0.0603,1.9470341205596924,0.5232327282428741,0.9407051205635071,3,10.762,0.704,-0.848,0.757438204931687,1.6942590610773,1.25654917192204,9.55103178072456,-0.292909841788838,0.5740100145339966,2.75316927488012,-13.218600273132324
11823-12702,248.28557,28.63065,0.0659,4.476744651794434,0.995864748954773,0.8617230355739594,3,11.306,0.569,-1.3653,0.868867685902545,0.144231515331468,1.16715203538357,9.48667418595516,-1.05494438218219,0.3973569869995117,10.4585443713092,28.33300018310547
9025-3701,246.417716,29.1476103874,0.0444,1.4273386001586914,0.7190989851951599,0.6402987241744995,3,10.584,-0.192,-0.8818,0.523756000704056,0.45299562631501,1.41107103956419,9.65502625571357,-0.308041411243154,0.5319849848747253,3.96414381430431,15.075200080871582
9025-12705,246.259590618,30.1101440207,0.0479,4.1036481857299805,0.9857673346996307,0.6984045505523682,3,10.298,-0.053,-0.0076,0.949569750248083,0.0833027618221871,1.27847838676571,9.36864892545373,-0.300371612081624,0.053031980991363525,7.85927440762554,-6.810800075531006
11868-12704,250.121119744,25.5018374531,0.0578,4.485785961151123,0.9953493177890778,0.8098033666610718,3,10.501,0.486,-0.5566,0.896119627496974,0.152856492759836,1.1705665150022,9.40489100928258,-0.761600534542642,0.09914989769458771,7.11142233029237,-35.27000045776367
11868-6104,250.044643759,26.1023841632,0.0511,5.094333171844482,0.9995428919792175,0.9647347927093506,3,10.797,1.324,-0.4175,0.583866766327166,1.48806792972989,1.13439362919635,9.67094452068059,-0.662155104014609,0.09312285500126664,6.03749713727261,-22.910999298095703
12651-3701,250.343438702,26.226259461,0.0212,3.4861485958099365,0.9324823319911957,0.9228938221931458,3,9.405,-0.477,-1.2759,0.734373738079933,1.38006609608959,1.15196924885049,9.66140239166491,-0.949474180045754,0.43298599123954773,1.66641393592368,48.00469970703125
11979-9102,252.772244936,22.5274067768,0.0316,2.366116762161255,0.8155398964881897,0.958640992641449,3,10.815,0.771,-0.5117,0.852977680757318,1.59194228933182,1.36294784978218,9.59653371656784,-0.140764670857614,0.1411599963903427,4.68406335130659,-24.233800888061523
11980-12701,253.089238021,23.3725507664,0.0367,3.569159984588623,0.8132413923740387,0.8132866024971008,3,9.392,-0.585,1.5168,0.534373537214654,0.0864369681394698,1.26090625489663,9.29128689814095,-0.586726296828552,0.10981900244951248,3.6793058663054,-20.182899475097656
11979-6103,252.201738459,22.9783507247,0.0356,4.480432510375977,0.9949959218502045,0.993092954158783,3,9.534,-0.545,0.1848,0.481132513747053,0.223085311269725,1.28250963478441,9.71687856250339,-0.360443620338584,0.7891709804534912,2.85128653837124,66.63939666748047
12652-9101,251.402081564,24.3136752746,0.0455,4.644504070281982,0.9798150658607483,0.9209365546703339,3,9.994,0.023,-0.334,0.973769409347055,0.274550672555241,1.11773489420239,9.82251933801054,-0.363823358473753,0.05091270059347153,4.16665490142548,41.1973991394043
12652-3701,252.654950872,23.9044414916,0.0358,5.537439346313477,0.999305784702301,0.9924710392951965,3,9.712,-0.574,0.4241,0.919462260469006,0.217124025834832,1.268625672653,9.34943757587008,-0.48550659300703,0.04850710183382034,4.08084400713032,53.955501556396484
12652-6104,252.806748753,24.4643902926,0.0362,3.402221918106079,0.8664399087429047,0.9457763135433197,3,9.606,-0.749,-0.1083,0.526072385348413,0.121706378276245,1.36475356208325,9.65686618149883,-0.293980251192444,0.544185996055603,3.12843225885196,84.93900299072266
12652-12704,253.023699434,24.5056821164,0.0458,3.1618404388427734,0.9468732178211212,0.7405527830123901,3,10.217,-0.05,-0.2183,0.943832430056335,0.149264118838431,1.28317239520722,9.34022079525572,-0.367131864542913,0.0820951983332634,7.22892792986542,-17.491600036621094
12652-3703,253.225346152,24.4680747236,0.0473,3.0254721641540527,0.8979818224906921,0.9435206651687622,3,10.173,0.409,-0.3138,0.904949476909026,1.41328247318154,1.15487667776255,9.76792356365858,-0.489252683746092,0.0998845025897026,2.86091795271602,-62.24369812011719
11984-12701,255.662502622,21.5767484329,0.0312,4.1915388107299805,0.9984280169010162,0.9699588716030121,3,10.432,0.223,-0.9278,0.91996938960394,0.5368839946038,1.28622042090485,9.53350343896884,-0.767938775456312,0.045042701065540314,5.97849233158097,-59.88800048828125
12068-12704,336.59015774,0.807757367199,0.0368,3.01930832862854,0.8405780792236328,0.6704646348953247,3,9.452,-0.347,-0.8232,0.743485104440533,0.0461645785195744,1.19221460833311,9.25230311384104,-0.544753955259468,0.002730820095166564,5.03550868264133,21.295799255371094
12068-9101,336.394566095,0.0625729844004,0.0582,4.446530818939209,0.9984095692634583,0.9948365688323975,3,10.686,0.507,-0.1683,0.886882468505648,1.18469576128744,1.18066753126655,9.81535523539842,-0.632291331435695,0.05676740035414696,4.89318234330198,33.9547004699707
12069-12701,337.64222911,0.924541436021,0.0374,5.400417804718018,0.9836361110210419,0.8790971636772156,3,9.447,-0.7,-0.1655,0.676497329599771,0.0812100766676668,1.19651243435808,9.869074493466,-0.685019295926046,0.05838650092482567,4.97964678793399,-88.85919952392578
12068-3703,337.111383682,0.598877994801,0.0372,3.5642080307006836,0.9018650650978088,0.5745775103569031,3,9.619,-0.227,-0.5766,0.958798363807769,0.747803387025403,1.16979730642079,9.67102933218985,-0.927061014675131,0.5310680270195007,1.75163092114235,-31.797399520874023
12518-9101,159.239053047,0.2297476559,0.0292,4.494680404663086,0.9999871850013733,0.987945020198822,3,10.933,0.453,-0.5419,0.944375255439701,0.284927512973846,1.3326575103089,9.73914886532408,-0.203114131567153,0.10819099843502045,6.45831288316135,-12.652600288391113
8568-12703,156.810365722,38.2045029032,0.0528,4.980127334594727,0.9979760944843292,0.9445392489433289,3,10.366,0.343,-0.3144,0.980856573994434,0.214897181325722,1.18364513694733,9.8084502759606,-0.332271750256268,0.13797497749328613,6.64025416150246,-22.190900802612305
8455-3701,157.179457248,39.8388849686,0.0293,4.6057658195495605,0.9988996684551239,0.9599568843841553,3,10.116,0.644,-0.2978,0.679536993202195,3.05582133617167,1.15952338844618,9.81121412768508,-0.720490004784531,0.25783398747444153,2.29187750717323,-75.46800231933594
8253-9102,158.207632004,43.1739467984,0.0291,6.85015869140625,0.9999545216560364,0.997626394033432,3,10.056,-0.185,-0.1334,0.952925603821331,0.50825783362224,1.1996666666894,9.62248927366854,-0.357774805285112,0.016961000859737396,4.35786739118917,-21.743999481201172
8253-3703,157.343576151,43.1705891713,0.0273,4.189783573150635,0.9090228378772736,0.9906070530414581,3,10.111,0.281,-0.0639,0.928983371808192,2.35050469061194,1.18412033418611,9.75870525812862,-0.318244314720534,0.08516529947519302,2.27480239485028,-18.266599655151367
12069-12704,338.030234824,0.0370669306217,0.0389,5.035934925079346,0.9998522400856018,0.9102425575256348,3,11.184,0.73,-0.7876,0.883237556092014,0.230543500042019,1.40323216465714,9.72956641466931,-0.195319936162736,0.4135630130767822,7.43951025003328,85.31649780273438
8455-9101,157.183627878,39.7785903652,0.03,6.8108625411987305,0.9992725849151611,0.9697267115116119,3,9.702,0.115,-0.5266,0.768959182736517,0.700528271157803,1.1193583020746,9.901575372195,-0.851746662126646,0.3163745221668264,4.82478772648485,77.4574966430664
8254-12701,161.169643329,44.0661435706,0.0258,2.1786446571350098,0.7853317558765411,0.9481838345527649,3,10.297,-0.371,-0.5076,0.945206006581103,0.175732762064,1.48102759393458,9.61162033610874,-0.0896985615203815,0.005083309952169657,3.97896612799457,-19.526100158691406
8253-12703,159.382717136,43.653763908,0.0243,4.708240509033203,0.9953142404556274,0.9590624272823334,3,10.625,0.043,-0.4165,0.766860249096227,0.118918656109723,1.45397471237276,9.72905271318223,-0.0140654786536941,0.3911319971084595,5.83086081420265,-65.24620056152344
12069-6102,339.096925285,-0.790653496503,0.0555,4.238378524780273,0.9928043484687805,0.9607210457324982,3,10.784,0.466,-0.2569,0.747202535783786,1.43445355523467,1.20559835798499,9.68362373920401,-0.567048650362877,0.248431995511055,3.80328591100096,-50.37900161743164
8254-9102,163.701861642,44.8501801083,0.0375,5.347472667694092,0.9990200698375702,0.9956077039241791,3,9.581,-0.308,-0.3933,0.918319963497878,0.128095904972419,1.25136743576779,9.50436500395187,-0.358941479253046,0.2690749764442444,3.04331893355115,64.67649841308594
8255-12701,163.545250015,44.624237731,0.0245,3.8712639808654785,0.9960793256759644,0.7865023910999298,3,10.226,-0.266,-0.8389,0.582100370159589,0.173611286942242,1.37811526607235,9.49039780443366,-0.439981065509897,0.5529176275096723,6.7787810010551,5.063199996948242
8254-6102,161.272632017,44.0542893849,0.0253,3.925511360168457,0.9540335834026337,0.9273483157157898,3,9.945,-0.458,-0.4187,0.925113291738098,0.257324998062072,1.31593466021159,9.46146213117272,-0.248221768273248,0.3352052577358452,3.31714244691668,78.12580108642578
8254-12703,162.051276058,45.5952899686,0.0501,4.835453510284424,0.9927810728549957,0.9767317771911621,3,10.154,0.537,-0.1224,0.773709540557185,1.26906363920683,1.14024961000996,9.69892159182616,-0.821645831866096,0.2180750072002411,4.21998785989591,-87.45030212402344
8993-6102,163.952065008,45.9828907737,0.0222,4.570631504058838,0.9992567598819733,0.9953145682811737,3,9.69,-0.97,-0.1401,0.880645524808681,0.452878277140149,1.35464050188503,9.55278529639196,-0.251200460913506,0.41302698850631714,2.44489443669555,55.706600189208984
11759-6102,146.515385491,0.166808095842,0.0489,3.406689167022705,0.9835957884788513,0.9674504399299622,3,9.889,0.063,-0.846,0.55424295225011,0.62726639296459,1.21163735259182,9.54606854698874,-0.737174844711718,0.35462599992752075,5.49253489801321,80.18879699707031
8256-12702,164.410760825,41.0548595378,0.0255,6.717675447463989,0.9981546998023987,0.9784646481275558,3,9.231,-0.868,-0.2176,0.721631039505086,0.112152196037653,1.18518337109901,9.6950451508917,-0.477083899667769,0.4032379984855652,3.92190108412292,-30.252899169921875
8258-3702,165.853154589,45.0054931236,0.0249,4.170650959014893,0.8350247740745544,0.8132050931453705,3,9.149,-1.149,-0.2783,0.975902281696488,0.101263265923505,1.23216397960892,9.75076895771604,-0.268552258251366,0.12474299967288971,2.27589800794794,-13.915300369262695
8257-6102,165.891915852,45.17042184,0.0218,4.119273662567139,0.9833039343357086,0.9725975096225739,3,9.692,-0.688,0.7821,0.885111999796346,0.238631126063102,1.31103140553381,9.3114402833611,-0.363739952053686,0.17408951862124247,2.90084211592354,20.43269920349121
8257-9101,165.453589045,44.8138075901,0.0253,5.060047149658203,0.998665452003479,0.9917556643486023,3,10.068,-0.241,-0.4829,0.944289802123488,0.544721803257546,1.28023101154754,9.63617584199616,-0.185943996345606,0.6698980331420898,3.79670119809175,20.10569953918457
8257-6101,165.26133255,44.8882467412,0.0294,3.9891114234924316,0.9969749748706818,0.9710132479667664,3,10.468,0.001,-0.7109,0.878184589177438,0.406155426335064,1.36515381132121,9.5480243644329,-0.224294489810262,0.3129307549244327,3.70562665571309,82.1594009399414
8255-3702,165.81077,45.21781,0.0212,5.036153316497803,0.9668980538845062,0.9010558724403381,3,9.151,-1.059,0.7788,0.951906153548732,0.183117703268884,1.18693436093766,9.71285057983013,-0.389134001837234,0.47303998470306396,1.97991565025951,-16.665700912475586
8257-12701,165.495818359,45.2280243374,0.02,5.049327373504639,0.9937528371810913,0.9522876143455505,3,10.56,0.744,0.1825,0.900570681623845,1.71150615782994,1.20976746681214,9.62894252478474,-0.388162101154225,0.2718549966812134,4.09273717655371,-0.6243000030517578
8998-9102,164.25811451,46.7000796391,0.0383,4.88419246673584,0.9970914423465729,0.9508419334888458,3,9.613,-0.419,-0.4996,0.944373579523616,0.195241639875387,1.21248651184265,9.43723574792495,-0.671328743163383,0.11147800087928772,3.74418964346899,25.886600494384766
12069-1902,338.56864005,0.0926010572545,0.0383,3.1311001777648926,0.7179203629493713,0.8891335725784302,3,9.68,-0.122,-0.6252,0.242290958215517,1.60560403828869,1.12195489039339,9.8841522173448,-1.1039574802825,0.6376209855079651,1.6094504172366,65.56199645996094
8993-9101,165.13845,46.34362,0.0216,4.908818244934082,0.979423850774765,0.810278058052063,3,9.048,-1.023,-0.1777,0.910042219522248,0.042442666929726,1.11917463133024,9.87507443957859,-0.218710350126705,0.5337510108947754,3.3891595025491,67.99349975585938
8993-12704,165.447609688,45.8737368797,0.0219,4.029664039611816,0.955186516046524,0.43691447377204895,3,9.202,-0.862,0.1929,0.96449275188878,0.0236966451572086,1.10711967629914,9.47310952875349,0.00734345668719869,0.1145709753036499,5.55124326525229,66.4406967163086
8257-12702,166.403246668,46.173601726,0.0252,7.188859462738037,0.9999992847442627,0.9899739623069763,3,9.763,-0.395,0.4123,0.887586683458527,0.43199193686626,1.1791461553529,9.62209375458534,-0.648743944728013,0.3113049864768982,6.31475412015773,-62.659400939941406
8256-12701,164.585191631,40.7882342626,0.0256,4.903161287307739,0.9781645983457565,0.9902750849723816,3,9.687,-0.215,-0.2599,0.781349835920446,0.736951431019685,1.28634372048785,9.44077242937954,-0.400801555782256,0.3026840090751648,2.39603764850947,22.998300552368164
8466-3702,168.183562398,45.1873874746,0.0234,4.1310529708862305,0.969014048576355,0.9808281362056732,3,9.638,-0.725,-0.5109,0.879613103173757,0.19699632417208,1.26993859120615,9.73323197172146,-0.257035370028079,0.32912498712539673,2.04151432335078,-40.86470031738281
8466-12701,167.919038742,45.3504464404,0.0234,4.127414703369141,0.999470591545105,0.9239005148410797,3,9.875,-0.411,-0.3199,0.705654426108247,0.219483930011734,1.26261324210091,9.75509542551907,-0.784499767151746,0.4369019865989685,6.03069251124091,-53.816001892089844
8466-12704,168.363125901,45.8663821042,0.0541,6.347907066345215,0.9996024072170258,0.9497436285018921,3,10.537,0.314,-0.544,0.978750988418622,0.168889963952558,1.24675034420104,9.51802176851215,-0.493806195861161,0.28056401014328003,7.459102835372,-49.12630081176758
8466-12702,167.967431339,45.5413957629,0.0285,5.610169887542725,0.9998003840446472,0.9702445268630981,3,10.396,0.243,-0.8271,0.93575328593216,0.315970581151167,1.2248555456188,9.82848445526277,-0.272942764771105,0.4973396300962059,5.66220368221282,62.75149917602539
12070-9101,340.652968475,0.858384283532,0.0392,5.12502384185791,0.9920192062854767,0.980205774307251,3,9.818,-0.173,-0.9799,0.919895916634625,0.464333681263219,1.1940175799551,9.70220476882626,-0.520066993420172,0.001443349989131093,3.24786159483448,-68.19239807128906
8257-9102,166.767438931,45.8221385038,0.0252,2.3708696365356445,0.9881492257118225,0.9557068049907684,3,10.866,0.445,0.4402,0.70363386159673,0.848369616552024,1.54640247793171,9.67258448504438,0.0623046288988787,0.6910476375325283,3.8349198692949,-10.341500282287598
8257-3703,166.655700331,46.0387775728,0.025,3.8992416858673096,0.9988051950931549,0.9801357090473175,3,10.415,0.236,0.5085,0.74870477592925,1.11073879549759,1.42454433428854,9.65015647339098,-0.0590542584259035,0.43490898609161377,2.51007899661093,58.554500579833984
10509-12701,167.847347825,47.3658048887,0.0252,6.458856582641602,0.9998240172863007,0.9931438565254211,3,9.942,0.01,-0.2246,0.890040126711424,0.73647077075969,1.19827898792766,9.67220558349531,-0.876991558556605,0.0013991700252518058,4.36732039574584,43.94580078125
8257-12703,167.002685726,46.8507437256,0.0249,5.83526086807251,0.9959047436714172,0.9985228180885315,3,10.491,-0.068,-0.0986,0.939759147015023,0.613272615850648,1.33091414772866,9.55066694057348,-0.0595601401047199,0.46934497356414795,4.58937082543338,39.18130111694336
10509-3701,166.871220787,46.354465407,0.024,3.863417148590088,0.9679127931594849,0.6762369573116302,3,9.504,-0.703,0.2236,0.880900017205557,0.157180291733661,1.27537840124062,9.66331845004149,-0.554241868266554,0.2529129981994629,2.12704873684276,-47.38639831542969
8946-6101,168.752093512,46.6345251343,0.0542,3.5825915336608887,0.8566156625747681,0.9215678870677948,3,10.689,0.976,-0.1257,0.68770492720415,0.990356788445632,1.30163294586964,9.56654294187372,-0.2019942226434,0.514801025390625,3.96791943158419,58.2681999206543
8451-12705,166.477106006,41.0632480288,0.0472,4.357964515686035,0.9995871782302856,0.9839801788330078,3,10.344,0.341,-0.9201,0.932839201703051,0.344566199168003,1.29426920306174,9.58704254988467,-0.241996706683527,0.09173500537872314,6.9057727664128,-16.803199768066406
8258-6101,168.015359771,42.669794885,0.0213,6.931420803070068,0.999349057674408,0.9793321192264557,3,9.046,-0.819,-0.9541,0.75639705970359,0.149701467601475,1.15060696920992,9.57166516178786,-1.11838298837344,0.19735300540924072,2.70285814650934,36.435298919677734
8466-12703,171.50906722,45.4338999973,0.0343,5.7612481117248535,0.9995315074920654,0.9272527694702148,3,9.43,-0.655,-0.824,0.798834903549809,0.254345839468825,1.18280233056073,9.72368981043497,-0.958540212415686,0.1533700346632513,4.19128542326161,55.73979949951172
8945-9101,172.30913127,46.3900497012,0.0406,5.103641986846924,0.9993501007556915,0.9899714589118958,3,10.079,0.01,-1.0864,0.746474646711958,0.613345066215139,1.24143539391061,9.65864033843532,-0.240185108370703,0.1392032206998719,3.90725349581449,-31.205400466918945
8466-9102,170.583304144,46.7013329603,0.0175,7.700037479400635,0.9999971389770508,0.9953050315380096,3,9.131,-0.498,-0.7714,0.864167363521943,1.07489449951238,1.06884746449422,9.81833092756946,-1.31878036748279,0.16741709285252776,2.5832594252252,-51.06660079956055
8946-3701,168.957726925,46.3195644483,0.0533,1.8426237106323242,0.6731099188327789,0.7534588873386383,3,10.744,0.332,-0.0867,0.649707648963667,0.29749671492763,1.53499881633169,9.56766836715467,-0.0974163801249379,0.6179749965667725,3.87873974576609,2.4463999271392822
8946-3702,169.514598419,47.5058118744,0.0248,5.674768447875977,0.9912754595279694,0.9954928457736969,3,9.274,-0.94,-0.5231,0.789062589364732,0.416797190595283,1.25474927894631,9.56829723974671,-0.503273461382798,0.0014334300067275763,2.07377164211599,67.36689758300781
12070-3701,340.698611975,-0.321895639182,0.0582,5.793947696685791,0.9993809163570404,0.9772690832614899,3,10.977,0.435,0.6425,0.761785693560311,0.743695202627025,1.32846589545056,9.83374148330302,-0.252509822767943,0.05249309912323952,7.24123930843013,40.192501068115234
8946-9101,170.606919594,47.1059671224,0.025,6.689314842224121,0.9998032450675964,0.9886799156665802,3,9.785,-0.217,-0.1345,0.950016366203873,0.478372533075617,1.16269729768244,9.67399781545003,-0.582329588586634,0.02148204143951397,3.50050981264259,80.38179779052734
8946-12704,171.148793982,47.6140153322,0.0334,6.266733646392822,0.9982171952724457,0.9241373240947723,3,9.454,-0.706,-0.4022,0.920028609328433,0.204049639312125,1.24482040071522,9.30954525398486,-0.559030539685427,0.3660680055618286,3.63466638774713,16.805099487304688
8945-6101,173.637733355,46.166337697,0.0333,2.281982898712158,0.8099048733711243,0.8516804277896881,3,10.629,0.167,-0.4764,0.671828859383684,0.566961016616427,1.35762992601276,9.62135759363271,-0.22599977134266,0.4998301723659123,3.55856358683281,-53.095699310302734
8945-12703,173.981887348,48.0214581158,0.0587,2.902628183364868,0.8414047658443451,0.9587828814983368,3,10.824,0.089,-1.033,0.865465545626848,0.117102722479021,1.48229046493606,9.7704189290904,-0.0801562523570457,0.26934701204299927,6.58281985341997,-62.6692008972168
10507-6102,176.891257481,47.6969124951,0.026,5.412100791931152,0.998817652463913,0.9925291240215302,3,9.897,-0.189,-0.7841,0.900487490427184,0.88100699549207,1.18024215659324,9.68782105108704,-0.891382194468469,0.0014706900110468268,2.88582101643812,8.663100242614746
10507-3704,177.46221206,47.4446862742,0.0186,4.760082244873047,0.9999182224273682,0.9757395088672638,3,9.654,-0.483,-0.9784,0.782654495440245,0.56662270648465,1.20884988766402,9.67308768937081,-0.577970595898652,0.018955200910568237,1.8809437977965,69.74019622802734
12070-12704,341.475982718,0.503986423029,0.0493,5.03787088394165,0.9999412894248962,0.9959670305252075,3,10.479,0.437,0.0101,0.689339061018044,0.729309680714866,1.20453734936523,9.7698212281622,-0.699912733772788,0.12323199957609177,6.24393687080456,39.101898193359375
10507-9102,178.121855495,48.4589210594,0.032,4.342608451843262,0.9992755055427551,0.983925074338913,3,11.046,0.502,-0.5706,0.769829805309093,0.518380907602534,1.43254450449376,9.60921479860941,-0.0754858496796451,0.6087369918823242,4.79558295441434,-40.64910125732422
8259-6101,179.44492912,42.9899484925,0.0309,5.447882175445557,0.9865669012069702,0.9696910083293915,3,9.798,0.001,-1.0173,0.794939003247141,0.705090284629852,1.15556481886441,9.66686577122621,-0.99787642757098,0.3352139890193939,3.60107108199017,29.341400146484375
8260-6101,182.408757932,42.0096671164,0.0229,4.6920390129089355,0.9502419531345367,0.9548051953315735,3,10.002,0.34,-0.5634,0.693663240087186,4.82131265605686,1.08278371996651,9.93815270867011,-1.14190014408092,0.593055009841919,2.55647074162601,26.84149932861328
8260-12701,181.23537384,43.3273184368,0.0238,6.785794734954834,0.9997363984584808,0.8505313694477081,3,10.034,-0.044,-0.6822,0.87733880358413,0.190675168328792,1.2078259452433,9.54687612899626,-0.726917362754995,0.6747069954872131,4.34608230339702,46.35049819946289
8260-6104,183.608114982,42.0633572309,0.0231,2.8327343463897705,0.8293201327323914,0.7607688903808594,3,9.939,-0.302,-0.6211,0.607842997542165,0.523109503248304,1.24538414123684,9.48333687878618,-0.472965769484789,0.610073983669281,2.43908817003418,0.8564000129699707
8260-12705,183.141178367,41.6210093516,0.0241,5.748766899108887,0.9961754977703094,0.7185541689395905,3,9.436,-0.791,-0.4264,0.734688607697781,0.118820564596819,1.21208303086246,9.56676846128521,-0.547112242982845,0.39455899596214294,5.3725190651831,-30.297399520874023
8260-12703,182.638191968,43.4357753328,0.0235,6.127716541290283,0.9987316429615021,0.9322021901607513,3,9.694,-0.466,-0.3033,0.933205571589192,0.24847396782601,1.18490383172917,9.36168972025014,-0.550193472612988,0.05142249912023544,4.30394468378185,-25.521099090576172
11755-12702,184.939052668,42.926549247,0.0378,5.099508762359619,0.9929375648498535,0.9507951438426971,3,9.75,-0.093,-0.7964,0.557530296490467,0.398417810396236,1.29437910945236,9.79493463930457,-0.981900841148213,0.47285598516464233,3.92549454350933,4.439599990844727
8262-6101,184.665194583,43.5387237164,0.0239,6.378149032592773,0.9964586496353149,0.9606613218784332,3,9.342,-0.703,-0.26,0.718227239761317,0.333754942669481,1.20936099607817,9.48312793837653,-0.944932495674701,0.19930100440979004,2.96253567355007,-65.3635025024414
8262-1902,184.521660366,43.0869854389,0.0379,2.6648669242858887,0.526817113161087,0.8886407613754272,3,9.466,-0.228,-0.7574,0.419847406398952,1.26853696609309,1.11665050145977,9.71036392366043,-0.862997769767587,0.5392929911613464,1.58519820472275,53.24700164794922
8261-12704,184.592510301,46.1553508471,0.0492,5.205776214599609,0.9998851418495178,0.9495432376861572,3,10.381,0.072,-0.7676,0.88833937236486,0.192488663338855,1.29123648156306,9.53813749660145,-0.427461836750459,0.10812555248354086,9.56118699071645,-84.36759948730469
8261-12703,184.357789643,46.5668694873,0.0235,6.337336540222168,0.9954298734664917,0.8210872709751129,3,9.659,0.248,0.0237,0.865500673908096,1.81566526832821,1.05191007207115,9.82890169500101,-0.671767409010367,0.3597860038280487,4.81866885554778,28.494800567626953
8263-9101,184.633472759,46.2984553717,0.0381,4.48106575012207,0.9488111436367035,0.9975281953811646,3,9.672,-0.702,-0.5231,0.674298522872791,0.12573263052542,1.32604291895505,9.50743897804106,-0.370010067575206,0.6308479905128479,3.17065954671804,-27.510099411010742
11755-6101,185.488707188,42.3127971165,0.0483,5.115118503570557,0.9988835453987122,0.9434572160243988,3,10.749,0.758,-0.36,0.884464765741294,0.538535339764386,1.22352025756145,9.66829474767049,-0.349483989664551,0.13988099992275238,6.62704097557848,-16.3887996673584
8262-12701,184.82728608,43.2368560313,0.0238,3.8464133739471436,0.9998137056827545,0.8443474471569061,3,10.324,-0.458,-0.3579,0.800637348262759,0.259909704303374,1.47568255955781,9.59232000967469,-0.256105246859593,0.2506229877471924,4.99666706003163,-30.738399505615234
11755-12701,184.913966445,42.5195146712,0.0482,4.6242194175720215,0.9969201982021332,0.9844128787517548,3,10.477,0.588,-0.132,0.937252210927675,0.505245028394183,1.26731361470504,9.65262013541327,-0.475922701786263,0.047839898616075516,5.13533658050736,-82.7853012084961
11755-9101,187.078459466,43.3904391733,0.0393,7.341363430023193,0.9986319839954376,0.9890823662281036,3,9.51,-0.364,-1.06,0.891408772706181,0.462250452917491,1.16687979718092,9.72153123653295,-0.836770695478025,0.2122579962015152,3.20427884509724,6.776400089263916
11755-9102,187.751318314,42.526965847,0.0385,3.930964946746826,0.9899360835552216,0.8319995105266571,3,10.74,0.24,-1.071,0.921905340983889,0.217145595448172,1.37459375395949,9.5451167963972,-0.248127200868394,0.03967690095305443,5.67503340854606,-7.769199848175049
8341-6103,189.807837762,47.0043531641,0.0395,4.525335311889648,0.951783686876297,0.9851820766925812,3,9.852,-0.484,-0.7671,0.653965532884405,0.369995820640608,1.3260934649585,9.79138293410793,-0.377189386402718,0.34137800335884094,2.33239226671175,49.34230041503906
8464-12703,187.879247737,46.5352810229,0.0246,5.313052177429199,0.9977191388607025,0.5288044214248657,3,9.611,-0.92,-0.4911,0.803770295520067,0.0939526144261661,1.28275979082612,9.71859629419115,-0.700663321608245,0.636044979095459,6.24272873114879,-38.92890167236328
12070-6103,343.239348175,0.101897458592,0.0426,4.49298095703125,0.9990342259407043,0.9908635020256042,3,10.026,0.004,-0.8401,0.871205405059502,0.43566683394835,1.19287362508696,9.8080779340532,-0.483767849854146,0.04158660024404526,3.44977932026206,-85.88710021972656
11750-12704,189.512431351,41.2998083143,0.02,5.071620941162109,0.9946372807025909,0.8665385246276855,3,9.409,-0.635,-1.0339,0.810721857550884,0.111981320089853,1.18826892012982,9.42162581116262,-0.737409052102253,0.01508140005171299,3.85677381825313,-53.620601654052734
8341-12703,190.581426554,47.2199878632,0.0388,5.86610746383667,0.995463103055954,0.8789415061473846,3,9.499,-0.346,-0.8235,0.876687342214144,0.116809295218571,1.10094750778396,9.76288771292176,-0.952938617961576,0.3887439966201782,5.1427524112747,60.12120056152344
8317-3701,194.480465152,42.9372869668,0.0352,1.6412662267684937,0.5336378514766693,0.8736444115638733,3,9.797,-0.879,-0.8739,0.625844567301561,0.0519072156789492,1.50746329701246,9.52715911528077,-0.337851687129399,0.38986000418663025,1.96502710951473,22.636499404907227
8318-3702,197.793842512,46.7135615712,0.027,5.357608795166016,0.9335100650787354,0.9195639193058014,3,9.433,-0.612,0.7837,0.956927133196738,0.226291902436159,1.2865538014697,9.58290421794159,-0.190918043150444,0.6019369959831238,2.64448356338877,6.665299892425537
8318-6101,197.421657109,46.0233156886,0.0523,4.5647807121276855,0.9921942353248596,0.9787833392620087,3,10.787,0.726,-0.5869,0.934849568082924,0.378982646360609,1.23040879452696,9.61497326956855,-0.242508231718657,0.29075002670288086,7.30126234566472,69.38749694824219
8324-9101,197.438023064,45.9126575731,0.0288,5.712528705596924,0.9961539804935455,0.9903676509857178,3,10.437,0.326,-0.0512,0.948658977110818,0.653945770964013,1.20859944324874,9.76489976969631,-0.45322206009819,0.002097819931805134,4.42635713426302,-0.2337999939918518
8465-12702,196.404928768,47.9164901618,0.024,5.86305046081543,0.9932796657085419,0.9842680096626282,3,9.365,-0.787,-0.3927,0.819381358717924,0.181477744445897,1.27897814080301,9.68693547489667,-0.623787687764023,0.5201600193977356,4.08532517125682,6.150400161743164
8318-9102,197.959465358,46.9327158022,0.0264,5.635797500610352,0.9995991289615631,0.9639990329742432,3,10.032,0.037,0.9175,0.94271236725079,0.382998573567099,1.20591454060196,9.5371512109583,-0.475108952323596,0.09043097496032715,4.1069503016073,-34.812599182128906
8318-6104,198.319269623,47.0875616275,0.0267,5.013049602508545,0.9999633431434631,0.9931686520576477,3,9.995,-0.407,0.8503,0.933408091043394,0.144550069221761,1.30322746748125,9.6507693367775,-0.133702120433251,0.10843998193740845,3.49654010999863,88.04229736328125
8465-9102,198.189163092,46.9349872724,0.0277,2.991999387741089,0.9400694370269775,0.934881865978241,3,10.427,0.418,1.1219,0.841667100772418,0.255670370800783,1.46171365185675,9.66144547125305,-0.154041476980454,0.1325570046901703,4.3962973340801,15.774399757385254
8465-3702,198.244775533,47.8281954499,0.0365,3.6429667472839355,0.6225244998931885,0.684349000453949,3,9.209,-0.348,-0.6454,0.740321390316599,0.61029373248134,1.19203270265731,9.58002686982203,-0.795951276505836,0.7322459816932678,1.89660279060226,-24.64240074157715
8324-12705,199.623887217,45.2838391634,0.0358,5.301527500152588,0.9973320960998535,0.9278618395328522,3,9.862,-0.503,-0.7107,0.939596203330176,0.0882846817522203,1.26858265669349,9.88771750373069,-0.409745936848298,0.16801699995994568,5.40677204289325,65.14910125732422
8324-12703,198.265001515,46.5479280865,0.0504,6.5419464111328125,0.9997531175613403,0.9927858710289001,3,10.489,0.374,-0.816,0.914014421034846,0.398559554630948,1.18311244336816,9.59816403581638,-0.448814928772473,0.044109098613262177,5.79380845599427,65.89820098876953
8324-12704,198.31155937,46.4183797848,0.0391,6.885622978210449,0.9997655153274536,0.9905918836593628,3,9.85,-0.175,-0.903,0.963483036521694,0.211509431313503,1.14161381145003,9.78707963336597,-0.728703290374592,0.16344599425792694,5.00641501552911,20.433000564575195
8324-6102,198.273746064,45.6756409489,0.0285,4.327614784240723,0.997564047574997,0.9807124137878418,3,9.565,-0.712,-0.0947,0.860795594509927,0.229818603951426,1.31255793280191,9.39311539524733,-0.453215513280546,0.0014454800402745605,3.36113163744802,71.27519989013672
8465-12705,198.236315095,47.4566280096,0.0281,2.68086314201355,0.9746600389480591,0.8745161890983582,3,10.916,0.14,0.3919,0.738728239811494,0.288899400716896,1.55426590069978,9.69544715447859,-0.0379752008949943,0.21952299773693085,4.85852589783852,-73.12139892578125
8324-12701,197.813416042,46.7006985856,0.0274,5.089016914367676,0.9943372905254364,0.9943651258945465,3,10.514,-0.036,0.5932,0.897500501509227,0.247810693107408,1.48875392855358,9.47496210300562,-0.167743551001103,0.43486401438713074,5.00453517419273,20.697399139404297
8465-3703,198.701371544,47.3515467821,0.0303,3.841754913330078,0.9900384545326233,0.9887611567974091,3,10.491,-0.066,0.0575,0.658431683513359,0.786093833976739,1.48235291030393,9.72663371249883,-0.039491459117224,0.41866499185562134,2.82125131686106,-63.00279998779297
8319-3701,199.3225054,47.3420135692,0.0269,7.766657829284668,0.9998279511928558,0.9887402951717377,3,10.014,0.067,-0.123,0.940781255252749,0.589701719786218,1.16231132638769,9.38400079333593,-0.571609940616385,0.01870339922606945,4.04118854892327,-62.07229995727539
8324-3702,199.246719183,47.2685727166,0.0266,5.073383331298828,0.9846116304397583,0.9825851619243622,3,9.451,-0.709,-0.0153,0.796424777314019,0.682344089109049,1.24730993639264,9.65471777386135,-0.454569932999033,0.2416680008172989,2.4656161071574,54.58869934082031
8319-12704,199.942788791,47.7155742145,0.0288,4.589637756347656,0.9981050789356232,0.9222512543201447,3,10.683,0.26,-0.4233,0.979096991116115,0.243430996544633,1.36568581079234,9.5285593365178,-0.187711130248176,0.22154998779296875,6.06173905996935,22.19230079650879
8330-9101,203.958723047,40.2716872812,0.0349,6.3660078048706055,0.9999939799308777,0.9681696593761444,3,10.77,0.427,-1.1052,0.926894752904214,0.218644971163222,1.20026837946052,9.60344062670312,-0.379803159878109,0.06532812347950208,7.90748940785659,2.460900068283081
8330-12703,203.374602013,40.529670292,0.0269,5.279682636260986,0.9987486004829407,0.9423686563968658,3,10.373,-0.032,-0.3581,0.944784988474598,0.334373920243935,1.31167363155998,9.76569908411815,-0.0395451869345223,0.06361699104309082,4.51544827328539,-40.61669921875
8330-6102,203.231976288,40.2570768643,0.0489,3.4846484661102295,0.9482104778289795,0.9802179932594299,3,10.316,0.316,-0.3331,0.943888066360756,0.511608470942369,1.24379469698753,9.39712909496192,-0.262024707008492,0.0665952307372774,3.60483108974426,53.17369842529297
8327-12703,205.974001327,45.3306436538,0.0384,4.7214531898498535,0.998478353023529,0.926186740398407,3,9.551,-0.376,-0.4984,0.946098901926897,0.0797610587882858,1.22493948496954,9.66896160250963,-0.312817493653056,0.07194089889526367,4.29840341581635,63.26350021362305
12071-3704,347.882719134,-0.178620875358,0.0275,2.723630666732788,0.6364130079746246,0.8755711019039154,3,10.078,0.31,-0.4401,0.920430995626827,2.85983588921298,1.20137444284464,9.72513566595135,-0.505817559933421,0.3382999897003174,2.09201639358993,28.746299743652344
8327-9102,205.294433071,45.8978528614,0.0412,4.951350688934326,0.9786811172962189,0.9858146011829376,3,9.864,-0.01,-0.7445,0.931373110795147,0.719081019997462,1.17550553223404,9.54449648279132,-0.639856784692918,0.008295870386064053,3.80370886421156,-25.474199295043945
8328-9102,209.444360498,45.0408216689,0.0427,5.815938472747803,0.9998466372489929,0.9956763386726379,3,9.998,-0.187,-0.7408,0.937786129047993,0.487499417220824,1.21422320337822,9.50927086454449,-0.339480389203086,0.0013820399763062596,3.87653782927076,-33.212398529052734
8328-12704,209.396814741,45.0839740105,0.0428,8.215056419372559,0.9999815225601196,0.9968123435974121,3,9.797,-0.142,-0.743,0.91827977877624,0.386830303085589,1.11611954766549,9.39945603669292,-0.712997922782945,0.21156565845012665,4.21943395694722,-25.17959976196289
8328-12705,209.09358915,44.8962761346,0.0431,4.87516975402832,0.9995369613170624,0.9647635221481323,3,10.177,0.218,-0.7946,0.792339026503854,0.561810903915572,1.20866837907392,9.63883429151593,-0.485179763972157,0.05461699888110161,5.3215870430209,-26.295799255371094
12071-6102,346.866841336,-0.128722967332,0.0258,5.407786846160889,0.9823469519615173,0.990198940038681,3,9.917,-0.147,-0.4661,0.794129726437787,0.574013216927807,1.25914130068636,9.69054032576205,-0.468282388647397,0.06343620270490646,2.89936915150051,51.86399841308594
8328-12701,209.729822501,43.898557724,0.0639,1.5928237438201904,0.5272336006164551,0.9247902929782867,3,11.103,0.545,-0.5369,0.720557513648229,0.315835114842215,1.45682158897153,9.66327034439703,-0.0423135869416662,0.29726898670196533,6.22759926323456,61.04140090942383
8328-3701,210.758004407,44.4683371458,0.0406,4.246349811553955,0.9300152957439423,0.9863499999046326,3,10.007,0.163,-0.5142,0.913363706873169,1.60401930415174,1.18831261817675,9.49498386912876,-0.309991834624999,0.06334870308637619,2.02871064406962,2.4609999656677246
12071-12701,346.302324728,0.83438464152,0.0252,3.0637104511260986,0.9667878746986389,0.4458829015493393,3,10.513,-0.248,-0.7473,0.89630534521024,0.0861775408310299,1.28678103482956,9.75582591825061,-0.299660053828524,0.5287721771898177,6.10924782413981,-72.41960144042969
12071-12704,346.981614869,0.97669676003,0.0423,2.6606085300445557,0.690442681312561,0.8798151314258575,3,9.968,-0.442,-0.7104,0.917107084524405,0.20358420963097,1.31590221786428,9.46418726612822,-0.569341205060482,0.09458210319280624,5.04410367212365,82.37039947509766
12518-3704,159.893774851,-0.252957993345,0.0188,3.707284688949585,0.7368096113204956,0.9589418768882751,3,9.277,-0.471,-0.6316,0.9226117713099,1.63024238009232,1.1035949903271,9.83285387405241,-0.855971779094802,0.13813899457454681,1.83271119455014,-69.76069641113281
8086-12701,57.1300701239,-0.920530281955,0.0403,1.9175870418548584,0.863535463809967,0.9096763730049133,3,9.81,-0.072,0.0081,0.913724188230664,0.0761807162423376,1.33493401657936,9.63897298273414,-0.37898106806808,0.0013173699844628572,4.81272566003416,68.3501968383789
8086-6103,57.1014090076,0.994984237731,0.0388,0.6461522579193115,0.5658777952194214,0.9075497984886169,3,9.913,-0.642,0.0408,0.62653308819623,0.211627389295999,1.40875498597719,9.85030596761993,-0.241669227783051,0.5357210040092468,2.60434622932784,-86.43699645996094
12518-9102,159.826098405,-0.229142053144,0.0189,3.916046142578125,0.9359496831893921,0.9498157501220703,3,9.552,-0.813,-0.6539,0.939495135865255,0.125508516487296,1.37636313073411,9.33731874697135,-0.296499401090121,0.5850740075111389,2.88469849992323,80.40129852294922
12518-3701,159.606300135,-0.0177841899234,0.0191,5.563499450683594,0.9932830631732941,0.6698980331420898,3,9.045,-0.941,-0.6846,0.960861406851242,0.018215659041542,1.1051669115639,9.98031500975289,-0.786723785457156,0.19025899469852448,5.25198625417397,-62.2489013671875
11981-6101,254.34218953,18.4805975158,0.0333,5.618093490600586,0.9992449283599854,0.9907576143741608,3,9.953,0.197,-0.9906,0.934166085008536,1.49494382536257,1.13038264568996,9.62938819894886,-1.27949880864283,0.4821169972419739,3.57664038909881,15.977399826049805
11981-1901,254.320829066,19.3394833732,0.0334,2.7061774730682373,0.7505442500114441,0.9517922103404999,3,9.659,-0.433,-0.6839,0.204154686475737,1.12006228259568,1.29768751105616,9.79013647117999,-0.485901067518827,0.6052870154380798,1.3906860977035,43.5807991027832
11981-9101,253.642731662,20.1110122154,0.0299,5.139537811279297,0.998823493719101,0.9282929599285126,3,9.726,-0.462,-1.1587,0.839955442657937,0.127153543337619,1.14842062763499,9.90273193927726,-0.058392774965614,0.05780690163373947,4.34421898000272,-28.798599243164062
11981-3702,254.022117089,20.5606570674,0.0339,2.775582790374756,0.7682615220546722,0.9692586362361908,3,9.592,-0.435,-0.6832,0.72905642775671,0.746968998113345,1.26055182060813,9.85691271165404,-0.304203156863499,0.3963870108127594,1.68740518303315,33.44390106201172
11981-6103,254.018044344,20.6027047567,0.0423,4.444658279418945,0.9921050667762756,0.9954050779342651,3,9.739,-0.306,-1.4284,0.813728511628564,0.276396639848157,1.20121871613499,9.78416878478696,-0.603562966169733,0.22866599261760712,3.74567027120783,-74.09839630126953
9894-12702,251.314269968,19.6621995364,0.0545,4.2072014808654785,0.9997169077396393,0.9920661747455597,3,10.644,0.503,-0.4928,0.83502492215605,0.818936407495986,1.28266518857182,9.71346914358813,-0.112790671437791,0.3532344318783006,4.06075885099478,40.48109817504883
9894-12704,251.096178525,20.4130047877,0.061,4.8162665367126465,0.99781534075737,0.9173326790332794,3,10.825,0.643,-0.7169,0.924161813381114,0.085443450135129,1.19640791095536,9.42993609495837,-0.462608960496657,0.4929466951273493,8.8307998398387,38.0078010559082
9894-12705,250.900743626,20.231689384,0.023,6.1638994216918945,0.9991702139377594,0.9775645434856415,3,9.694,-0.393,-1.0464,0.859222822448801,0.513966425164395,1.16658359512957,9.70997097468135,-0.675276174900508,0.0014967500464990735,4.60295047158275,-42.43429946899414
9894-6101,250.42475523,20.079417104,0.0604,2.6373136043548584,0.9874241650104523,0.9780707061290741,3,10.968,0.485,-0.1941,0.721884208236029,0.751655769735876,1.42126050123328,9.55630410464123,-0.0897009270613769,0.449196994304657,3.87230151608966,18.052600860595703
9894-6104,250.907826335,21.6912870652,0.0354,3.4287099838256836,0.9595855176448822,0.739831268787384,3,10.642,0.591,-0.4103,0.698015724837672,1.10106373154388,1.25830682978995,9.60359660639907,-0.167665050730975,0.39418500661849976,4.16006094830496,-19.434900283813477
11978-6101,251.235032678,21.7752568834,0.0312,3.838649272918701,0.9641553461551666,0.9444794058799744,3,10.595,0.073,0.3221,0.702598029454609,0.358295134228633,1.3883735092927,9.57795528402231,-0.229587097338053,0.18455100059509277,3.18754751323193,59.43579864501953
11978-12701,249.823000211,20.4815891141,0.0616,3.3695006370544434,0.966064065694809,0.819687157869339,3,10.748,0.378,0.4935,0.741929626098442,0.13349367321657,1.1345084075207,9.501077399591,-0.978513994511706,0.0759530078273899,7.39072190065136,23.654699325561523
11978-12704,250.438817145,23.0625437319,0.0404,4.409471035003662,0.952017605304718,0.9600134491920471,3,9.721,-0.217,-0.8595,0.835736556094027,0.543940579406867,1.16341902511138,9.71374257164772,-0.594855169756244,0.9119129776954651,3.50656641870409,-42.750301361083984
11978-1901,250.397148519,22.3263728443,0.0231,1.590851068496704,0.5156287252902985,0.9375485777854919,3,9.778,0.139,-1.2111,0.595098417695017,2.80111577626962,1.21817732456777,9.81448186479433,-0.571100014056822,0.3624430000782013,1.23515240721994,-51.510501861572266
9894-12703,251.419481827,21.821942719,0.032,4.114418983459473,0.9834166169166565,0.8732942044734955,3,10.331,0.239,0.0827,0.664304363649852,1.75993239066795,1.29826564987716,9.77380474312137,-0.236013688831919,0.3816330134868622,3.91716912036287,-61.130001068115234
11868-9102,250.010914139,23.5761808381,0.0384,4.090452671051025,0.838688999414444,0.6939715147018433,3,9.582,-0.614,0.0255,0.536437839269487,0.0930869635791467,1.33672977700424,9.53439201152686,-0.230805402858691,0.260468989610672,3.23257383953392,8.131799697875977
11868-6101,249.916155878,23.5422460689,0.0347,3.4010422229766846,0.981662780046463,0.982390820980072,3,9.842,-0.594,-0.2367,0.548392951498285,0.181878898817208,1.39872948089996,9.86027498245239,-0.338867668280698,0.22540099918842316,2.87316185053681,56.470699310302734
11978-12703,250.061017879,23.0217568184,0.0398,5.586080074310303,0.9993051588535309,0.928102433681488,3,10.844,0.642,-0.5912,0.836735411172337,0.236623498453981,1.27539793592237,9.52334751793832,-0.239199422318676,0.03379325196146965,8.59257360826071,-51.74150085449219
9892-12701,247.395996422,24.7365681502,0.0413,4.333785533905029,0.9987850487232208,0.9894427359104156,3,10.103,-0.049,0.0123,0.958218051000489,0.279456169973758,1.27526824183229,9.43542109884397,-0.340818738869645,0.10370700061321259,3.29452477698625,49.94779968261719
9892-6103,247.82812449,24.71229102,0.0582,1.4551312923431396,0.6477505266666412,0.9348630607128143,3,10.736,0.426,0.6232,0.902793771163164,0.958296789605959,1.27578737604943,9.66882636571171,-0.134971906942776,0.07184869796037674,3.55590767190688,71.51820373535156
9892-12703,248.932056992,24.1420599682,0.0459,6.579679489135742,0.9998419880867004,0.9900300204753876,3,10.223,0.0,-0.5845,0.972877038696611,0.154243949814223,1.22748526973376,9.53134632977573,-0.386305167059405,0.1029224619269371,6.79561805126996,-67.1051025390625
8655-3701,356.751827964,-0.447387404322,0.0712,4.045212745666504,0.994341641664505,0.8456830680370331,3,11.167,1.473,-0.9212,0.722460545863818,2.21243289916331,1.29551150381615,9.63598297726024,-0.344341494730025,0.22556200623512268,5.42779011248847,68.64710235595703
11868-12701,249.139946939,24.127634859,0.0365,4.270296573638916,0.9971155524253845,0.7119976282119751,3,9.521,-0.422,-0.5129,0.861970910886154,0.217252447691925,1.22909385592461,9.84404404283774,-0.698696681255042,0.01806190051138401,4.52725397867593,76.05509948730469
9048-12701,245.456709242,23.7700790091,0.0421,5.505005836486816,0.9975098967552185,0.9557214081287384,3,9.667,-0.221,-0.4799,0.852717323840644,0.0527076574750477,1.1976032209312,9.56998871215665,-0.799989315325563,0.053604380876170914,6.7601215755421,-38.5369987487793
9048-12702,245.870808901,24.5299883499,0.0396,5.229545593261719,0.9967630207538605,0.7580491602420807,3,9.812,-0.552,-0.2278,0.799503835520313,0.160707185358668,1.23204103656452,9.7514681941331,-0.587853945611101,0.646448016166687,5.82648226567013,88.62860107421875
9892-9101,246.308566582,24.516577775,0.0621,3.835584878921509,0.9946778416633606,0.9620152413845062,3,10.656,0.944,-0.4817,0.868828656807904,1.10962955597066,1.1921074165549,9.70934237277869,-0.572527762344389,0.0728686973452568,4.8570939408851,5.809000015258789
9047-3704,247.594594512,25.6744113629,0.0423,1.8595131635665894,0.6397348642349243,0.9459609389305115,3,10.053,-0.346,0.5863,0.644479852668453,0.517754083144215,1.33680910520492,9.51283732712871,-0.14023658606045,0.35382654935001573,2.28456027002283,65.92019653320312
9047-12702,247.40326194,25.7655308338,0.043,3.8588829040527344,0.9940078556537628,0.9946568012237549,3,10.308,-0.395,0.5076,0.929769186299188,0.143691842930927,1.36558372243976,9.58472885700186,-0.0968578046959155,0.013603500090539455,4.26954187334525,22.99519920349121
8654-12702,355.136248744,-0.551087725588,0.0231,5.416861534118652,0.9979611039161682,0.8893043994903564,3,9.833,-0.365,-0.6615,0.892654231223632,0.167744912805837,1.17501391771353,9.8445774776767,-0.501966967140183,0.04097539320770982,4.73131592667977,30.646699905395508
9046-3704,245.859977865,25.5183210157,0.0477,2.555943727493286,0.8620076775550842,0.8443293273448944,3,10.395,-0.333,-0.0224,0.938817941381385,0.0840678043967012,1.38690163494764,9.61451192431979,-0.118194277189446,0.05947450175881386,4.53225494934517,51.03860092163086
9047-9101,246.551623929,25.6166228569,0.0397,3.154829740524292,0.9788777530193329,0.9441643059253693,3,10.054,-0.572,-0.2386,0.693362610953136,0.162419448663141,1.38217660525347,9.7322958291179,-0.240309647508342,0.5890480279922485,3.76876476144529,-35.81679916381836
9049-6102,247.028385695,25.3954022234,0.0417,4.57862663269043,0.9631162881851196,0.9829672873020172,3,10.082,0.248,0.4082,0.880581382963789,1.25301793832479,1.16903848896736,9.68469415529809,-0.518608452906512,0.028841065967122353,3.1401524718296,-19.028400421142578
8654-6101,355.282358905,-1.03756794059,0.0361,3.5441536903381348,0.9812430143356323,0.9432588219642639,3,11.197,0.619,-0.4418,0.661232235736584,1.35886497596098,1.36529615193736,9.62068282570502,-0.231491853338443,0.24023599922657013,4.8660586988785,13.537199974060059
11759-12703,146.806842043,0.665587983318,0.0201,1.9751766920089722,0.6588650345802307,0.8916109502315521,3,10.504,0.313,-0.5983,0.701350416812546,2.14658540133612,1.36790666525675,9.736310710329,-0.176193571421365,0.48181799054145813,2.84285833890716,29.004899978637695
9088-6101,243.609781443,25.096398041,0.0481,2.9194462299346924,0.7454764544963837,0.7224305272102356,3,10.415,0.249,-0.7789,0.681231102461355,0.41310241879944,1.26798358054596,9.51035835911529,-0.453077935507389,0.323839008808136,3.82520637559409,82.21929931640625
9086-12705,243.398401002,24.8275824656,0.0383,5.73861837387085,0.9994785189628601,0.9883142113685608,3,10.025,-0.394,-0.7614,0.90399604167602,0.356269903018755,1.21493689683666,9.64480892046533,-0.470711001844117,0.003930159844458103,4.12222467493918,29.490100860595703
8654-3704,355.021927335,-0.628189743146,0.0233,5.015602111816406,0.9891435503959656,0.6738271117210388,3,9.601,-0.597,-0.5222,0.979250022396224,0.104110550345641,1.02810697932688,9.80660131431761,-0.957706934284596,0.029904400929808617,5.93447183913002,71.67790222167969
9040-3704,244.199916119,26.1291080514,0.042,2.1631710529327393,0.8631088435649872,0.9805244505405426,3,10.042,-0.505,0.0209,0.881572601417149,0.247379667430192,1.38054862337336,9.69196820451756,-0.105870209727906,0.09326530247926712,2.03535402090803,21.478300094604492
9048-12703,244.446388843,25.682009525,0.0479,4.324259281158447,0.9841843843460083,0.9615691006183624,3,10.805,0.126,-0.2704,0.78455779380844,0.25237073151115,1.44338541912718,9.64790264283767,-0.127499447424303,0.14976799488067627,7.11967982811225,56.071800231933594
9046-12705,245.1435,25.46231,0.0436,6.17488431930542,0.9987497925758362,0.9200347065925598,3,9.902,-0.069,-0.5966,0.632956584495996,0.0222014542505113,1.21018460420286,9.38630369937781,-0.98759520041822,0.05518089979887009,7.20979313619407,-23.376300811767578
9048-9101,245.056710905,25.7100874489,0.0477,2.9361767768859863,0.9076607525348663,0.9537875950336456,3,10.369,0.384,-0.0309,0.899859852827436,0.610133643572579,1.34818007316519,9.57230134202976,-0.150756960422403,0.37221745110421073,4.34312120201117,34.9468994140625
9040-12705,243.377509858,26.6987845669,0.0522,3.659799814224243,0.9993297457695007,0.9213208556175232,3,10.345,0.346,-0.7741,0.907592933574032,0.12834313871474,1.19237426200283,9.46613755948616,-0.381319327148223,0.8630080223083496,8.32459401477965,29.54669952392578
9040-9102,245.478160558,26.6004830968,0.0642,2.1185927391052246,0.697600930929184,0.9842804074287415,3,10.979,0.262,-0.0946,0.769603328927825,0.472841101741514,1.49008818649432,9.67015769794734,-0.0160113953006915,0.06395260244607925,5.25148513928891,0.24400000274181366
8654-1901,354.804330838,1.00153659124,0.0405,3.615189790725708,0.9150501191616058,0.8866346478462219,3,10.097,-0.323,-1.341,0.524685178103507,0.161277630615929,1.31397583688031,9.60445819623542,-0.260492758994753,0.26958200335502625,4.15868381018469,48.919498443603516
9040-12703,243.685656945,27.8616922794,0.0252,5.652786731719971,0.9936926960945129,0.45361463725566864,3,9.918,-0.201,-1.243,0.89580237309461,0.196354068912568,1.31197195342903,9.51892525836675,-0.645951585802767,0.0015321200480684638,6.65510669428555,-25.508899688720703
9090-12702,242.750569954,28.0852749764,0.0413,5.089215278625488,0.984544426202774,0.9812174141407013,3,9.522,-0.351,-1.2003,0.855101837799902,0.221467952663046,1.16301021125623,9.70907791070264,-0.488210600358669,0.09141270071268082,4.56843326650377,56.58489990234375
9088-1901,242.855211093,27.2935458581,0.0259,4.648704528808594,0.9947643876075745,0.9916138350963593,3,9.788,-0.1,-1.3,0.584377966715549,0.989721740967457,1.18847761971575,9.86665755137049,-0.332396233044188,0.47453200817108154,2.59228080224841,12.604900360107422
9090-1902,242.262072125,27.8048479571,0.0249,2.9110655784606934,0.9815661013126373,0.9871994256973267,3,9.911,-0.286,-1.158,0.768113318670232,1.0672422050937,1.32084397747309,9.55306215623412,-0.32273575272223,0.28205400705337524,1.76498945561685,-37.14950180053711
9093-6102,241.382956332,28.4161582186,0.0343,4.32275390625,0.9947350025177002,0.9814367890357971,3,10.661,0.013,-0.6703,0.809367112726208,0.707349630155278,1.39878176690057,9.65094522466563,-0.0164286618530186,0.06539549678564072,4.45549881579293,-34.13349914550781
9093-6104,242.60188,28.59173,0.0268,5.05560302734375,0.9997255504131317,0.9537400305271149,3,9.293,-0.968,-1.1131,0.360449433700698,0.185908417090465,1.32194631731087,9.4994549780181,-0.434760893264202,0.0014905700227245688,3.48442866651184,-70.39080047607422
8654-6102,354.990030713,0.135188746587,0.0602,3.3538191318511963,0.9508241713047028,0.9630317687988281,3,10.939,1.066,-0.5693,0.560314096240477,2.60170298620655,1.26126573092769,9.7749386980076,-0.4125151705486,0.5427460074424744,4.21166960024277,-53.36869812011719
9028-9101,243.025586046,28.4988658036,0.0532,5.418628215789795,0.9987493753433228,0.9426595568656921,3,10.923,0.776,0.1173,0.964516360250107,0.345157053577955,1.192366101972,9.58773408080592,-0.377672675221857,0.12150102853775024,8.28905168908351,-40.82939910888672
9093-6103,242.369623226,28.7720104277,0.0508,4.915352821350098,0.982597291469574,0.9868254065513611,3,10.365,0.57,0.1308,0.948632970523747,0.99858894813433,1.19554463259028,9.50396163198683,-0.321426146259212,0.04341920092701912,4.68105824930545,-52.607398986816406
9093-12704,241.658368324,28.2696839731,0.0464,3.9044880867004395,0.9907023310661316,0.8646938800811768,3,10.333,0.062,0.0515,0.930278713189042,0.0752980983478471,1.21909745098425,9.31906876299116,-0.59560124443637,0.08431520313024521,4.93603523733576,71.6803970336914
8654-9102,355.608522965,0.255938350855,0.0219,6.895631313323975,0.9999897480010986,0.9559497833251953,3,9.681,-0.335,-0.1126,0.851633859412811,0.628670419538194,1.222924787213,9.70422974981443,-0.961988511169799,0.002296159975230694,3.36114277007118,-29.217199325561523
9093-9102,242.180489621,29.2163627256,0.0234,6.31745719909668,0.9992794990539551,0.9962734580039978,3,9.537,-0.779,-0.903,0.914336719094691,0.505588659680964,1.22953783448447,9.37772949488476,-0.531876598629687,0.0015464200405403972,3.22823259785672,-54.936100006103516
8655-12701,356.092469402,0.0963688739824,0.0222,3.8958237171173096,0.9752137959003448,0.5075784027576447,3,9.661,-0.708,-0.417,0.616652686796462,0.0722050940163747,1.24043306021649,9.55737558615328,-1.05702020938348,0.1045060008764267,4.38882017012748,-66.94860076904297
9492-6103,116.551788207,18.7103693162,0.0509,2.3633854389190674,0.6107909083366394,0.9326420724391937,3,10.472,0.347,0.393,0.87663579799919,0.40661206630443,1.33179629077214,9.51588173105259,-0.0759067891424314,0.2076600044965744,3.72748782956624,-30.652599334716797
10216-6103,116.346578955,18.2366261774,0.0462,2.056966543197632,0.7818574905395508,0.9588880836963654,3,10.51,0.321,0.2554,0.6300738037477,1.08587953420831,1.32763446212866,9.79468872330405,0.0238650480995538,0.5919439792633057,3.03029276875305,0.3215000033378601
9492-12703,117.83073714,19.59454415,0.0467,5.170645236968994,0.9983408749103546,0.9696475565433502,3,10.375,0.149,-0.1833,0.909632149414846,0.257624482777668,1.22061714203338,9.59687050568936,-0.591039704448647,0.36533570677336963,7.69775492016687,47.616798400878906
8655-9102,358.221930841,-0.382447349138,0.0448,4.429427146911621,0.9278249740600586,0.9740236401557922,3,10.119,0.027,-1.3455,0.827990599073269,0.571916698878063,1.22425417077573,9.71387950916483,-0.282552995826259,0.3909050354628709,3.67457540297927,75.78589630126953
9496-12704,120.118848818,21.1362509124,0.0302,4.424662113189697,0.9998587667942047,0.9884451627731323,3,10.564,-0.035,-0.709,0.969434297947434,0.100489416605073,1.3965570221189,9.58988699816694,-0.143453070545814,0.16746456921100616,5.14331646420523,69.44450378417969
9496-3703,120.609332708,21.193616721,0.0415,1.8266448974609375,0.5363892167806625,0.9083405137062073,3,9.622,-0.103,-1.1003,0.850103829886999,0.0588059898819506,1.08292785503061,9.67696150995436,-0.574582156266958,0.21053799986839294,1.88796829399374,13.719799995422363
9496-12705,120.754805166,21.0468572109,0.0444,4.444507598876953,0.9893756806850433,0.9912251532077789,3,10.254,0.044,-0.891,0.859053656926476,0.227416072952532,1.29085425556131,9.60554216461952,-0.328688786562645,0.30262601375579834,5.01146551110414,-83.97630310058594
9495-9102,121.797812529,22.2900757831,0.0226,6.938888072967529,0.9971199333667755,0.9349169135093689,3,9.353,-0.674,-1.1267,0.810948367482662,0.199822104967138,1.13286800205172,9.7320608524361,-0.654584112251648,0.3777939975261688,3.52409290823982,-21.69879913330078
9496-6103,121.45542388,22.3401254681,0.0409,2.6261560916900635,0.852236807346344,0.7855861186981201,3,10.051,-0.441,-1.0746,0.976325577384987,0.0836971075130196,1.33949993155348,9.83374570788759,-0.0638534673402613,0.37591201066970825,2.86351624035899,36.62120056152344
8655-12702,356.270288778,-0.270886747269,0.0229,6.765531539916992,0.9997957944869995,0.9756941199302673,3,9.971,-0.21,-0.4957,0.901669334640246,0.310365283104192,1.23172618288677,9.85010504915257,-0.513628927219396,0.024129699915647507,5.60460890197252,-70.3447036743164
9495-6103,122.474147344,23.4874691888,0.0448,2.6849472522735596,0.8581900000572205,0.9619310200214386,3,10.011,0.104,-0.922,0.764917267377947,0.635510593749021,1.20605813804948,9.69632499820054,-0.59613439985598,0.04777279868721962,3.39960744989855,-10.546699523925781
9495-12703,122.61424433,23.453121861,0.0151,5.875536918640137,0.9977270364761353,0.8065252602100372,3,9.089,-1.107,-0.5739,0.88013995926954,0.117614740276219,1.12529727022656,9.80393347595677,-0.442448633081383,0.1380079984664917,3.24807682283685,18.382999420166016
9509-12701,123.265370207,24.5669929863,0.0205,4.96522331237793,0.999087393283844,0.8463516235351562,3,10.16,-0.64,-0.6842,0.485257070203895,0.359981762287449,1.25082278568,9.85848488711347,-0.651263453081401,0.30363699793815613,3.3352654483726,-36.11640167236328
9508-3701,124.954227118,25.5401791353,0.0244,4.671877861022949,0.9587573111057281,0.9049297571182251,3,9.351,-0.883,-0.5554,0.961101505270028,0.11123434736022,1.26901564865237,9.31788066902545,-0.574746079742908,0.5961073779822632,2.30631128613439,76.875
8939-3704,125.853157621,24.6734435513,0.0156,3.6264147758483887,0.813907653093338,0.7792705297470093,3,9.087,-0.942,-0.5268,0.396449309311377,0.328471816472793,1.22634726543102,9.54423440297445,-0.679189012086753,0.2512289881706238,1.54080678922232,21.288400650024414
8655-12703,357.223131022,0.642192413136,0.0376,7.2874956130981445,0.9986983239650726,0.8682018220424652,3,9.63,-0.49,-0.8401,0.483319626961077,0.0381900043136464,1.05846165324634,9.8988815413581,-0.201758014324187,0.11887284983858203,6.44166474070527,26.926300048828125
12518-12703,159.592103934,0.819848508903,0.051,4.380876064300537,0.9997601509094238,0.9983630776405334,3,10.454,0.41,-0.7707,0.921126806509788,0.391272191592453,1.30021997300624,9.39061312049326,-0.181352671172536,0.007927630096673965,5.15672477458988,-11.083600044250488
9508-3703,126.310386877,25.0161048395,0.022,4.8055243492126465,0.9945317208766937,0.978238970041275,3,9.669,-0.141,-0.7374,0.773564112400252,0.883035141291793,1.1628335266891,9.66604153459722,-0.876568340020949,0.07565440237522125,2.28865869513962,-21.74020004272461
11747-12705,130.160791015,27.2411152717,0.0186,4.426605701446533,0.9970585405826569,0.9779633283615112,3,10.157,-0.634,-0.6475,0.876877897800931,0.237014724079424,1.38528778883589,9.74188868204753,-0.206863669709084,0.582522988319397,3.30965080019721,-88.48699951171875
8655-6102,358.066037768,0.102962333894,0.0229,4.575999736785889,0.9897445440292358,0.9317885339260101,3,9.262,-0.696,-0.3752,0.472702461866276,0.246173706202146,1.16173364031953,9.391850109293,-0.88373526464207,0.12424100190401077,2.94140492846652,-56.35200119018555
9507-6102,128.734304484,26.3823899521,0.018,6.3606719970703125,0.999104231595993,0.9765676558017731,3,9.099,-1.043,-0.6704,0.923068764929994,0.0975716247485352,1.21191303862435,9.4301017703432,-0.660001413930546,0.16934800148010254,1.97300109949353,34.037601470947266
11747-6101,130.08255306,27.7402146324,0.0253,6.248485565185547,0.9966232180595398,0.9968952238559723,3,9.982,-0.254,-0.9216,0.929129429976169,0.912507859218217,1.18294302962889,9.67050132317976,-0.996388099741454,0.43592798709869385,2.72440381830391,27.127599716186523
11747-3703,130.688771558,28.5216082002,0.0186,3.4543402194976807,0.9939548075199127,0.9553332030773163,3,9.44,-0.677,-0.7773,0.876222662667389,0.270471949288865,1.2583172827937,9.48953213017395,-0.580849617779857,0.34638699889183044,1.7318316843428,-70.30560302734375
10498-12704,131.779074365,27.8736050542,0.0207,4.125665664672852,0.9905464053153992,0.8813263773918152,3,9.953,-0.427,-0.6686,0.944064071351904,0.175715609686008,1.27939369684517,9.51025630006887,-0.288311344942059,9.190940231107447e-10,3.45627108737087,-65.24349975585938
11747-6102,129.923733498,27.725716146,0.0185,6.340890407562256,0.9999211430549622,0.9456771612167358,3,9.142,-0.936,-0.6148,0.876417143932639,0.506080312897777,1.22955698563234,9.56643042227234,-0.860363143682481,0.4201450049877167,2.30749806959949,10.274299621582031
10499-3702,131.7875648,29.7822905787,0.0488,4.268670558929443,0.9861690104007721,0.9910334050655365,3,10.428,0.566,-0.6598,0.658519804068059,1.31284491036578,1.23779813111674,9.75845873909767,-0.426056251682416,0.03114989958703518,4.51089608281106,76.62000274658203
10499-12705,132.75026555,29.1819477423,0.0267,6.56643009185791,0.9998981356620789,0.9163998663425446,3,9.956,0.164,-0.4653,0.889569280018282,0.219808323232286,1.15414850153541,9.69783978703046,-0.759449909853213,0.23807400465011597,7.05976834341697,-50.0536994934082
12488-12702,134.070033314,29.0033129891,0.0425,5.312704086303711,0.9823896884918213,0.5797280669212341,3,9.961,0.227,-0.7773,0.658506108457477,0.40536713748503,1.16705697722261,9.89363438866354,-0.408932370338777,0.2870979905128479,7.52520980634412,-55.445499420166016
12488-12701,133.588048686,29.0457728726,0.0435,6.846968650817871,0.9999469518661499,0.9864445924758911,3,9.695,0.02,-1.0253,0.942381498996989,0.303876783325554,1.15663323579231,9.65818762586574,-1.2779828607434,0.0866260975599289,4.96799512975425,27.707000732421875
9506-12704,133.25889354,28.5402331687,0.0489,4.531744956970215,0.9928430616855621,0.9035917520523071,3,10.503,0.464,-1.0459,0.752141449366938,0.282268636835329,1.21005782594141,9.53434840789949,-0.196547506642387,0.11455202102661133,7.35196446179136,25.14349937438965
10499-3704,132.952546253,29.2795096001,0.0271,4.021459579467773,0.9995905756950378,0.991052508354187,3,10.445,-0.05,-0.5858,0.854732424673046,0.512777917062249,1.35240134299069,9.61737780908141,-0.168007714474677,0.11381600052118301,4.12498306248426,-65.53410339355469
10501-1901,132.661769501,30.1753550033,0.0266,0.9847075343132019,0.6556017994880676,0.9696691930294037,3,10.09,-0.53,-0.4266,0.401161155918083,0.399050257281902,1.51956673297308,9.70458772736366,-0.189473705898707,0.5101760029792786,1.62191415933701,-0.20360000431537628
10501-6101,133.034451573,29.6936802776,0.0486,5.873114109039307,0.9999772310256958,0.9788298308849335,3,10.198,0.375,-0.6976,0.875715440062967,0.357227326680233,1.18604094714865,9.58947335301023,-0.968608540868519,0.11293700337409973,5.84356324607474,-13.843199729919434
12488-9102,135.030436672,29.6327716468,0.0268,5.51688289642334,0.9987336099147797,0.9759432673454285,3,10.382,-0.091,-0.9697,0.94283181369198,0.338349705539139,1.31738074059908,9.49477144588123,-0.250887973298027,0.01624229922890663,3.99375865582147,3.3954999446868896
10501-6102,134.591835176,30.3332563579,0.0451,3.0350940227508545,0.8066760301589966,0.9469062387943268,3,10.28,0.461,-0.5142,0.925501792377211,1.27385637871585,1.20595843249635,9.57688758878997,-0.453352789881855,0.0629400983452797,2.95957679221677,77.4634017944336
12488-6102,134.770579111,29.8162556934,0.049,2.6829545497894287,0.9687131345272064,0.9934376180171967,3,10.503,0.367,-0.5085,0.90170546277739,0.229719756589843,1.15293358002925,9.23302041348957,-0.731963159102533,0.20373199880123138,4.11876627312733,-19.742599487304688
10501-1902,134.581291082,31.1220886599,0.0527,2.573903799057007,0.9635827541351318,0.9211512207984924,3,10.617,0.443,-0.177,0.546507322239534,3.06065145656745,1.3139374121677,9.59969026777479,-0.0742386885965713,0.6425859928131104,2.12862557231188,3.318700075149536
10500-6101,134.891919348,30.9173760946,0.0306,2.9419596195220947,0.8458645641803741,0.971842885017395,3,10.377,0.254,-0.7646,0.680549175501295,0.625753891162776,1.40233738855022,9.66054500859192,-0.498239320305863,0.34724199771881104,3.77361274908269,-74.51740264892578
10500-6102,135.233760471,31.141427444,0.0399,1.946642518043518,0.5541886687278748,0.8552427291870117,3,9.79,-0.548,-1.1637,0.804109291340477,0.0629902511530616,1.38523637943901,9.39233078282289,-0.421556439378647,0.526524007320404,3.33790656315612,-86.06710052490234
10500-12702,137.18220229,30.8913341778,0.0633,4.493297100067139,0.9999738335609436,0.9703496396541595,3,10.751,0.51,-0.2429,0.847217161813913,0.217698778747158,1.21965250718082,9.56661583293568,-0.38489063743389,0.02322700060904026,7.87383554679266,52.9723014831543
10505-9101,139.493862242,32.6466511919,0.0426,5.623480796813965,0.9993325173854828,0.991168349981308,3,9.995,-0.073,-0.8043,0.73544135296358,0.364756523605492,1.19073131988446,9.6506838350585,-0.670904243714881,0.03257010132074356,3.57682095017973,88.89240264892578
10505-12701,138.742506511,32.7895428219,0.0496,3.6865909099578857,0.9735964238643646,0.9580264985561371,3,10.714,0.161,-0.0495,0.834240865204541,0.216944142542442,1.44668961235947,9.7152002040786,-0.0392212695536801,0.4529600143432617,5.05769713146328,-15.823599815368652
10504-3701,139.685412592,33.731179621,0.0233,1.801882266998291,0.6230766475200653,0.7151734232902527,3,9.448,-1.063,1.1517,0.546823991464386,0.00531904683860948,1.47134027964091,9.78753419644904,-0.174880898924488,0.5893599987030029,2.03695579169495,-40.89229965209961
11749-9102,139.419004477,33.0145981335,0.0232,2.4581973552703857,0.6557620167732239,0.9323384165763855,3,9.884,-0.579,0.0804,0.836373309102553,0.0739285878003199,1.55260420413691,9.50763246892678,-0.132477781891522,0.10549300163984299,3.30554396211835,-40.327999114990234
10505-12704,139.764735719,33.3927993748,0.0505,3.391977548599243,0.9262143671512604,0.9599339663982391,3,10.421,0.353,-0.4295,0.873528437438011,0.544422937233289,1.28175239537056,9.53066368584681,-0.201700851825452,0.19369770588222338,4.90785796238543,56.19269943237305
8152-12701,141.490812594,34.6299107981,0.0242,6.35716438293457,0.9999844431877136,0.9606543183326721,3,9.627,-0.446,-0.3802,0.950353051980149,0.184986029651996,1.12215151803861,9.83628013495243,-0.989818553551278,0.035276301205158234,4.82891220639329,84.77230072021484
8152-6101,142.007171549,34.4105520044,0.0426,3.7617123126983643,0.9189965128898621,0.9938097298145294,3,10.091,-0.548,-0.2252,0.940544973737348,0.136937288548169,1.43325074432972,9.50869599303814,-0.0896596905869441,0.8980510234832764,3.25018199671648,42.48849868774414
8152-12705,142.777356423,34.0929455974,0.0418,4.702168941497803,0.9967641234397888,0.9932409524917603,3,9.977,-0.077,-0.069,0.933377121046274,0.253685563844373,1.24163780437285,9.46153283697186,-0.393600415069648,0.9528099894523621,4.66607584924409,-86.39969635009766
8462-9101,144.52643,36.0392,0.0225,4.77915096282959,0.9585478901863098,0.9502421021461487,3,9.903,-0.357,-0.2523,0.845055742331218,0.894044899400882,1.32794485391086,9.66945086055331,-0.257016476386725,0.11264199763536453,3.45919811678784,-20.97599983215332
8462-12701,144.46813253,35.7836866039,0.0225,6.270951271057129,0.9999098777770996,0.9961287081241608,3,9.64,-0.539,-0.2941,0.869494594323549,0.280866359626369,1.21844165624168,9.51381566500423,-0.925481807252372,0.13528806376534452,4.16418428364933,-10.96399974822998
10838-9101,145.81603731,35.2061981095,0.0502,4.480475902557373,0.9987982213497162,0.9925267994403839,3,10.451,0.095,-0.5345,0.936963547182922,0.569562749558174,1.20461788539333,9.71514751309096,-0.3880862209532,0.19930100440979004,4.70608273325124,36.42100143432617
10838-6101,145.50128,35.36446,0.0393,7.112308025360107,0.9999291896820068,0.5783770680427551,3,9.541,-0.429,-0.5766,0.907635074860861,0.183253049814662,1.24710242909329,9.93630039667842,-0.72849785396547,0.0006402090075425804,6.5683550846039,47.89310073852539
10838-12704,146.716362478,35.2510982477,0.0391,6.740952014923096,0.9996964633464813,0.970993846654892,3,9.646,-0.312,-0.37,0.992971205294833,0.541145244205779,1.18327577862123,9.4460887581411,-0.937668348141391,0.39925500750541687,4.13521337804819,-11.981200218200684
10838-12703,147.429978152,35.18604685,0.0202,5.948478698730469,0.9989136457443237,0.9251105189323425,3,9.068,-1.044,-0.3198,0.876269913385573,0.182081421952846,1.24653960187016,9.6204039462889,-0.757515021105006,0.42135700583457947,2.54110051860567,55.15840148925781
11751-6102,146.633472458,35.3303421673,0.0428,2.794238805770874,0.9494788944721222,0.9460402131080627,3,11.041,0.347,-0.4421,0.757646201588014,1.15113222943308,1.42313710077583,9.80429866000859,-0.0501424175070957,0.5090510234223211,4.42703905848375,-50.947601318359375
8462-6101,145.860507483,36.2373813035,0.0218,3.2004177570343018,0.9739920496940613,0.8079147636890411,3,10.028,-0.646,0.6906,0.914279952122274,0.182923319603244,1.44518951976784,9.58161424434546,-0.0684876303080319,0.47072064013785125,2.5348619657969,-0.7601000070571899
11751-6103,146.016885243,36.3090136815,0.0229,5.33146333694458,0.9968452155590057,0.9947690069675446,3,9.528,-0.754,0.6528,0.716541552798007,0.156024233350505,1.3080384671357,9.58480417030025,-0.521388687945978,0.0016133900498971343,3.11191353368013,30.881999969482422
12769-1901,4.53652539548,-0.783762191853,0.064,2.0111684799194336,0.8967975974082947,0.9591316282749176,3,11.097,0.415,0.3415,0.663062409633149,0.350190534399376,1.4716401557633,9.75207253224921,0.00154063262308779,0.11871756613254547,5.17981426873648,-70.51200103759766
12769-12701,4.2288420456,-0.0882208825677,0.0329,4.82456111907959,0.9925212562084198,0.9835373759269714,3,10.618,-0.022,-1.1095,0.943742652440019,0.171208662144833,1.41736396178896,9.48431957659095,-0.235556192842848,0.037434399127960205,6.76861695610897,79.07849884033203
8656-12701,5.58273548897,0.00915551281134,0.0428,3.9378440380096436,0.9901092946529388,0.6858275532722473,3,10.406,-0.213,-0.4394,0.689453450051235,0.137437770804267,1.37757501955031,9.56667046980424,-0.349727966282705,0.21755699813365936,6.93808294009252,82.80609893798828
12769-6104,6.39337977323,0.8468258097,0.0178,5.922495365142822,0.9998010396957397,0.9820489883422852,3,9.445,-0.624,-0.6021,0.746686582377037,0.317534090332007,1.27009090296293,9.6458776473999,-0.437748511376405,0.9466249942779541,2.32370697764862,-48.006900787353516
8656-6104,7.67878973393,-0.802216561325,0.0601,3.1142446994781494,0.8595044016838074,0.8574933707714081,3,11.073,0.372,0.828,0.632648256195671,0.639231314102698,1.36009695232851,9.63635748082941,-0.114408339144229,0.27249398827552795,3.91749127896368,-14.97350025177002
8656-6102,7.55605935585,-0.707838371408,0.0408,6.820711135864258,0.9991030693054199,0.9789494872093201,3,9.807,0.163,-0.823,0.85892030515095,0.807911270854775,1.10860823082525,9.42844632225806,-0.709769620588331,0.5478389859199524,2.96897083052598,-75.71920013427734
8336-6102,210.217782954,38.4180312572,0.0187,3.8567559719085693,0.8946357071399689,0.9695248007774353,3,9.383,-1.046,0.2918,0.898591882546824,0.11325846486788,1.37945158539858,9.6058799632872,-0.244285684342336,0.7668520212173462,2.03300467816284,-31.19260025024414
8336-9101,212.366822822,37.6867491252,0.0216,6.278208255767822,0.9998182356357574,0.9804421663284302,3,9.155,-0.837,-0.6147,0.891273090776629,0.191873177974492,1.14267547186715,9.75818550658949,-0.740507925188903,0.13989199697971344,3.55554716141969,-7.808700084686279
8656-6103,7.29345626963,-0.163789254964,0.0608,4.125341892242432,0.998178243637085,0.9625646770000458,3,11.296,0.729,1.9196,0.837824762674982,0.391451247023726,1.31156921402427,9.74478665698657,-0.179859013595816,0.26833298802375793,7.21333203650527,52.242401123046875
8337-12703,213.858459387,37.4902659668,0.0456,4.824431419372559,0.9999038577079773,0.9988633692264557,3,10.034,0.168,-1.2032,0.927821374012989,0.539732410806955,1.15873825295745,9.56753796904978,-0.762072990021921,0.013962799683213234,4.89425253522169,-14.642499923706055
8656-12704,7.41857319348,-0.415184446582,0.0409,4.628358364105225,0.979314923286438,0.8963818848133087,3,9.615,0.031,-0.7263,0.867419869737823,0.812491616532668,1.11856786581746,9.67936591764892,-1.02152873389047,0.5722749829292297,4.11053113902845,-34.451698303222656
8656-1902,6.31307218122,-1.11175727398,0.0379,0.7922658324241638,0.650746613740921,0.6281779706478119,3,11.092,0.349,-0.9863,0.880830608862355,0.585160082007923,1.27972616942938,9.44826610788466,0.00458475632781508,0.8062689900398254,4.39019620195591,71.86640167236328
12769-12705,6.52858112422,-0.721714553614,0.043,4.959423065185547,0.9929904639720917,0.7677231431007385,3,9.936,-0.154,-0.156,0.895637137477372,0.101708679994648,1.12335201590767,9.82320042089982,-1.03557078302407,0.010809400118887424,7.38260568082146,-82.61100006103516
8656-12703,6.78509252634,0.933349428042,0.0389,3.1268131732940674,0.81475630402565,0.4544226676225662,3,9.948,-0.331,-1.1002,0.691643398698927,0.0631327877596186,1.21438677778549,9.51968692962569,-0.723480619866438,0.27665799856185913,5.03834878831146,-19.18470001220703
9002-12704,224.737195419,31.786649803,0.058,4.331912994384766,0.9999372959136963,0.9853858947753906,3,11.021,0.313,-0.2887,0.973226495787125,0.179270373568144,1.43237600423471,9.44133213794593,-0.11793249095649,0.1486109205104351,6.64740745640593,-88.2615966796875
8656-1901,7.71740007467,0.528758918863,0.0191,5.152050495147705,0.9925270080566406,0.8509838879108429,3,9.258,-0.656,-0.8209,0.747325303549439,0.471741486507146,1.15028516738108,9.77044155188281,-0.517421246432897,0.03700530156493187,2.45376573189816,-76.05780029296875
9045-12704,227.901418339,31.7131450775,0.047,4.715904712677002,0.9995468556880951,0.9536533951759338,3,10.676,0.306,-1.1125,0.941114345431233,0.248290425136915,1.30421919900924,9.50132269136833,-0.220847523051568,0.08957099952838969,6.32231663593487,-6.59660005569458
8656-3703,7.75249875162,0.43574830194,0.0192,3.7755579948425293,0.8924939632415771,0.9119617342948914,3,9.511,-0.648,-0.8494,0.887380196017812,0.841558440346138,1.23095937158579,9.64984960941353,-0.695548011558224,0.6288509964942932,1.52746250423198,60.2401008605957
8657-6102,10.1120979603,-0.045422751148,0.0195,6.017849922180176,0.9946848452091217,0.9893914461135864,3,9.596,-0.372,-0.5753,0.920941088992917,0.507829839269948,1.26083131334199,9.51286647006719,-0.58798613343576,0.012459900230169296,2.40479755643426,-77.41490173339844
9044-6101,230.686983636,29.7696005075,0.0229,2.69376277923584,0.9135831296443939,0.6220090687274933,3,10.171,0.34,-1.5011,0.910263121883438,1.90700592370577,1.2052134417039,9.49821709815902,-0.421541598845612,0.43987881854909444,2.47350908637078,-19.781200408935547
8657-9101,9.82909072086,-0.456257608849,0.0454,6.42656135559082,0.9989137053489685,0.9651640355587006,3,9.992,0.347,-0.2246,0.928551657972599,0.806360260355478,1.09230994598768,9.81110147659225,-0.87033774873825,0.061632901430130005,3.91906117407567,-85.07510375976562
8657-12701,8.78569873083,-0.133681896644,0.0302,7.1692023277282715,0.9999743103981018,0.997046709060669,3,9.983,0.012,-1.8287,0.896434785223875,0.402170024096955,1.18405970325087,9.5624649437991,-1.03927181206568,0.028215600177645683,5.69433713992784,-60.72700119018555
9042-12703,235.152678619,28.5124355207,0.0328,2.474632740020752,0.907520055770874,0.7081359326839447,3,10.863,0.219,0.4958,0.861860945053606,0.287149867323731,1.55642506781855,9.67049639586246,-0.0794612432594853,0.1376029998064041,5.29990571699886,-6.236000061035156
9886-6102,237.961673393,25.9378353384,0.0219,5.8001275062561035,0.9809770882129669,0.8731646537780762,3,8.733,-1.08,-0.3904,0.816902366330336,0.261587608826235,1.12464847453792,9.65497394426905,-0.976303449062386,0.21621200442314148,2.89786905035224,42.54079818725586
9886-12703,237.971010455,25.9783396567,0.022,6.685244083404541,0.9999974370002747,0.979529857635498,3,9.934,-0.331,-0.6037,0.953901949628297,0.0950957208027217,1.15796199991704,9.39909465674197,-0.489569274885486,0.07972549647092819,6.84947985295824,-42.58489990234375
9094-12701,239.224009831,25.6811815915,0.0456,3.8402698040008545,0.9912310540676117,0.8682517111301422,3,10.389,-0.128,-0.409,0.803747232421064,0.157284156115292,1.39377241669891,9.39383845184789,-0.250286629088599,0.2385759949684143,6.39675234138959,2.6140999794006348
9092-6102,239.126314415,25.3290435494,0.0369,2.7085041999816895,0.8617412745952606,0.9324195384979248,3,9.756,-0.27,-1.1305,0.882915894391173,0.337096782310962,1.23778260701344,9.39570472071869,-0.582084324293667,0.23529599606990814,2.91168564903125,-64.53630065917969
9886-6104,238.668600817,25.5698026721,0.0407,2.570356607437134,0.9805873334407806,0.9698226749897003,3,10.279,-0.126,-0.6402,0.610966745057633,0.404632798295195,1.4835561322671,9.67963013022837,0.0706411972400883,0.1734679937362671,2.59620459339933,-57.07500076293945
8657-3702,8.96123734092,0.869306815357,0.0354,7.565717697143555,0.9995232820510864,0.9822109043598175,3,9.409,-0.558,-1.3855,0.805902718938305,0.212802234760987,1.13300153772201,9.94087731476986,-0.767498224221095,0.24579299986362457,3.62087367309425,-47.11320114135742
8657-12702,9.29836316868,-0.058476974099,0.0449,5.432941436767578,0.9999574422836304,0.9918772578239441,3,10.391,0.01,-0.0276,0.950373478718366,0.242060033611302,1.25304856707105,9.60000273579298,-0.238414780095671,0.004054300021380186,5.05469950445275,-82.12750244140625
9094-12705,240.464296685,26.3194430731,0.0439,6.689188003540039,0.9987696409225464,0.8844177424907684,3,9.97,-0.193,-0.3987,0.863276820051132,0.200146379522977,1.19646462219617,9.66886027172358,-0.585279600231936,0.10897599905729294,6.38178846890023,-4.097099781036377
9095-9101,242.505360742,24.3535069532,0.0389,6.132285118103027,0.9994845688343048,0.9861670136451721,3,9.556,-0.005,-0.8217,0.933740080826807,0.737074629456311,1.0755333477144,9.78395011256439,-0.975529246829977,0.10438597202301025,3.79214463132833,-2.118299961090088
8657-6101,9.39920356323,0.280661865228,0.0349,1.3764508962631226,0.5292290300130844,0.7235744595527649,3,11.032,0.691,-1.5557,0.461656428248683,2.24665188611962,1.47350907741103,9.70832831546513,0.000222788551220238,0.3302040100097656,4.36355530541285,18.68440055847168
9087-12703,241.039926553,24.3307957312,0.0369,5.492063522338867,0.9962473213672638,0.5747384130954742,3,9.43,-0.477,-0.7898,0.255803725772889,0.0569769925387594,1.12021296567942,9.74178141969623,-1.00506150216767,0.27388399839401245,6.43778059327038,0.6265000104904175
9086-6102,242.031946363,25.4215612552,0.0402,4.0492706298828125,0.9865335524082184,0.9906355440616608,3,9.886,-0.083,0.8561,0.858099151038675,0.837012367841243,1.19837288564506,9.3684156986198,-0.607775556303636,0.17194199562072754,2.97419056930714,66.23970031738281
9089-9101,242.374806295,25.639403589,0.0409,2.5977821350097656,0.8526293933391571,0.8948035538196564,3,9.96,-0.465,0.9588,0.938163300371641,0.136782354925826,1.33283844218357,9.76807842543631,-0.226405069691063,0.10310100018978119,3.5862036633388,32.45330047607422
9050-3702,244.054687724,23.379428084,0.0419,2.80078387260437,0.8741145431995392,0.9384819865226746,3,9.813,-0.279,-0.9232,0.730096520180717,0.634520331971351,1.21761257733832,9.62249534395005,-0.508889617417196,0.09773579984903336,2.50944747233996,-17.982799530029297
9095-12704,243.178262849,22.9841583694,0.0346,4.729841232299805,0.9915509223937988,0.9570077657699585,3,10.824,0.111,-0.0788,0.972707538977244,0.169963938496807,1.36332787548829,9.61547566953331,-0.0707985534840687,0.06247278795313833,7.8589405103961,-75.68170166015625
9095-9102,243.084888914,23.0020200482,0.0323,2.749171018600464,0.7645356059074402,0.7981870472431183,3,10.677,0.389,-0.0262,0.945649301614634,0.511384128160025,1.32735973813275,9.45012410000117,-0.146510205028409,0.23810799419879913,5.11445131113782,-44.446998596191406
9095-6104,243.56101062,24.2809843272,0.0447,3.200366497039795,0.9155598282814026,0.9965622127056122,3,10.278,-0.095,-1.0889,0.650856855029476,0.685866660829289,1.34938409851595,9.60750359670079,-0.160215802583843,0.26595224116597344,3.07299853309611,-64.64739990234375
9050-12701,244.583232408,23.6370834476,0.0384,4.488646507263184,0.9936896860599518,0.8432186245918274,3,9.807,-0.344,-0.8659,0.64449144113743,0.286953458793804,1.25912106856474,9.63747702415543,-0.742822361443982,0.32877999544143677,5.2007412457218,30.651500701904297
9050-9101,245.998437113,21.7950305856,0.0321,4.958367347717285,0.9882928729057312,0.9517125189304352,3,10.293,0.251,-0.1797,0.912124420450497,0.585163121998217,1.21923216213385,9.66724977830444,-0.222964173826304,0.07375248460866543,5.05858563696047,-3.38700008392334
9050-3704,245.995003624,22.3933672694,0.037,0.9631604552268982,0.6916694641113281,0.826772928237915,3,10.8,0.987,-0.6828,0.725525996798132,2.88631163329425,1.20428630318903,9.83843419624097,-0.18431803067544,0.6242610216140747,3.58145296306057,-58.03160095214844
9050-6102,245.859250212,22.4857070018,0.0375,2.7156898975372314,0.7281573414802551,0.8693793714046478,3,9.591,-0.666,-0.6863,0.937973953774224,0.19905428456258,1.28525562928931,9.52826405197683,-0.386599297422652,0.6166920065879822,1.89870844766925,-74.97049713134766
11017-12705,201.946539253,51.1375224871,0.0253,5.552789688110352,0.9992082417011261,0.9826115667819977,3,10.021,-0.204,-1.0832,0.89884323174454,0.384197287875001,1.20319976701388,9.60407418771223,-0.675918731274027,0.8707029819488525,4.67822307383027,4.829999923706055
11017-9101,200.971919902,51.4352347109,0.0253,3.9291818141937256,0.9961411654949188,0.9502323567867279,3,10.566,-0.165,-0.9012,0.865515252038434,0.447149162522985,1.47385638978915,9.81891280906369,0.0352357501694415,0.14838899672031403,3.19807609918649,87.12909698486328
11830-6104,198.339389002,51.4609159162,0.0316,3.406723976135254,0.9971396327018738,0.7665105164051056,3,10.676,0.026,0.0686,0.783780130718565,0.259146891123677,1.41523241518444,9.57004567637587,-0.248289029317146,0.6357790336058818,4.09670339378064,33.18769836425781
11830-3703,198.262510451,51.2314448248,0.0251,2.3537356853485107,0.934479683637619,0.9104533195495605,3,10.428,-0.044,-0.7165,0.662607033424761,0.302020548672518,1.53762777317762,9.58659446889704,-0.14313882104488,0.5930780172348022,2.47408025442249,89.04740142822266
11954-6104,200.052117571,51.7652226121,0.0158,6.332350254058838,0.9896075427532196,0.9885074496269226,3,9.219,-0.167,-0.6979,0.134350857559943,3.65105040014047,1.09324877969317,9.78627028754263,-1.37669575798391,0.6052650213241577,1.81914285252328,-57.0796012878418
11017-6104,202.82777236,50.9882575745,0.0678,2.985617160797119,0.9916735589504242,0.988198459148407,3,11.104,0.412,-1.1013,0.6817637915048,0.4351822300189,1.43977644950517,9.6368518150214,-0.0873164450766217,0.17038021387736624,5.25073271222584,-22.41119956970215
11017-12704,202.485377395,50.8838631272,0.0254,4.703004837036133,0.9968070685863495,0.9802035093307495,3,10.665,-0.11,-1.0914,0.962632417547237,0.223403096232152,1.37512799566623,9.69622833897369,-0.217724670089706,0.1893099993467331,4.30858542600428,-24.779300689697266
11016-9101,209.493046404,49.9776378078,0.0401,3.7404019832611084,0.9957738816738129,0.9839774072170258,3,10.363,-0.138,-0.1774,0.903452566215466,0.416779854064597,1.34716040420857,9.66095889553878,-0.292095674890461,0.33539900183677673,3.62198193755452,-33.79690170288086
11827-6102,212.46705049,48.4441132186,0.0437,2.3001961708068848,0.8356422483921051,0.9839139878749847,3,10.613,-0.079,-0.7641,0.455694439291193,1.42126559261876,1.43755912585908,9.77715694976575,-0.0427506996059997,0.25211301445961,3.10425524608405,-20.920400619506836
8657-3703,10.51573025,0.71898806979,0.0179,3.0162851810455322,0.5343674123287201,0.6329770982265472,3,9.061,-1.181,0.1138,0.854376608944957,0.00407150527126978,1.43028155194925,9.40490164612278,-0.313280746099925,0.47049200534820557,1.72225887859465,19.454200744628906
8657-12703,10.5745189523,0.370548863579,0.0437,4.074941635131836,0.9928071200847626,0.9822845757007599,3,10.463,-0.251,-0.7719,0.791178194802932,0.107868916655094,1.4331327369803,9.67218625425088,-0.269770039601552,0.5240200161933899,5.78377696434463,63.30009841918945
8326-12703,215.463145967,48.0337900958,0.0522,5.356943607330322,0.9999068379402161,0.9755859375,3,10.407,0.39,-0.786,0.943559013775548,0.609257095393108,1.15036439189104,9.63048418989085,-0.71252081398711,0.31085100769996643,6.12570456489056,-68.00869750976562
8326-12704,214.375197857,47.7149584725,0.0375,5.505653381347656,0.9981717765331268,0.7169010639190674,3,9.727,-0.713,-0.8468,0.897422300835154,0.145553341405825,1.21710065601399,9.62434111460291,-0.55691010765355,0.267412006855011,5.78792923934173,29.61669921875
11827-12704,212.765629211,48.9656202444,0.0713,4.427891731262207,0.9940918385982513,0.8969493806362152,3,11.295,0.685,-0.6902,0.967320128572631,0.162147060080918,1.33143298964109,9.47718299952419,-0.187578578303672,0.03522929921746254,13.4775452729963,-81.82569885253906
9868-6101,217.824864002,47.4976011776,0.0269,4.483058452606201,0.9988553524017334,0.9967573285102844,3,10.375,0.165,-0.5457,0.784413236295209,0.81817552720843,1.30212922986516,9.43313250878845,-0.169615515509095,0.0014953699428588152,3.59302093043337,-44.03120040893555
8326-12705,217.077905948,46.8238432166,0.0359,4.13633394241333,0.9608384370803833,0.5226827561855316,3,9.27,-0.782,-0.6785,0.853627679880175,0.0532017298959137,1.15210558102353,9.63844090664025,-0.476035261771294,0.2201710045337677,5.88516947307287,-28.21579933166504
9868-9101,218.538472134,48.1088764319,0.0358,2.643505334854126,0.8085983991622925,0.9163840413093567,3,9.635,-0.945,-0.2204,0.721365338380229,0.0591373752566454,1.31644459788769,9.67795296678639,-0.441913183981722,0.31953901052474976,3.19712203223139,-25.648700714111328
9868-3701,219.704696302,46.6081857086,0.0361,2.3991870880126953,0.7597797811031342,0.9751181602478027,3,9.662,-0.604,1.1265,0.73981630916974,0.338197497745726,1.37826155610826,9.43640710560962,-0.31095425104252,0.18733899295330048,1.75291342747127,-40.93579864501953
9868-12705,218.874573983,46.2023905577,0.0731,3.738163709640503,0.995985209941864,0.9932754039764404,3,11.017,0.691,0.066,0.798053232683698,0.768199631887265,1.24194221823668,9.64131046690122,-0.425986976310084,0.08250559866428375,6.16934264322962,-78.55220031738281
9868-12701,218.468780678,45.7611491471,0.0373,2.3530428409576416,0.7767078280448914,0.9343023598194122,3,9.719,-0.957,0.1665,0.97615855818894,0.0251977650159269,1.4975780308927,9.57101102212463,-0.241400040716234,0.393435833438116,3.24413654743395,74.56990051269531
9868-3702,218.947564333,47.0074672475,0.0269,4.074722766876221,0.8479822874069214,0.9668702185153961,3,9.654,-0.264,-0.61,0.922986808117153,0.685066588930462,1.27477446034846,9.4377012498451,-0.376197002993689,0.12578199803829193,2.15728126930111,-67.22109985351562
9868-1902,219.438477655,47.3149061861,0.027,3.6659913063049316,0.7600076198577881,0.9431923031806946,3,9.375,-0.858,-0.5533,0.901793320901134,0.357258494780299,1.29249306930616,9.44053518988869,-0.32149404114244,0.2481060028076172,1.65010618206099,51.80220031738281
9868-3703,219.742857784,47.3079157281,0.027,4.377509593963623,0.977715790271759,0.9034729897975922,3,9.816,0.132,-0.8274,0.934360840778035,1.10855096657753,1.07792840695075,9.7395293139448,-1.05428898190007,0.22138918139958802,2.29533919064418,11.715100288391113
9868-12703,220.08365595,46.935688792,0.0358,3.8221893310546875,0.8286993205547333,0.9505098462104797,3,9.427,-0.631,0.2577,0.93758774019772,0.170548072701782,1.27797304690244,9.42913030566591,-0.316667560758916,0.01001179963350296,2.34469696375116,63.808101654052734
9033-9102,223.352619318,46.4855854915,0.0311,4.1789655685424805,0.9970200955867767,0.8612237870693207,3,10.057,0.184,-1.0901,0.918344747542277,0.463711116231467,1.2187810838507,9.36810256736447,-0.791560846567155,0.17507578867424042,5.03901523741169,-68.77269744873047
8552-12701,226.431661417,44.4049023746,0.0283,3.48543119430542,0.9648956060409546,0.8719968497753143,3,11.003,0.57,-0.9111,0.66015255918187,0.355507973075022,1.48522818109776,9.70846852292918,-0.217748487567661,0.7615364019008407,4.87784241229421,51.956600189208984
9871-3702,228.295074885,43.2617104767,0.0278,3.4281270503997803,0.9481869041919708,0.9903704226016998,3,10.327,-0.384,-0.9856,0.861751069517595,0.38697560383789,1.47409312524524,9.69259709541244,0.00478034023139058,0.0944560170173645,2.69193964632968,24.600500106811523
9871-9101,227.547504702,42.607145053,0.0173,5.806963920593262,0.9991417229175568,0.9154274165630341,3,9.493,-0.791,-0.2003,0.864917130140888,0.594829791790562,1.13639135644811,9.85119479689935,-0.625914316978117,0.37185800075531006,2.8948980097262,-56.33190155029297
8552-6102,227.127740234,42.8666919225,0.0403,4.369934558868408,0.9054097235202789,0.9664842188358307,3,9.813,-0.152,-0.8692,0.775151232553319,0.948590252443922,1.1907615212516,9.51050565941165,-0.674291810393333,0.29793692985376297,2.65629471802841,-53.96030044555664
8552-9101,226.911930178,44.5562592519,0.0661,3.777324914932251,0.9988031685352325,0.90741828083992,3,11.077,0.364,-0.5474,0.749839935893853,0.0982466434826048,1.43104871029387,9.69038381287546,-0.107525205494356,0.37047432432125094,7.7729113745786,10.687100410461426
8552-12703,227.405872815,45.1345675045,0.0787,3.9405977725982666,0.997253805398941,0.8933398127555847,3,11.269,0.476,-0.6809,0.882261776882639,0.0859281349955562,1.35708621049514,9.741040156586,0.0180203579441465,0.16977599263191223,9.08307893372357,85.23249816894531
9870-12701,230.108412527,43.0484305988,0.019,3.7026190757751465,0.9348862767219543,0.5630448460578918,3,9.13,-0.986,-0.478,0.92968036880032,0.0217854157327842,1.20910580968441,9.26542554046168,-0.830902331525629,0.07080540060997009,3.80267858921007,49.62009811401367
9872-6104,231.631883687,42.8749106326,0.0185,4.899191379547119,0.9925734400749207,0.911173552274704,3,9.142,-0.963,0.3142,0.669733574671713,0.0833694572900467,1.249699809915,9.32236221968525,-0.987401050057202,0.4128188002351497,4.62094003381175,6.747799873352051
9872-3704,234.127669317,41.1747630773,0.0547,1.4297593832015991,0.6124165058135986,0.8161423802375793,3,10.712,0.082,-0.1935,0.733923805260153,0.494728459444894,1.40664768066704,9.58054050724915,-0.132555338657565,0.4170069992542267,2.66170805927602,-70.78919982910156
9872-6102,232.041293457,42.2044581934,0.0195,6.506037712097168,0.9998686909675598,0.9756843447685242,3,9.236,-0.829,0.1173,0.880011865636679,0.28260715647508,1.18613524528907,9.57862589768688,-0.870818005080777,0.49240201711654663,3.17235853033368,82.50250244140625
9872-6101,233.136291413,41.9804417118,0.0196,5.321635723114014,0.9965237081050873,0.952809751033783,3,9.963,-0.6,-0.0731,0.902389994497197,0.091333945149311,1.23133243423416,9.6142721378442,-0.6789629907018,0.052232980728149414,6.80429536454439,-84.56390380859375
8315-12705,235.92048814,39.5403571158,0.0635,5.440779685974121,0.9996517300605774,0.8898157775402069,3,10.773,0.955,-0.2022,0.888367721215733,0.475619113249509,1.18671020377868,9.51090749056652,-0.343329820669058,0.062425971031188965,7.43041220522848,59.093101501464844
8315-12704,236.096078234,39.5589501996,0.0479,5.709827423095703,0.9997612237930298,0.9887199401855469,3,10.587,-0.109,-1.4619,0.915620144763664,0.270333488168358,1.40491598465509,9.58212346837978,-0.103368147262231,0.007386859972029924,5.4690869816587,47.4630012512207
8315-6101,237.167053784,37.5082749292,0.0406,4.45226526260376,0.9988889098167419,0.9705581665039062,3,9.924,0.117,-1.0978,0.921833900703081,0.803438695372736,1.1439319963752,9.67474484154672,-0.829800653909192,0.2745800018310547,2.87476871522621,-50.22719955444336
11944-12701,241.892588201,36.484048963,0.0298,5.144726276397705,0.9994444847106934,0.9391571283340454,3,10.607,-0.157,-0.4248,0.864758022450183,0.146450000327968,1.45843846423278,9.51854235379383,-0.249541685345931,0.1764058917760849,5.43805023959894,-22.492700576782227
9027-3703,246.054052035,31.8758578693,0.0208,4.967103958129883,0.9809301197528839,0.9714190363883972,3,9.664,-0.585,-1.2318,0.706563729579415,0.477312946346533,1.19846617782602,9.57756424431848,-0.40732227276371,0.5288550344171137,2.04279622518354,76.04060363769531
9027-6103,245.749499652,32.0142382813,0.0531,2.9012649059295654,0.9581713378429413,0.9249001741409302,3,10.648,0.562,-0.9997,0.642581858082459,0.977728255282068,1.21223244062758,9.60815212895172,-0.321484995131014,0.39579060653331305,3.4044521553271,-57.56629943847656
9027-9102,245.258780459,31.7556833502,0.0211,5.66181755065918,0.9975772202014923,0.9774121642112732,3,9.344,-0.608,-1.1229,0.895703854332821,0.182282815217251,1.13285965682317,9.60706994557622,-0.41902867867188,0.006760430056601763,3.47163378086523,-70.47869873046875
9027-3702,245.14186338,32.9349279137,0.0415,2.3368780612945557,0.7057496309280396,0.9423906207084656,3,10.165,-0.2,-1.417,0.556651115071374,0.790505849351122,1.32020319437937,9.60407899846935,-0.0787759104197976,0.4128040075302124,2.29458968597178,-55.926998138427734
9025-1902,246.358197043,30.3094478193,0.0491,4.845152854919434,0.9977027177810669,0.9787584543228149,3,10.406,0.369,-0.2432,0.995136364689274,0.199236395056896,1.2858825423107,9.4386609474818,-0.127032365349845,0.13266199827194214,5.04248041566494,49.34040069580078
11823-3702,249.53426186,28.3686783449,0.0738,2.873751640319824,0.9957064986228943,0.8208232820034027,3,11.073,0.654,-0.5701,0.952304891988477,0.26351642431405,1.25193311684548,9.6239755298152,-0.380172196849522,0.19149699807167053,7.18037578214987,-73.29070281982422
9893-3701,256.013990372,24.2644284496,0.0308,3.0742874145507812,0.7096840143203735,0.979419082403183,3,10.132,-0.317,-0.0582,0.791151531290608,0.169897893986411,1.54000673769462,9.61241431766086,-0.206017671126609,0.13268400728702545,3.04417501898005,-15.73270034790039
9893-12703,256.705047623,24.905921091,0.0372,3.3222062587738037,0.9756863713264465,0.9087776243686676,3,11.046,0.29,0.4632,0.790601243499219,0.248583205099244,1.56667476663303,9.72313601850259,0.0333009786386456,0.4178360104560852,6.66144284045311,54.43050003051758
11984-9102,257.512868928,22.4542524732,0.0388,4.96640682220459,0.991764098405838,0.9834012091159821,3,9.726,-0.391,-1.0051,0.754641269296216,0.507676108508856,1.21251120292931,9.4583494533192,-0.873420396567595,1.7451800431445008e-06,3.78087692901304,-81.60639953613281
11984-1901,256.467218561,22.2441264738,0.0306,4.98864221572876,0.943399965763092,0.965496152639389,3,9.192,-0.988,-0.4903,0.8687500603454,0.335676238676407,1.25934785847576,9.75061566468441,-0.534823583699574,0.8908810019493103,2.20693966434649,51.156700134277344
11984-12705,256.252859658,22.2849329737,0.0369,3.8717048168182373,0.9462688863277435,0.5774998962879181,3,9.485,-0.74,-0.6195,0.969842879748988,0.0530934432878346,1.20773943807147,9.83855344454447,-0.271238588125943,0.9426379799842834,4.90152975381455,-75.12249755859375
9893-9102,256.651407261,24.5454163023,0.0382,3.449164628982544,0.9840074479579926,0.9751858711242676,3,10.046,-0.476,0.1541,0.844060299939919,0.220898648201417,1.41600967175822,9.51962855849603,-0.186054313269672,0.38612100481987,3.31506615762428,87.97949981689453
11984-9101,256.918411065,21.8810774637,0.0461,4.546632289886475,0.9949270486831665,0.9989765286445618,3,10.23,0.031,0.0034,0.898923204988809,0.67542173148613,1.21553988315383,9.69062889802335,-0.497974878594731,0.9163299798965454,3.9708227071422,-23.930999755859375
11984-12703,257.010739851,22.5158274783,0.0224,5.649265289306641,0.9979253709316254,0.9483780562877655,3,9.511,-0.455,-1.2165,0.899616034016666,0.203789696495942,1.19734143065958,9.35808666354478,-1.10140031895252,0.7377349734306335,4.67775577097372,-31.375200271606445
11952-12705,253.946363761,26.572936092,0.0342,4.953950881958008,0.9503222107887268,0.6541393399238586,3,9.291,-0.73,0.6785,0.844170432516032,0.0533197414367986,1.14180638944077,9.89688604383758,-0.273578392962614,0.0766196995973587,5.55272921950077,86.17109680175781
11952-9102,253.354203285,26.9964230235,0.0339,2.8206233978271484,0.7144434154033661,0.8168938755989075,3,9.457,-0.389,0.0443,0.821599162773456,0.5636038881685,1.22922355978036,9.31510923607181,-0.597830994050911,0.44200700521469116,3.09230751116959,-5.863999843597412
9893-12701,254.68642186,25.1505628873,0.0533,3.4552974700927734,0.9938246309757233,0.9418157637119293,3,10.686,0.284,0.5703,0.935556125341225,0.268032257161569,1.33358961917598,9.52438499518115,-0.135257789424875,0.08331800252199173,5.71795576113969,-75.04969787597656
12772-6101,15.6768791908,-0.749630516526,0.0185,6.964247703552246,0.9971612393856049,0.9496617019176483,3,8.991,-0.873,0.1719,0.889084957984666,0.37520231601129,1.13547566312625,9.35581848500954,-1.28353266406091,0.03991619870066643,2.20660852052993,-37.660400390625
11952-12702,254.215101703,27.4869708642,0.0383,5.915578842163086,0.9983408153057098,0.9776062369346619,3,9.707,-0.163,0.4664,0.632336808273787,0.337044618401123,1.16092193046505,9.92184687286916,-0.835709282213991,0.10239599645137787,4.95899008629418,-14.240300178527832
9893-6102,256.196768812,24.5839926939,0.0425,4.18195915222168,0.9884495437145233,0.9588070213794708,3,10.261,-0.385,-0.3777,0.688156199226999,0.130192204016282,1.62306570176988,9.5983259355179,-0.0830913342027501,0.12493400275707245,2.82964615232908,-43.36640167236328
11977-12705,254.911251443,24.9964807539,0.0373,4.642840385437012,0.9967202842235565,0.9744852185249329,3,9.631,-0.376,-0.6201,0.712673953278206,0.140712034844377,1.17414283760777,9.74250424365805,-0.617042580683424,0.24276699125766754,3.97371783954735,47.95309829711914
11977-12701,253.812224001,24.6554427421,0.0461,3.670804977416992,0.9995136857032776,0.9739992320537567,3,10.663,-0.005,-0.348,0.807795719864666,0.157464597362839,1.59337373322844,9.60208654066528,-0.0945604682881196,0.027152199298143387,6.01415349399235,-14.859700202941895
9893-12704,256.133083449,25.215274464,0.0376,5.103965759277344,0.9926666915416718,0.6700928807258606,3,9.768,-0.166,0.5785,0.836249020666735,0.138238023170427,1.21480219293007,9.71401040578129,-0.454747309889456,0.44833099842071533,4.9599085797901,-20.563800811767578
9893-6104,256.365815189,25.2044438818,0.0363,4.197773456573486,0.915738970041275,0.9419901371002197,3,9.651,-0.376,0.2532,0.47495520143092,0.292952031190215,1.28932369953137,9.51952204029969,-0.461151839762625,0.1300870031118393,2.68150955313651,81.70829772949219
12696-12704,14.3742746241,0.102948089501,0.0439,5.806308269500732,0.9987732768058777,0.9601045250892639,3,9.979,0.241,0.2471,0.904262328412659,0.173633690834202,1.18267303724703,9.51271605539803,-0.548749644542584,0.03811730071902275,6.21371244317731,60.91939926147461
12696-12705,14.5602815777,-0.296828655941,0.0444,5.701837062835693,0.9977254271507263,0.9355690479278564,3,10.108,0.031,0.8722,0.967584959807076,0.204570635660678,1.14900944544777,9.75612876969154,-0.295441848001998,0.06877703372285529,4.68574083915439,-48.51499938964844
11970-12702,225.22953,9.61331,0.037,4.0161943435668945,0.9111866056919098,0.6557103991508484,3,9.254,-0.414,0.1752,0.653967865705501,0.207378678115548,1.21126981982347,9.90890688462691,-0.494038110911243,0.0731491968035698,4.19101994456145,32.98160171508789
11962-12704,226.829815628,8.58535919523,0.0417,1.2240419387817383,0.5839239358901978,0.6681532561779022,3,9.68,-0.206,-0.4714,0.0147084347649915,0.0182155509279219,1.07112131567149,9.68589168702713,0.0557249216433975,0.22787972839172932,8.80432900468539,19.217300415039062
11962-12705,226.682027428,8.60419482166,0.0467,5.001884460449219,0.9994996190071106,0.9863424301147461,3,10.215,0.257,0.1491,0.820882921719406,0.666639302349528,1.16900501600505,9.80619039535522,-0.687047932221733,0.11414200067520142,4.91525087007839,52.49760055541992
11962-12703,226.594939248,9.05000336802,0.0215,7.89415168762207,0.9999886751174927,0.9794615507125854,3,9.448,-0.371,-0.8701,0.910632686104667,0.137612914033278,1.22414497878809,9.41814897614296,-1.09300633692982,0.12901785969734192,4.37494709673749,18.0802001953125
11970-3701,225.985833529,9.44639998524,0.0387,4.066873073577881,0.9735400676727295,0.9511037170886993,3,9.654,-0.173,-0.5001,0.643977908932087,0.545509100021625,1.19379136609037,9.63942828804555,-0.873886504347878,0.03993380069732666,2.72642196037164,-69.35700225830078
11970-6101,225.165385187,9.21943717258,0.0294,3.2533199787139893,0.9975031614303589,0.9287779629230499,3,10.337,-0.19,-0.3711,0.829091655854258,0.253331678998149,1.60469481183759,9.81561634323813,-0.100317925487579,0.232014000415802,3.41612157453113,-39.68349838256836
11970-9101,225.539146533,10.8444197511,0.0282,6.681207656860352,0.9994611144065857,0.9911226034164429,3,9.771,-0.015,-0.5392,0.910640640034792,0.601310547576203,1.13750866176521,9.92662563131313,-0.717497639222579,0.392316997051239,3.92232550482448,89.70220184326172
11970-12705,226.093486242,10.043064926,0.0378,6.373249530792236,0.9974679052829742,0.733619213104248,3,9.344,-0.413,-0.2945,0.98121946065104,0.0776528753978909,1.05213908322679,9.89973218513258,-1.12229961861264,0.08699110150337219,5.55876106287917,49.54309844970703
11968-6103,229.036747072,8.75888209008,0.035,1.4396960735321045,0.6494081914424896,0.9539581537246704,3,9.701,-1.059,0.6965,0.448247929692955,0.363830898643754,1.46100250983429,9.77483771979206,-0.207209027825732,0.5461729764938354,1.19049838324117,56.735198974609375
12772-6103,17.1588101051,0.275376488257,0.0439,4.497137546539307,0.9840721189975739,0.9618032574653625,3,10.005,0.179,0.3578,0.750112517039029,0.742254786749529,1.16850832605713,9.84182411781465,-0.348354024056233,0.03304950147867203,3.36723939674598,-75.12139892578125
12074-12702,17.8979749548,0.462503524613,0.0152,5.781012535095215,0.9985598027706146,0.9751074314117432,3,9.552,-0.753,0.1368,0.804950951139775,0.728636141588542,1.23251588835811,9.64806082850755,-0.527292993190614,0.0015033700037747622,2.69674694581624,87.42070007324219
11965-12703,232.063752451,8.59604793345,0.0447,5.359903812408447,0.9975252747535706,0.9474030137062073,3,9.859,-0.069,-0.1589,0.907431836009944,0.310552523896088,1.23103450685327,9.46073632721949,-0.657004002278501,0.13372600078582764,4.40293835550242,13.544699668884277
12074-3704,18.2268475772,0.186871916328,0.0432,2.7875261306762695,0.8700446784496307,0.7440809011459351,3,10.186,0.316,0.4128,0.684983183826352,1.22679646240656,1.20318363091591,9.64410386663495,-0.307587117976462,0.37688499689102173,2.35619665700901,-26.424400329589844
12074-12705,18.1404261577,0.293349919469,0.0191,4.832449436187744,0.9800587594509125,0.72386234998703,3,9.579,-0.588,0.1546,0.881776644313823,0.142038860473632,1.17352968623765,9.67353612437392,-0.915799336331057,0.1162630021572113,4.75635538143497,4.759099960327148
11965-12702,230.375950138,8.01221336,0.0347,2.7326245307922363,0.6944708228111267,0.576447457075119,3,9.64,-0.413,0.1683,0.604376759473702,0.00193612900670636,1.46612030218106,9.9133416720111,0.0419758632238202,0.8094710111618042,4.43506080788878,-79.47709655761719
11967-12701,230.473598228,9.19328254495,0.0368,4.273573875427246,0.9983035624027252,0.768776148557663,3,9.713,-0.347,-0.0577,0.829558017014643,0.134446361542804,1.32593796321931,9.34093082408712,-0.829701984801677,0.17275600135326385,5.58310414442419,-49.10900115966797
11967-6102,230.524748438,9.11193848743,0.0359,2.0942792892456055,0.5075757503509521,0.8514475226402283,3,9.569,-0.472,0.1056,0.859473242239807,0.0481617946177487,1.35868232002589,9.22934280838628,-0.526194578830642,0.33991000056266785,2.4241330006591,58.46049880981445
11967-12702,231.574570438,9.71095037677,0.0435,5.167113780975342,0.9991917014122009,0.9920937418937683,3,9.968,-0.156,0.0924,0.930733062763988,0.349645089629549,1.19044740141801,9.80417198364181,-0.440651741578723,0.04217790067195892,4.61128292663505,-69.66169738769531
11965-9102,231.592485223,9.3964322678,0.0323,4.809222221374512,0.9991085231304169,0.9420231580734253,3,10.867,0.093,0.1459,0.866017724441643,0.175596144123448,1.45312423158603,9.51706530638415,-0.18682929497739,0.2332800030708313,6.46925719135627,18.167600631713867
11967-9102,232.146212285,10.1810146777,0.022,3.509622097015381,0.952515721321106,0.580653190612793,3,9.082,-0.856,-1.1312,0.921494593788797,0.0578869513417768,1.17324610087906,9.39242783026261,-0.89358537115834,0.08757080137729645,3.49104603591307,8.991999626159668
11965-1902,231.78290641,8.65296363795,0.0336,3.191537857055664,0.9256747364997864,0.9280508458614349,3,9.4,-0.567,0.3923,0.753822230342915,0.505846027762825,1.24876659833784,9.54407802976743,-0.359640866322349,0.27722999453544617,1.49741113962246,-0.057999998331069946
11963-12702,233.135258682,8.76489269292,0.0221,7.264011383056641,0.9997564852237701,0.8837944567203522,3,8.978,-0.953,-1.2823,0.725093142121819,0.132966848914796,1.09402735903495,9.90121388001875,-0.399883492832834,0.42342498898506165,4.04534607264491,81.25800323486328
11963-12703,233.147055907,9.56264243696,0.0359,4.299992084503174,0.9421657025814056,0.5501331388950348,3,9.382,-0.521,-0.0906,0.795373606008387,0.134697744307472,1.26653956035354,9.41561477641867,-0.933937675302679,0.25442999601364136,5.91102422787335,17.99049949645996
11963-12704,233.955878179,8.9274756419,0.0438,6.334865570068359,0.9999748468399048,0.9832971096038818,3,9.766,-0.093,-0.2052,0.785590397514739,0.284266248396236,1.13487736373336,9.5777076475548,-0.940225962978421,0.20258399844169617,5.01731246681859,-0.5497999787330627
12075-3704,20.2435851877,-1.15854774449,0.0184,2.9437501430511475,0.7776333689689636,0.7132740020751953,3,8.922,-1.138,-0.2051,0.917379630001363,0.076611873887201,1.15913568542522,9.75689378555375,-0.40360168275809,0.6844329833984375,1.91922215020464,17.942899703979492
11960-12701,236.536693556,8.79287950957,0.0385,5.627584934234619,0.999445915222168,0.9520432651042938,3,10.939,0.388,0.3694,0.913060409220647,0.240738783336962,1.372542366456,9.44332864453094,-0.350900511691968,0.06425649672746658,8.17622774293853,-80.5020980834961
11974-12704,237.985450999,9.68821391225,0.0393,4.319499492645264,0.9823509454727173,0.6266871988773346,3,9.948,-0.44,0.0324,0.763126641095285,0.0916238299374271,1.3581468421907,9.76598438590465,-0.32863925100878,0.3978419899940491,5.77497021692204,4.42140007019043
11974-1902,238.045491145,9.30327028282,0.0358,3.2797129154205322,0.857896625995636,0.9273586869239807,3,9.46,-0.223,-0.5581,0.533235569479406,1.21170762951273,1.1498682504499,9.81155940258142,-0.939663875885685,0.5362709760665894,1.55697489690324,-7.72629976272583
11974-12702,238.59346475,8.57089070573,0.0574,2.3891818523406982,0.9038844704627991,0.9663126468658447,3,10.781,0.203,0.9372,0.812567594769473,0.0145980804010285,1.14525348860175,9.77624157751449,-1.26417285980316,0.21250399947166443,6.89786681254981,-76.11949920654297
12075-6102,19.093872345,-0.209275372474,0.0422,3.121169328689575,0.9942754507064819,0.9950800836086273,3,10.512,0.024,0.0196,0.737486135050684,0.712147216375532,1.32600514384135,9.63057564292291,-0.49917498956425,0.2103089988231659,3.24082225789929,37.8911018371582
11974-9101,239.502106213,9.56042757716,0.0433,4.065825939178467,0.9032223224639893,0.9440363347530365,3,9.599,-0.082,-0.5329,0.717054413474825,0.609092899887269,1.1304145924219,9.86990179678406,-0.748721632301205,0.6582069993019104,3.69437406933935,7.348899841308594
12074-12703,18.5658025035,0.765361055536,0.0425,6.499934673309326,0.9999867677688599,0.9871565401554108,3,10.922,0.755,0.2587,0.91685603096611,0.224111745393251,1.25409353383587,9.783108909684,-0.276308644687136,0.1149732917547226,7.8388803414327,-4.692500114440918
8131-6101,111.090757231,39.0190253819,0.0519,2.6534385681152344,0.9114789366722107,0.9064927399158478,3,10.52,0.394,-0.3244,0.78409466511703,0.820183094114854,1.22152846106293,9.57743457302902,-0.23583126509882,0.4431786613194267,3.7470112990712,-80.59049987792969
8137-12705,116.475347803,43.5193898701,0.0409,5.467367649078369,0.984324723482132,0.9762920439243317,3,10.006,-0.192,-0.0158,0.866030843882754,0.348379293358119,1.22933555194841,9.55359130387354,-0.364189308625881,0.024873699992895126,5.00638223547868,-34.426700592041016
8137-12704,116.335737456,43.9017733117,0.046,6.425832748413086,0.9986132085323334,0.8503713607788086,3,9.963,-0.121,-0.6084,0.974405009152036,0.100774382178729,1.21959574182249,9.44030035577638,-0.578429756185623,0.03602990135550499,6.70387314441585,77.74410247802734
8141-12701,116.732642218,44.2656992972,0.0312,5.3955488204956055,0.99981889128685,0.9858716428279877,3,10.668,0.3,-0.0826,0.975326430577059,0.463090677324764,1.32423419880414,9.59238086324749,-0.357733384651518,0.783325463962457,5.90480981967827,-43.91109848022461
8137-12703,116.169257474,44.1444094839,0.0383,4.097002983093262,0.9996812343597412,0.9176576435565948,3,10.842,0.385,-0.8422,0.968132413741053,0.310195736830971,1.26973004346537,9.74136488172742,-0.168076056260804,0.3552070811377532,6.70269396024304,47.9723014831543
8137-3704,115.641612983,44.2158591843,0.0418,4.4212141036987305,0.9973577857017517,0.9911746382713318,3,10.258,-0.175,-0.1854,0.625038464816734,0.78083875137523,1.26804215750297,9.73229626405119,-0.145306429310203,0.4006919860839844,3.21778355831057,68.59850311279297
8138-12701,115.633440402,44.2338189442,0.0448,6.723320960998535,0.9997914135456085,0.9334239363670349,3,9.92,-0.05,-0.2436,0.866064487457184,0.196995388469326,1.16853778739898,9.61269641645026,-0.774237709183885,0.39429497718811035,6.08818666294563,1.504699945449829
8138-12702,115.316252031,44.9160264027,0.0501,5.603228569030762,0.9993642270565033,0.9938924908638,3,10.698,0.357,-0.6603,0.750837225401465,0.762210191024954,1.25778701469301,9.64077003700564,-0.278419484160464,0.10592405441154482,5.19606421974652,-27.67729949951172
8138-6101,115.964007538,44.7243293414,0.0313,3.747589349746704,0.962846428155899,0.9442824125289917,3,10.329,-0.042,-0.384,0.769225383046303,0.761260618571515,1.48810129057299,9.61959530656988,-0.134555756375946,0.04802511054577904,3.4208261559045,-44.77870178222656
8141-3702,117.241187951,44.9860564855,0.0239,2.5869739055633545,0.9506604969501495,0.9694512188434601,3,9.923,-0.852,-1.0977,0.623750821826256,0.53540995521009,1.29029782486376,9.72758114024846,-0.435993128277436,0.2586809992790222,2.05929576387847,38.22060012817383
12075-9102,21.1587819927,-0.0628731541068,0.0277,3.818413734436035,0.994493693113327,0.795836329460144,3,10.483,-0.304,-0.0472,0.805850080492216,0.221398167762451,1.48787730998902,9.60123392548223,-0.222947603753871,0.3933280110359192,5.29196344324305,-35.887001037597656
12075-1902,20.8460274593,-0.57769427642,0.0279,3.7863502502441406,0.9122904241085052,0.9430854618549347,3,9.282,-1.197,0.7022,0.85535351961389,0.0833340663657912,1.34328524132787,9.62058712063414,-0.562499003488608,0.06238830089569092,2.04453614724522,81.38880157470703
12075-12703,20.8549364792,0.755284336195,0.0174,2.633326530456543,0.6591199040412903,0.9478993713855743,3,9.739,-0.746,-0.4522,0.75511484730421,0.411054611553809,1.46853607964818,9.56187991758789,-0.131866993487935,0.15977700054645538,1.46261781784973,-56.010398864746094
12078-9101,28.1012094578,-1.14176257489,0.0589,3.5119988918304443,0.9879586100578308,0.9572015702724457,3,10.925,0.478,0.4269,0.973854109759186,0.204642759242876,1.29104553407977,9.70188385549218,-0.397776746081019,0.06273400038480759,7.70779275593628,-13.781700134277344
8567-9101,119.284483439,47.7656374167,0.0228,4.802624702453613,0.9887027144432068,0.6877130270004272,3,9.06,-1.131,-0.8227,0.884874206321349,0.0891127459282553,1.14475814591789,9.92178910380662,-0.722867511679428,0.20138099789619446,3.361463389862,39.745201110839844
8239-6102,117.863904515,48.5950068961,0.042,6.350013732910156,0.9997281432151794,0.7479135990142822,3,10.059,-0.45,-1.2845,0.847156131740457,0.208237993453819,1.29263884875179,9.40611142004378,-0.455293221380373,0.10099680277439697,5.42041622890862,43.02389907836914
8567-1902,118.574831205,49.7995147266,0.0554,4.403655052185059,0.9995945692062378,0.9910525381565094,3,10.46,0.491,-0.4082,0.813034973475654,0.465989471071727,1.21911823777603,9.57604863715894,-0.493813658347635,0.028190400451421738,6.76958101868624,66.67520141601562
8716-3704,123.587847762,52.77350665,0.0397,3.4618043899536133,0.9927839934825897,0.8855074048042297,3,10.026,-0.228,-0.3932,0.537855398367692,0.223641750222348,1.45723179534559,9.5294076303039,-0.213284582716196,0.0030213799327611923,3.77121480116638,33.95000076293945
8716-12705,123.150217943,52.734220452,0.0403,5.051624298095703,0.9990971684455872,0.8018041551113129,3,9.743,-0.31,-0.484,0.900035217253971,0.0806949131488025,1.16689883091002,9.57723172409366,-0.873491125606527,0.4301577843310869,6.15432090773752,23.076799392700195
10493-12705,123.634296628,51.8848676438,0.0392,6.807147026062012,0.9995386898517609,0.6756713390350342,3,9.547,-0.432,-0.455,0.60071943579799,0.0931206107381605,1.10628634213695,9.8962923806123,-0.917295240814036,0.14030300080776215,7.78580411313002,45.59880065917969
8716-12702,122.679954573,52.5219820689,0.0189,4.105875492095947,0.8860709965229034,0.8250964283943176,3,8.76,-1.074,-0.8755,0.896260386851904,0.106589633199493,1.16030808936103,9.8517783945257,-0.663833697064958,0.2855919897556305,3.06235059509735,10.1003999710083
10493-9102,122.353247822,52.4793907969,0.0237,5.715927600860596,0.9915623962879181,0.9538876712322235,3,9.312,-0.628,-0.9964,0.801376890987656,0.256869948498955,1.13210978901445,9.88653206536264,-0.821694608860546,0.08393199741840363,3.51988289226218,28.701900482177734
8716-12704,123.259945817,53.519393599,0.0418,2.9467291831970215,0.9931799471378326,0.9520833492279053,3,10.396,0.028,-0.4055,0.712539954945546,0.272156490648793,1.422409784844,9.57148426951784,-0.180223980595856,0.17389099299907684,4.66805574532822,20.364299774169922
10494-3701,126.179179705,54.2242363566,0.0318,2.5868356227874756,0.773432046175003,0.7460457682609558,3,10.437,0.255,-0.3755,0.969147866415097,1.27594735483883,1.23351863830769,9.60694799760375,-0.581153250372771,0.11141400039196014,2.93410382289899,-1.3808000087738037
12078-12705,28.525878553,0.950600800103,0.0275,5.798295974731445,0.9997740387916565,0.97218257188797,3,10.158,-0.276,-0.9965,0.915438111908311,0.175619993536729,1.22060536946538,9.73578361790589,-0.512129009101126,0.006080669816583395,4.78125677212084,-17.724899291992188
8723-6101,128.09414579,55.8608823491,0.0258,3.8872852325439453,0.9105686843395233,0.7916432917118073,3,9.853,-0.227,-0.4937,0.920424481212871,0.496717921151873,1.20050079994932,9.61947617193665,-0.603548996075235,0.07262639701366425,3.45394564661744,-66.60820007324219
8723-12703,127.477877571,55.6930372763,0.0382,4.915909767150879,0.9915902018547058,0.917261004447937,3,11.081,0.59,-0.3056,0.942574763265432,0.362284057016316,1.32990240254361,9.60588059425353,-0.0822931364453821,0.058310601860284805,6.60445833981917,-30.047500610351562
12078-3703,29.7216431006,0.825094606474,0.0392,3.0130560398101807,0.9138711392879486,0.9948436915874481,3,10.17,-0.05,-0.9676,0.621083136405282,0.777811378453047,1.45051723978175,9.74289355567007,-0.217472248047007,0.03064800053834915,2.61823160568992,40.046600341796875
12079-1902,30.2897503939,0.791611987903,0.0596,3.0215275287628174,0.9988178312778473,0.9938387274742126,3,10.942,0.359,-0.552,0.92068790785707,0.249381204493417,1.39561503372775,9.62402782873674,-0.052007842547439,0.09393730014562607,6.86752186944979,60.311500549316406
10223-12702,32.3864687333,-0.999897937983,0.0431,6.472813129425049,0.9993005692958832,0.9284527003765106,3,9.769,-0.012,-0.4803,0.664478753908561,0.279137977282375,1.17021412864904,9.67020270077869,-1.03966893939057,0.13858899474143982,5.92971790725355,50.94580078125
12080-9102,31.1966304262,0.835116388121,0.02,7.141545295715332,0.999706506729126,0.9858677089214325,3,9.306,-0.83,-0.3912,0.609220980049699,0.345728621381344,1.23163595248344,9.52126722239484,-0.775141641888956,0.01998179964721203,3.13167805180695,27.430099487304688
12080-12703,31.416463696,0.661798966197,0.0412,4.696140289306641,0.9985693395137787,0.9199444055557251,3,10.048,-0.171,0.5247,0.76997710339656,0.163232086808279,1.44016518369804,9.66939756557194,-0.300130413066257,0.37978699803352356,5.51614613756735,-67.42759704589844
12081-12703,31.52236517,0.847885029,0.0422,3.9227583408355713,0.9590686559677124,0.958750307559967,3,10.021,-0.486,0.6737,0.82481679968312,0.0600578956273697,1.37845602613483,9.42241278465348,-0.198818212025093,0.003224609885364771,5.35434387509815,53.80970001220703
12081-12704,31.6215605875,0.70644426433,0.0405,6.980179786682129,0.9996758103370667,0.972126305103302,3,9.842,-0.167,0.6494,0.757797616384182,0.39183145412744,1.20326367860984,9.57692724911854,-0.814249108776902,0.012853500433266163,5.21696236225738,17.95509910583496
12081-12702,31.585421768,0.617156361673,0.0418,5.195075035095215,0.992851048707962,0.983655571937561,3,10.189,-0.353,0.4542,0.922175292665492,0.111885777990216,1.34400320637003,9.83310115554115,-0.202935978367624,0.006339250132441521,4.7950317234272,56.11399841308594
10223-6104,31.9585996105,0.873067964001,0.0411,4.144146919250488,0.8680649697780609,0.8712045550346375,3,9.704,0.134,0.1405,0.786367109514966,0.697954793800882,1.23829160872988,9.60282823003904,-0.810576593394231,0.6270220279693604,3.08835514628241,4.875999927520752
12081-6103,32.1746766215,0.40739880378,0.0413,4.087242126464844,0.9616716504096985,0.9110438823699951,3,10.012,-0.119,-0.0976,0.846958361949072,0.387779376024668,1.25098651266081,9.70538183655402,-0.289826322008263,0.005719379987567663,2.8686548186747,81.55609893798828
10223-12705,33.2231013087,-0.908470876896,0.0423,6.293030738830566,0.9996835887432098,0.8893730640411377,3,9.789,0.052,-0.6673,0.910425685257977,0.198458311454876,1.05339824184267,9.86388154655996,-1.19614936748538,0.10527600347995758,5.90409487996407,2.3331000804901123
10223-12703,32.8251959509,-0.980760023024,0.0429,3.7483608722686768,0.9994907081127167,0.9950802028179169,3,10.237,0.001,-0.2551,0.793568358053428,0.310634488230717,1.28017632531392,9.59981209533383,-0.506948496077699,0.02138029970228672,5.67151300886497,57.55590057373047
10224-9102,35.1522021244,-0.380157724524,0.0442,4.55534029006958,0.9735872447490692,0.9762727916240692,3,10.134,-0.222,-1.224,0.93654503803499,0.424150324714482,1.29811016263172,9.49801506947989,-0.295151058908063,0.014660400338470936,3.82065162243827,-84.68399810791016
10224-6101,34.8287929835,-0.820877062224,0.0263,3.9523515701293945,0.9960737228393555,0.9700848460197449,3,9.993,-0.23,-0.6135,0.855548533884515,0.467858207745628,1.18373796070592,9.63523193369008,-0.552650327242986,0.016264399513602257,3.30057349470251,2.076200008392334
10224-12704,34.7823838662,0.61302089918,0.0407,4.597921371459961,0.9843334853649139,0.8935228884220123,3,10.034,-0.355,-0.8971,0.962051816614082,0.0806246030551964,1.24119711019956,9.53014808134599,-0.457671635575367,0.0903019979596138,5.08681241461527,-32.40380096435547
10224-6103,34.478591916,0.251777142477,0.0257,6.3858184814453125,0.9952329397201538,0.995205283164978,3,10.069,-0.156,-0.563,0.944725501758305,0.514244676906751,1.19749538386955,9.69218366362832,-0.397872381409009,0.0014121000422164798,3.38645062726733,-32.0343017578125
10224-6104,35.6239396771,0.38268116579,0.0248,5.177133560180664,0.9943816065788269,0.950353741645813,3,9.42,-0.154,-0.6433,0.612610160103523,1.52497484062448,1.09986128531292,9.80133616225888,-1.41848700042512,0.23237499594688416,3.11497999730988,-1.7741999626159668
10224-3703,36.8819506631,0.877403370271,0.0408,5.478662967681885,0.9959742426872253,0.968122810125351,3,9.83,-0.061,-0.9387,0.805829718681575,0.435491891993912,1.22058080424977,9.57354471418592,-0.518076869995907,0.012829000130295753,3.41238954702256,-83.1532974243164
11962-9101,226.476198337,7.43062235465,0.0301,4.948397636413574,0.9514863193035126,0.8872490525245667,3,9.26,-0.617,-0.1931,0.694911334271438,0.0409779785347529,1.25323527229438,9.96173164290611,-0.0101629976662948,0.34094399213790894,4.36582907510284,-81.88600158691406
12082-12702,38.6508700017,-0.414395059837,0.0502,5.8166985511779785,0.9988459050655365,0.9184268116950989,3,10.578,0.592,-0.1959,0.717786915667043,0.560827525825346,1.28801661528097,9.63950361434859,-0.492326034801175,0.29890701174736023,5.67073069185439,-7.581699848175049
11962-6104,226.939001462,8.16845684014,0.0459,2.452895164489746,0.8276544809341431,0.8116735219955444,3,10.129,0.262,0.0927,0.255939577042907,1.02375945093155,1.26238154072244,9.57888766828209,-0.678000710979857,0.727616012096405,2.97398961049366,-4.057199954986572
10226-1901,38.208945111,-0.3532912511,0.0204,5.786555767059326,0.9991468191146851,0.9787996709346771,3,9.152,-0.796,-0.0828,0.26267097100175,1.12286914568116,1.1073151086878,9.81341651232555,-1.20405048402873,0.4408814524793471,1.31890016083801,35.34000015258789
10225-3704,37.9683313637,-0.279840490138,0.0488,3.5255520343780518,0.9794968962669373,0.9855230152606964,3,10.47,0.186,-0.8677,0.899405181284312,0.693341364875366,1.2292205145336,9.63135106394989,-0.287661779702011,0.07944220304489136,3.93535825233205,-73.66300201416016
11969-3704,228.547149912,7.19755948411,0.0437,2.2524209022521973,0.5935699045658112,0.9785588681697845,3,10.2,-0.177,0.5859,0.835916779845969,0.230570499365637,1.37620171004725,9.50407863530246,-0.0372931170107966,0.441303014755249,3.60621111301859,-30.359399795532227
11969-6101,228.394457331,7.11353594268,0.0444,1.408121109008789,0.5989732444286346,0.9078486859798431,3,10.132,0.171,0.7535,0.809025298273691,0.797159169399248,1.23876313452244,9.62950546621072,-0.441930043471582,0.07152990251779556,3.05833294543603,26.143999099731445
11968-9101,227.338871574,7.10870274049,0.0374,5.059301376342773,0.9905140995979309,0.9179092943668365,3,9.898,-0.345,-0.3912,0.75413202001448,0.355117267557581,1.20810516499956,9.73796327041857,-0.824993782558224,0.3353779911994934,3.40003711436192,33.656700134277344
10225-6101,37.4964499583,-0.598960098086,0.0384,7.464812278747559,0.9984695911407471,0.9948270320892334,3,9.521,-0.358,-0.5503,0.874353618164028,0.556397536638158,1.21208675207476,9.75328770743475,-0.802506934813779,0.001523829996585846,2.82471276497634,36.162601470947266
10225-12701,37.4771197832,-0.167381683377,0.0414,4.862680435180664,0.9787059724330902,0.5211576074361801,3,9.982,-0.4,-0.7159,0.980080130466441,0.0333587815317936,1.27875176842487,9.58681230147679,-0.503060037808285,0.4453490078449249,6.38968307622216,31.549999237060547
11969-6104,228.707828747,7.59026658211,0.0438,2.923936128616333,0.8117523491382599,0.9710045456886292,3,10.076,0.277,0.6806,0.52644664420139,0.90395547430197,1.41444561301007,9.58799921238061,-0.320017893221041,0.10676900297403336,3.00487880028568,41.270999908447266
8077-12701,40.4863736549,-1.03059236972,0.044,4.6442341804504395,0.9357521831989288,0.6879525780677795,3,9.831,-0.143,-0.7101,0.957909629379529,0.080344516977997,1.16032598592663,9.60293665413905,-0.580000140811458,0.4882360100746155,6.58457392129438,-60.80569839477539
8153-12702,40.30402,-0.87703,0.0381,3.084866523742676,0.8873426616191864,0.8854840099811554,3,9.443,-0.495,-0.0403,0.971743446510334,0.0846980869625692,1.22031314599342,9.67312624141424,-0.68701529129587,0.01822110079228878,4.47887169793376,-39.66550064086914
8153-3704,39.2954315425,0.0121931197899,0.0481,4.012394905090332,0.8656902015209198,0.9631325304508209,3,10.494,-0.151,-0.2919,0.673359870381746,0.0364115319710288,1.75764407729398,9.84437611367967,4.45651991123619e-05,0.24715089529019682,2.72083713597752,-13.120499610900879
8153-12701,39.6372182443,-0.867466146077,0.0392,5.689138889312744,0.9973898231983185,0.9059435725212097,3,9.715,-0.213,0.1014,0.953135741787226,0.0754585451586074,1.26122694727836,9.3252956014691,-0.593780716410791,0.29362601041793823,5.35590348394408,-52.729801177978516
8153-12704,39.5360106162,-0.642306270718,0.0399,6.724935531616211,0.9992097318172455,0.9377416968345642,3,9.467,-0.164,-0.1739,0.752243589476445,0.183077338674008,1.07242392865548,9.41271974390202,-0.87101970597951,0.11837971704620377,7.22137862270015,71.36599731445312
12082-9102,38.9789004365,-0.796379450833,0.0385,6.084354400634766,0.9848128855228424,0.9730905294418335,3,9.479,-0.534,-0.2447,0.750270056973416,0.256643596018646,1.24617224236928,9.35518906044237,-0.832777928673859,0.0003316930087748915,3.34638417633311,83.82479858398438
12506-6103,218.989880184,5.30844829156,0.0231,7.006659507751465,0.9967211782932281,0.9676056802272797,3,9.099,-0.554,-0.3814,0.820036898152452,0.376300329853986,1.08566909134522,9.8111854798866,-0.462091896626064,0.08051290363073349,3.06054602318623,-59.92020034790039
8077-12702,40.9690483092,0.152646263184,0.0273,4.785617828369141,0.999750167131424,0.7285285890102386,3,10.023,-0.359,-0.2961,0.931236530197291,0.387732590961538,1.34740406930546,9.76824346889149,-0.189494419466667,0.4024850130081177,5.54863210178428,11.464500427246094
11022-12704,220.741481058,5.13670177068,0.0269,4.160189151763916,0.9989663362503052,0.9855390787124634,3,10.599,-0.01,-0.3154,0.753455655594706,0.779477008602071,1.36698867579977,9.75332521862455,-0.292624882343366,0.14988499879837036,3.21080696752398,8.007100105285645
11022-3703,220.041248522,5.37001301866,0.0439,1.815482497215271,0.6718540787696838,0.9345972836017609,3,10.15,-0.296,-1.0997,0.812411386339066,0.367964886627088,1.35930066339096,9.58298343407987,-0.322556131927654,0.242140993475914,2.17957482855092,88.7490005493164
8154-9101,43.2272689385,-0.401081558901,0.0433,5.958877086639404,0.9987233281135559,0.9944504797458649,3,9.961,-0.169,-0.4838,0.923180653808536,0.470391437503009,1.16060844520107,9.69776105061926,-0.485691505444772,0.37119200825691223,4.07519935758651,75.06269836425781
8078-3703,42.3874325272,-0.784442553068,0.0237,2.257324457168579,0.7007012069225311,0.6260485053062439,3,9.498,-0.189,0.8684,0.949848332016152,0.778650438363654,1.19180805728983,9.47498095733951,-0.652045031087567,0.2611491460769666,2.44128609092337,2.1054000854492188
11824-9102,223.542486127,4.93603817116,0.0358,6.63081693649292,0.9921523928642273,0.9898252189159393,3,9.556,-0.8,-0.7,0.456756287941466,0.174404803678722,1.33344816877658,9.42094130371556,-0.481501257479793,0.584604024887085,2.89744217955918,-61.58060073852539
8078-3704,42.2280037733,-0.966787630477,0.0231,3.925830841064453,0.9811814427375793,0.9229816198348999,3,9.532,-0.465,0.5492,0.83872961003705,0.333031621664238,1.19012333921944,9.48080204087074,-0.607206279957536,0.06924010068178177,2.37214278481065,-74.28710174560547
8079-12701,42.1432875395,-0.993155170836,0.0235,2.6277894973754883,0.9849317371845245,0.6445598900318146,3,10.296,-0.462,0.4364,0.511435556426649,0.172184877169046,1.37348215053823,9.33742177992156,-0.50514848283445,0.684095025062561,5.71993701784125,0.20440000295639038
8078-12705,42.27915,-0.90221,0.0249,7.508172512054443,0.999887228012085,0.9329140484333038,3,9.699,-0.397,0.4284,0.858318772806187,0.0703701388456708,1.19631309814379,9.4436698759445,-0.329301232867169,0.21138101816177368,5.88546587876729,71.52469635009766
8078-3701,42.416649866,-0.636905831744,0.0244,4.668872833251953,0.9987042844295502,0.9924181401729584,3,9.674,-0.611,0.831,0.850648183175293,0.330554715230973,1.25789150189729,9.38722959335404,-0.582091427007408,0.5999651319337578,2.31456309517077,-77.49320220947266
8078-9101,42.3974310935,-0.723676197278,0.0219,5.862847328186035,0.9964894652366638,0.9934321045875549,3,9.759,-0.417,0.9905,0.906134285192463,0.802237284772426,1.13247254499288,9.75554693539937,-0.715581231993256,0.15572699904441833,3.27783726240954,-51.08610153198242
8077-6104,42.0327818599,-0.752315928466,0.0458,5.874683380126953,0.9999576807022095,0.9720593690872192,3,10.707,0.55,0.2337,0.954405315346183,0.379206257977351,1.19105843265192,9.63833445635709,-0.396789385242896,0.04810100793838501,5.97204301077033,-79.60459899902344
8077-9102,42.142438677,-0.549874110229,0.0245,5.583592891693115,0.9675589501857758,0.6633760929107666,3,9.425,-0.471,0.6026,0.861280945982954,0.182250892814936,1.21383708677339,9.40454645253191,-0.516046989596251,0.39751100540161133,3.95712001083759,13.558099746704102
8079-12702,41.8685751616,-0.268195111374,0.022,4.591326713562012,0.9984149634838104,0.9960570335388184,3,10.329,-0.09,0.5255,0.910567749240659,0.603642674096611,1.30120548996681,9.63916208286478,-0.306686447553261,0.04167110100388527,3.81924485265838,-20.622100830078125
8153-12705,41.4483281377,-0.240915330231,0.0233,2.958383321762085,0.8654884696006775,0.575241208076477,3,9.372,-0.631,-0.0611,0.919167677977637,0.0368117403117359,1.19770080724114,9.55466838605475,-0.154718401087354,0.09042215807103429,5.16287979210174,36.44889831542969
8077-12704,41.2805684533,0.950165001317,0.0245,3.0378670692443848,0.9702082872390747,0.6450587809085846,3,10.343,-0.408,-0.0445,0.955702366249102,0.0839630763764653,1.33860834068435,9.34918754173048,-0.191790303234199,0.14492882030734805,4.79132574725046,77.13780212402344
8079-12704,41.9370732132,0.414182221714,0.0278,4.336362361907959,0.9995996952056885,0.9229520261287689,3,11.076,0.435,-0.1183,0.929808248432829,0.0709306857175109,1.42105028605339,9.71820135020246,-0.0665074613208723,0.5771819949150085,8.22779609712482,-66.93489837646484
8078-3702,42.0923363863,0.98646544284,0.0274,2.8815317153930664,0.8229348063468933,0.9270063638687134,3,9.547,-0.955,-0.0588,0.962766900967181,0.0560523496127619,1.30008730769952,9.89871144102077,-0.097149603631385,0.4992482795252101,2.28525561113014,-48.30630111694336
8078-6104,42.7394299674,0.369408313151,0.0442,3.167003870010376,0.928315281867981,0.8517096638679504,3,10.126,0.755,-0.6675,0.676948394198173,2.18424098565788,1.15050295697381,9.75342295820063,-0.443290572244712,0.2534935868519767,2.94719344524209,-61.038700103759766
8079-9102,43.4067634262,-0.0291476358458,0.0436,3.6104984283447266,0.9950946867465973,0.9518163204193115,3,10.138,-0.117,-0.2064,0.934313538839783,0.153869136741056,1.45539956625895,9.59491294851206,-0.212364788966799,0.26782700419425964,4.20699168490642,13.28339958190918
8079-6103,43.1349724384,-0.609253315285,0.0431,3.0455751419067383,0.6987888216972351,0.7333483397960663,3,10.296,-0.314,-0.3575,0.593772924174029,0.216375129396316,1.4647929668686,9.67669094018262,-0.117256842728356,0.5424950122833252,2.78349694106124,-5.801599979400635
8078-6103,42.4165410114,-0.0698507357271,0.0282,2.807525634765625,0.9695459306240082,0.9341579079627991,3,10.85,0.486,-0.2649,0.758572621481682,0.789721530082047,1.29252583143417,9.63366903825239,-0.145221370219657,0.11202007139428223,3.59493429917992,77.0822982788086
8079-12703,43.0817798664,0.556175383739,0.0434,5.0423712730407715,0.9997468888759613,0.9959704875946045,3,10.276,0.08,-0.6152,0.981322396666765,0.266646008659565,1.20861134806952,9.60208650165134,-0.430904227254367,0.009232760407030582,5.73251589282521,-34.52370071411133
9002-3702,222.190590833,31.6870424105,0.0322,1.721554160118103,0.6775819063186646,0.9200534522533417,3,9.738,-0.997,-0.4643,0.66003713412582,0.0864881381942149,1.42737938353057,9.88100554533679,-0.124751077799804,0.5951210260391235,1.73734802382762,-28.2992000579834
9002-12705,223.652055801,30.6180119147,0.0512,4.463328838348389,0.9972445070743561,0.8068640232086182,3,10.336,0.191,-0.304,0.962191885958469,0.140045098238367,1.25144085860009,9.25972641212771,-0.341943022917316,0.09645998477935791,8.03978148584652,0.003800000064074993
9002-1902,223.210424178,30.4270964098,0.0495,3.3712539672851562,0.9956462383270264,0.9536429643630981,3,9.869,0.447,-0.2042,0.437080111054499,2.72937545274821,1.06122339165693,9.71160451137657,-1.18597371578216,0.38093799352645874,3.14390549328907,34.59320068359375
9045-3702,225.781237535,31.2039199896,0.0334,4.905874729156494,0.999115526676178,0.9722033739089966,3,9.761,0.092,-0.6584,0.942328263044496,0.882568189141244,1.11684792292315,9.80196433693471,-0.754396062336787,0.21333801746368408,2.90508105647905,54.437198638916016
9192-6104,46.1646010221,-0.841305655295,0.0275,5.764627933502197,0.999614804983139,0.9852902293205261,3,9.964,-0.142,0.0654,0.907150982586222,0.42997578145323,1.18093757092148,9.50567520266832,-0.648819207693591,0.0014099000254645944,4.53896699066017,70.2916030883789
9192-6101,46.3470225234,-0.24210798119,0.0288,4.632414817810059,0.9864448308944702,0.9670507907867432,3,9.951,0.303,0.7854,0.854591007867112,1.1698562053937,1.21195764459413,9.75787735900493,-0.969063761288469,0.2534700036048889,4.16143020387855,11.489800453186035
9194-12704,46.0210568698,-0.0860267487325,0.0387,5.664785385131836,0.997640073299408,0.9767407476902008,3,9.704,-0.346,-0.8509,0.833910696914411,0.219650163333156,1.17461247090499,9.64919347474069,-0.349972296016987,0.227237449235386,4.58639547420949,-3.5123000144958496
8154-6104,44.6236707901,0.846091997114,0.0425,2.3380684852600098,0.9121328592300415,0.7513343095779419,3,10.069,0.051,-0.5104,0.960023168573982,0.434283967500946,1.15845715357186,9.65688875034602,-0.395870908703467,0.8230346789035049,3.27728917164559,-83.02539825439453
9042-12702,232.096990969,28.2294709688,0.0736,3.470310688018799,0.9984070658683777,0.9875039160251617,3,10.981,0.747,0.8046,0.826027307255927,0.500324499121592,1.29763768278969,9.54260799764383,-0.311629801497776,0.1002660021185875,7.09266348702215,-56.27159881591797
8154-12703,45.6984025268,0.964835657488,0.0397,5.5030837059021,0.9901174306869507,0.8902846872806549,3,9.526,-0.33,-0.269,0.967546312061355,0.174962537704698,1.09436473259486,9.86096460361673,-1.04089533813072,0.20157399773597717,5.22762919711993,81.10639953613281
9888-12705,236.901377571,26.0637670424,0.0316,2.8399548530578613,0.9394341707229614,0.7617477774620056,3,10.856,0.817,-0.2459,0.805117834605835,1.71574740449465,1.21747619117047,9.77532237852462,-0.182661533097953,0.08961648331431736,5.22169759358608,-21.171300888061523
9885-3702,238.986496313,24.3420300865,0.0406,2.203346014022827,0.7091276943683624,0.978230744600296,3,9.973,-0.67,0.0719,0.887840968786212,0.0803228467339533,1.44212105294351,9.55281679558031,-0.222379803123197,0.25093400478363037,2.50127209983786,-84.27449798583984
9886-9101,237.371263985,24.8768930422,0.0235,4.931560516357422,0.9977943599224091,0.9191986322402954,3,9.459,-0.648,-0.3542,0.894845271760837,0.129017462609895,1.21498177926938,9.47336354303842,-0.654211282459172,0.9618049263954163,3.70909182708634,-66.03679656982422
9886-12702,237.067889241,25.5270108678,0.0417,3.1294071674346924,0.9843454957008362,0.9821842312812805,3,10.101,0.233,-0.2875,0.600105030277015,0.256928950066985,1.30232973913354,9.45209257963931,-0.383409863072589,0.08133489638566971,4.27475190305547,-59.0973014831543
9192-12704,46.2857428469,0.343443042976,0.0436,5.680256366729736,0.9999579191207886,0.9746052026748657,3,10.944,0.875,0.2219,0.968182171859127,0.662415734588735,1.21656067375416,9.6960150656074,-0.248404731736942,0.06247450038790703,7.35367418818574,69.30069732666016
9089-6101,241.249852631,23.6583859311,0.0297,3.380629301071167,0.977759838104248,0.9414705634117126,3,10.393,-0.039,1.1212,0.861730663318518,0.485968937859905,1.31556529089892,9.74978644534794,-0.176956336542663,0.1211479976773262,3.99645291688253,29.581499099731445
9192-12703,46.3265984682,0.215557236472,0.0289,2.611908197402954,0.578051894903183,0.862279623746872,3,10.599,-0.129,0.0171,0.957383019612512,0.178441886453852,1.41740544116759,9.61334927635964,-0.0927828210290766,0.024214399978518486,5.39665880773663,-9.613100051879883
9885-12704,239.018610983,24.3993348981,0.0406,3.7324166297912598,0.9971877038478851,0.9780012965202332,3,9.905,-0.25,0.1845,0.847239301848187,0.226678479278917,1.31368161150421,9.55034998306119,-0.354766184317343,0.05488869920372963,4.42507322540699,66.48709869384766
9885-12701,238.63953209,24.0216965204,0.0419,4.067220211029053,0.9840554296970367,0.9836765229701996,3,9.528,-0.703,-0.3873,0.604045380197268,0.0192160342165789,1.2732868325376,9.65115339972756,-1.31408751191515,0.3427049517631531,8.35410360128443,45.71649932861328
9885-6103,239.219513552,24.6618299192,0.0247,5.073391914367676,0.9993387162685394,0.8509340882301331,3,9.966,-0.451,-0.8377,0.91807374690063,0.269181467016186,1.29284735481562,9.68385551240709,-0.332255979439225,0.6387479901313782,4.57308824188155,-75.56539916992188
9089-12701,240.478234088,24.1509100723,0.0629,4.499360084533691,0.9998239576816559,0.9576602578163147,3,10.811,1.395,-0.8152,0.942621561181456,1.08945477982725,1.12895106189186,9.61671756060437,-0.653672785710806,0.2598839998245239,6.51348441645801,-22.240800857543945
9087-1902,241.135151504,23.9444904755,0.0323,1.4137126207351685,0.5783254504203796,0.8960622847080231,3,9.855,-0.794,0.8238,0.74403206697829,0.00745597460464833,1.67199041415937,9.73617967740454,-0.105770531879983,0.4443019926548004,1.74441539431018,-0.05400000140070915
9089-3704,241.18988478,23.6286240007,0.03,3.937718391418457,0.9360541105270386,0.9382146596908569,3,10.068,-0.326,1.329,0.578063379088144,0.54874251857959,1.35938443507548,9.61032860640324,-0.298707955654221,0.513949990272522,2.77671350845961,-16.740100860595703
9087-12702,241.308999963,23.1557558571,0.0335,6.29433012008667,0.9987637400627136,0.9489178955554962,3,9.297,-0.628,0.005,0.835974115165161,0.135214224267443,1.19790022387247,9.48537935680813,-0.784873365422691,0.018267299979925156,4.09048795821499,-42.45130157470703
8080-12701,47.1188191875,0.387563534541,0.0428,5.157228946685791,0.9994448125362396,0.8149089813232422,3,10.668,0.265,-0.7818,0.978369814887214,0.230812612162323,1.21640079790678,9.35282940623736,-0.32699232505578,0.31137354768905634,7.69443631201309,88.32479858398438
9095-12705,243.583216254,22.2661043866,0.0478,3.7209367752075195,0.9968505501747131,0.9669161736965179,3,10.335,-0.027,-1.0637,0.961059994153967,0.177528216158736,1.28816037895279,9.60646337210529,-0.132344249413923,0.009715829975903034,5.83864843757439,-37.56779861450195
8081-9101,47.7721826741,-0.546537826618,0.0282,2.3790721893310547,0.5904800295829773,0.757792592048645,3,10.521,0.452,-0.1809,0.671970777764805,0.604015592177083,1.39352631174462,9.74531504024159,-0.0866718365011191,0.17066267882280167,3.86949627956343,23.6072998046875
8081-12702,47.7587038228,-0.182277836162,0.0359,4.591313362121582,0.9167028069496155,0.5756380558013916,3,9.214,-0.571,0.3064,0.820062054939892,0.0385485515549443,1.16840382149507,9.8411171643421,-1.12200570106506,0.3940794500161057,5.29882832475448,-60.11309814453125
8132-6102,111.138150035,41.9506135859,0.0266,3.3322126865386963,0.9139295220375061,0.9194718599319458,3,10.004,-0.754,-0.809,0.933039981124349,0.132354752724549,1.38025633440268,9.62712317524534,-0.383678975836797,0.041284018371192076,3.53107567615817,87.8998031616211
8080-3701,47.528362637,-0.468033748749,0.0367,4.227344989776611,0.9600408971309662,0.9919343590736389,3,9.468,-0.168,0.0824,0.910947189542043,0.798796479425,1.20260835240261,9.47649382051796,-0.511884819708689,0.4952239228121761,2.00518104903999,19.816200256347656
9194-6104,47.2479059369,-0.793340169809,0.0382,6.119268417358398,0.9848826229572296,0.9671533703804016,3,9.817,-0.257,0.4644,0.672317893534127,0.305253197976315,1.25309699080783,9.74957674344381,-0.525330385490499,0.5948077193271836,3.67568833014354,7.832799911499023
8133-9101,111.823845471,43.7848781245,0.0565,1.220910906791687,0.6361231505870819,0.774909645318985,3,11.008,0.276,-0.5445,0.721790666204907,0.45488119797758,1.42479520587679,9.69301451432584,-7.36876428504007e-05,0.3991439938545227,4.45269858321471,54.865699768066406
8133-3701,112.079253021,43.3021184405,0.0437,2.106372117996216,0.9538571834564209,0.9426358640193939,3,10.25,0.168,-1.0198,0.915349894892989,0.54139762019146,1.42637586949347,9.54170612084744,-0.17970682049189,0.27300500869750977,2.37270087709451,-68.74870300292969
8080-9101,47.3400297067,-0.407944397575,0.0448,4.5502424240112305,0.9797974526882172,0.9764713644981384,3,9.92,0.195,-0.7992,0.941949279917716,0.803028715054445,1.11501393432357,9.77496038109364,-0.720040194614969,0.07163399457931519,4.25648453369502,-52.945701599121094
8133-12701,112.320583957,43.9557534573,0.0558,4.637298107147217,0.9969788193702698,0.7446163594722748,3,9.82,-0.174,-0.3882,0.484062672602631,0.00954070210316649,1.26444653211863,9.59689961298547,-0.875258261952045,0.466823011636734,21.9487244068666,20.396799087524414
9193-3701,46.7463179463,-0.56480466568,0.0232,6.020895004272461,0.9719756841659546,0.984694242477417,3,9.379,-0.482,-0.2925,0.944690056828377,0.635341796867493,1.20249880209073,9.62238196218856,-0.639216587218371,0.0362740159034729,2.08800820436995,48.65290069580078
9194-12705,46.7745390667,-1.13440267087,0.0423,4.483736991882324,0.9904898703098297,0.2763747423887253,3,9.847,-0.474,-0.0482,0.84749248001842,0.0829720634677181,1.22343486364347,9.73521024819576,-0.525050745618463,0.11610683380758013,7.17072061602527,-7.645500183105469
8134-1901,113.400181444,45.9433769279,0.0767,1.6580067873001099,0.7673533260822296,0.7166807651519775,3,10.974,1.213,-0.4061,0.705966102927742,1.77512822616774,1.16132544066339,9.78227234368373,-0.306315634051582,0.7615339957567339,4.54782377532894,-64.08219909667969
8134-12703,114.4736549,47.9572200413,0.021,4.418741703033447,0.9672574996948242,0.7070726156234741,3,9.423,-0.767,-0.2897,0.91186833132109,0.1089689462237,1.14501425624061,9.85859173235267,-0.0347452928095754,0.6045169830322266,4.04448101668068,87.40509796142578
8239-6101,115.304068393,47.6714784179,0.021,4.9780592918396,0.9988826811313629,0.9295340478420258,3,9.977,-0.137,-0.4552,0.894285617028393,0.244347503921723,1.19419716411139,9.50407342002505,-0.8870185396501,0.0733489990234375,5.95362953890133,-78.87190246582031
8710-9102,117.738360613,50.3137470654,0.0241,4.109388828277588,0.9748460352420807,0.9793761968612671,3,9.548,-0.672,1.3589,0.904755113312216,0.201438947484216,1.31612402429629,9.2820161048812,-0.467455123395029,0.04244289919734001,3.4809842765265,-29.86590003967285
8710-3702,117.681508876,50.5041168844,0.0223,1.9042823314666748,0.9317081272602081,0.8470468819141388,3,10.393,-0.212,0.7591,0.584298742982807,0.461291389030765,1.47207225601271,9.62320941241101,-0.192907753722234,0.6199740171432495,2.3114008488624,39.668399810791016
8710-12705,117.996169011,49.8939775243,0.0219,4.1424055099487305,0.9981042444705963,0.9431891441345215,3,9.932,-0.8,0.7247,0.948841408669404,0.20521606363529,1.27858893237924,9.8507427519018,-0.124314384587636,0.6069145798683167,4.02554069564855,-72.0436019897461
8710-12704,118.037543744,50.3736205298,0.0205,5.673667907714844,0.9955133497714996,0.5562789738178253,3,9.514,-0.323,1.1338,0.894891796505395,0.218011467974961,1.0726310213868,9.90792926152547,-0.323959575111818,0.2157440036535263,4.3426375252483,80.6791000366211
8715-1901,118.1981131,50.251194928,0.0236,3.110044002532959,0.9806829988956451,0.9901684820652008,3,10.206,-0.329,0.8905,0.608401488623399,0.227246859479494,1.41235517035946,9.65408406594787,0.0899269308189326,0.001413009944371879,3.18905943654253,-11.035499572753906
8715-6102,119.988295378,50.427737229,0.0226,6.579995155334473,0.9980016648769379,0.9454170763492584,3,9.377,-0.774,-0.4435,0.663587983766885,0.512345760414227,1.26868677205526,9.51629609435496,-0.743887034931568,0.2480030059814453,2.47183628313457,-66.26329803466797
8710-12703,119.245459616,50.6345350308,0.0163,7.055598258972168,0.9977775514125824,0.9069845974445343,3,8.845,-0.823,-0.712,0.719823468053993,0.554043029012821,1.1067193304113,9.3280899832947,-1.4148512732501,0.14164100587368011,3.07715230160465,77.06079864501953
8710-6103,116.827969118,51.3824199817,0.0383,5.270854473114014,0.961773157119751,0.9969193637371063,3,9.515,-0.561,-0.565,0.615532432840141,0.353767250342841,1.26734649350228,9.58588065667586,-0.823980687513496,0.24449799954891205,2.88321720862069,-69.92639923095703
8715-6103,118.872451166,52.0104987113,0.0224,3.4639291763305664,0.9906840324401855,0.968837171792984,3,10.111,-0.655,-0.5064,0.719242300556034,0.16431587179339,1.51985687161517,9.59544120461049,-0.108654140782627,0.1501919978715419,2.81442420438475,-75.02890014648438
8080-6101,47.787486215,0.235180942215,0.0264,4.144546031951904,0.9861887991428375,0.8545095920562744,3,10.068,-0.009,-0.4167,0.93328393696414,0.954958718545274,1.16068256402906,9.72403917023629,-0.840159304214246,0.5615989685843333,3.14839155176797,-87.91580200195312
8715-9101,119.910115328,51.7923625696,0.0534,3.923105239868164,0.9989959299564362,0.9234303534030914,3,10.902,0.532,-0.2123,0.919862646620002,0.611199792187167,1.27900584162266,9.67562620182229,-0.0991749268514339,0.1748719960451126,4.89888681805683,39.153099060058594
8716-12701,119.633813077,52.5979639759,0.019,3.2651801109313965,0.7377965152263641,0.4421987533569336,3,8.751,-1.187,-0.5258,0.963539699987197,0.0229254077890919,1.23316559327929,9.56045643295904,-0.663383346886346,0.3667739927768707,2.83516011722044,36.9296989440918
8711-9102,119.79886545,52.686961868,0.0411,2.691023826599121,0.6995866298675537,0.7756770253181458,3,9.848,-0.534,0.3473,0.922250290542867,0.112667702559911,1.35660342285784,9.40271289324519,-0.247487562202444,0.4611879885196686,3.39588308117767,69.89540100097656
8711-3704,119.623553117,52.4169826473,0.0407,3.522862195968628,0.9262449145317078,0.8325974643230438,3,9.891,0.343,0.1956,0.602960902930161,1.63192293412117,1.14418077243138,9.7871313133625,-0.708955585685643,0.2815690040588379,2.68891829990305,15.26159954071045
8711-12703,119.344699712,52.7127160486,0.0405,2.8269894123077393,0.8720464408397675,0.936762660741806,3,9.816,-0.534,0.5697,0.92458101703092,0.193546004383896,1.33544021409376,9.50662100628169,-0.316698652746701,0.2978606307215869,2.88106724863305,49.556800842285156
8711-3701,118.805221904,52.8470892414,0.0233,3.8367767333984375,0.9277182817459106,0.8047670125961304,3,9.367,-0.516,-0.4721,0.701093508177504,0.674141739855304,1.17319399522968,9.48270910291961,-0.699252373853116,0.3199756398691177,1.81582146024659,73.26129913330078
8711-6103,118.145540555,52.8468553976,0.0361,4.762543678283691,0.980101078748703,0.9092734754085541,3,9.534,-0.275,-0.8102,0.936152373820196,0.477381408607705,1.14338967205391,9.79349095363809,-0.678470393925002,0.25189544411369685,2.4827303766511,26.269899368286133
8712-6101,118.726922828,53.8462770857,0.0349,3.9482572078704834,0.9371588230133057,0.921147346496582,3,10.947,0.8,-0.4756,0.915605568824363,1.84412468333009,1.2074649534979,9.70104356582719,-0.41633404298883,0.05399297732615282,4.22235567924555,-83.81089782714844
8711-3703,119.183463603,52.9890468961,0.0178,2.804651975631714,0.6023567914962769,0.7108517587184906,3,8.848,-1.642,-0.6113,0.909661827906942,0.00670634263029795,1.37779524455946,9.58421727238279,-0.342071642463255,0.40552300214767456,1.68399041752106,-0.2712000012397766
8081-6103,48.0654771418,0.24045156252,0.038,3.047168493270874,0.7822566330432892,0.9802738130092621,3,9.88,-0.007,0.2935,0.97193589649676,0.61451402622311,1.21516677615552,9.69140907345396,-0.548040471715156,0.10204099863767624,2.83759311907123,-52.30820083618164
8712-6103,120.23007,53.67056,0.0406,4.637903213500977,0.9092660546302795,0.9802376925945282,3,9.998,0.168,-0.4781,0.706808442874273,1.78642972455155,1.14447421452158,9.80828435589569,-0.623209139975634,0.538811981678009,2.95230769236218,-46.40950012207031
8712-3702,120.993895508,53.5382976754,0.024,3.2644498348236084,0.95798259973526,0.9316301941871643,3,9.668,-1.118,-0.9288,0.903569493027573,0.0565660067900636,1.48353069423998,9.63234836982958,-0.133409798491483,0.4408064248345921,2.44000459688621,-63.9546012878418
8712-12701,121.700818354,53.1996150945,0.0504,5.210381507873535,0.9967796504497528,0.930273026227951,3,10.673,-0.077,-0.9073,0.7358831543704,nan,1.1196824568945,9.90055853333135,-0.503466809322738,0.024634273947156025,9.30642306695311,-89.84960174560547
8716-12703,122.41118234,54.5521731771,0.0421,3.186230182647705,0.8027347028255463,0.7728642821311951,3,9.752,-0.16,-0.2569,0.931219202870923,0.261951765364972,1.13508256573488,9.82681755345277,-0.488361011310057,0.3496785470598416,4.37480883671584,1.4386999607086182
8712-12702,121.128148258,54.1117439146,0.0411,6.780088901519775,0.9999973773956299,0.9921670854091644,3,9.939,0.242,-0.5018,0.858208323045593,0.789306328925337,1.0934195658904,9.85126202564047,-1.27034401688913,0.2589674858421722,4.31532367250853,60.559200286865234
8712-9101,122.763174036,54.9290959544,0.0373,4.586773872375488,0.9939822852611542,0.9212093949317932,3,9.412,-0.356,-0.5104,0.694973362271573,0.549675776346278,1.14845112755407,9.78991469469937,-0.859862592455112,0.29850199818611145,3.59469121725862,-62.894798278808594
10494-9102,124.339174229,55.3405265396,0.0308,3.540834903717041,0.979326069355011,0.9907685816287994,3,10.421,-0.309,0.3719,0.93498449878642,0.126069607237568,1.43571450108331,9.69353538715478,-0.0202383954325783,0.05892559885978699,4.31540054382338,-50.358001708984375
8084-6103,50.7416763778,0.0541373977095,0.0357,3.592513084411621,0.9798623919487,0.9832348823547363,3,10.493,-0.091,0.4009,0.792939541135248,0.210037537653082,1.5276442565066,9.67361481550968,0.0284787688667726,0.2132139950990677,4.00410053501301,32.50979995727539
8081-6101,49.9737624968,-1.14589957017,0.0404,2.601475238800049,0.9165238440036774,0.9827233552932739,3,9.994,-0.093,-0.2417,0.809151159032834,0.876808974582442,1.21508115986952,9.57960393693712,-0.419390276239978,0.8055480122566223,2.58581715201274,-14.889900207519531
8084-12701,50.052447177,-0.540676700217,0.0378,6.591271877288818,0.9908055365085602,0.8397667407989502,3,9.557,-0.277,-0.161,0.906410484293928,0.125303203134856,1.18903741329968,9.97288095300848,-0.48422742916478,0.2427418301295125,4.90652493341975,8.659000396728516
8080-3704,49.4574544521,-0.554658522356,0.021,3.6397881507873535,0.6280061304569244,0.9046023786067963,3,9.891,-0.063,0.3386,0.746970280715413,1.28415365247633,1.44685832919256,9.52597221364879,-0.16722404086078,0.09473593788022541,2.10193053605714,-69.75
8082-12703,49.5116507923,-0.538961269538,0.021,3.786020278930664,0.9698424637317657,0.9868771731853485,3,10.339,0.026,0.3361,0.79344100844489,0.647361505465437,1.34939548478799,9.72181329293685,-0.085865657494728,0.16512259475896884,3.85697520281438,-43.7411003112793
8081-12704,49.4063653965,0.815197441981,0.0241,6.112505912780762,0.999740481376648,0.9586449861526489,3,9.647,-0.469,-0.003,0.882712848607957,0.490283348824272,1.17967622392564,9.73824676889362,-0.711217140248327,0.1466280221939087,4.34438492256324,-60.658199310302734
8083-3703,50.8270977687,0.939891848291,0.0365,3.3918564319610596,0.7924377918243408,0.9476227164268494,3,9.759,-0.209,-0.4814,0.808829443670773,0.989737380562835,1.18635255385872,9.58591233166781,-0.43427584403091,0.0015140599571168423,2.12735134093154,6.360499858856201
9492-9102,118.213683676,17.5600189237,0.0159,5.170892238616943,0.9952475726604462,0.9693108201026917,3,9.436,-0.875,-0.8416,0.805912217591385,0.223858257500917,1.2927527238445,9.39565992210851,-0.376282599395273,0.1691020131111145,2.26229945656168,-85.69020080566406
10218-3701,117.587908107,17.169833722,0.0459,4.498951435089111,0.9951221942901611,0.9969480931758881,3,10.337,0.348,-0.6269,0.828586776236316,0.671770098784178,1.2980020824945,9.58078817791409,-0.424926904318007,0.503292977809906,3.74434212057982,-36.616600036621094
10218-6103,118.637432363,18.3280658072,0.0448,6.026365756988525,0.9991692006587982,0.980290025472641,3,9.868,0.421,-0.2004,0.733979509041619,1.53319430396282,1.0918434531818,9.95130979364569,-0.858948519464695,0.6641089916229248,3.45178247519207,50.9635009765625
9491-9101,119.076876372,18.5059504563,0.0421,4.923783779144287,0.9719822406768799,0.9636921286582947,3,9.776,-0.053,0.1665,0.937011028388776,0.444435098500982,1.19779488807543,9.59267186492381,-0.352830918118207,0.25842727752507816,4.01232083662653,-33.92169952392578
10216-12705,117.894285161,16.621269888,0.022,4.720372200012207,0.997006356716156,0.958318680524826,3,9.589,-0.424,-1.4714,0.634752244195921,0.334012742057381,1.22438717308323,9.60723253596913,-0.832849876356847,0.4613020122051239,3.04650583104788,-74.71060180664062
10216-12701,118.476258864,16.9533603239,0.0462,4.269219398498535,0.9891310930252075,0.980336993932724,3,10.33,-0.177,-0.4006,0.900357041305855,0.373446765046482,1.28677663076317,9.49179911517133,-0.324105530028993,0.14256200194358826,5.99479100117518,-34.54209899902344
10216-12703,118.62259747,17.7010718242,0.0411,3.962390184402466,0.9686091244220734,0.7065637707710266,3,9.826,-0.254,-0.15,0.877667167241666,0.107298791181794,1.19253714002767,9.78779194138267,-0.191131193260427,0.055944498628377914,5.13812044311245,-77.56620025634766
9491-3701,119.106581421,17.9740538756,0.0415,3.3593428134918213,0.8934914767742157,0.9206807017326355,3,9.807,-0.128,-0.0467,0.880823482213699,0.493270637972899,1.25611688696202,9.52083599447,-0.33325775811317,0.48237600424990096,2.11376152450756,-73.9229965209961
9491-6101,119.174377409,17.9911684239,0.0412,4.169719696044922,0.9879964590072632,0.9690579175949097,3,10.899,1.241,-0.0848,0.827239015020834,3.29457875909913,1.11421396763485,9.83640422194896,-0.468354205111738,0.012481500394642353,4.55761436312901,12.62969970703125
9490-12702,121.137535132,19.8512585074,0.0453,4.378958702087402,0.985080748796463,0.7275855541229248,3,9.874,-0.001,-0.9448,0.888330971696732,0.236588986111432,1.16123811567,9.67829015616215,-0.850338680184247,0.07172589749097824,5.64930096103799,0.534600019454956
8084-6101,51.6942487239,-0.648169731434,0.0205,3.9540209770202637,0.9515502750873566,0.9727056622505188,3,10.023,-0.299,-0.3973,0.935035920089996,0.418150923832275,1.37357799064337,9.46037401864023,-0.0869731141715264,0.2743239998817444,2.73281172983342,-69.7863998413086
10843-9102,149.112571269,0.129737435983,0.0458,4.315298080444336,0.8324131965637207,0.9122765958309174,3,10.163,0.105,-0.3615,0.899609430704366,0.575219948570237,1.28914402142954,9.38914738761054,-0.594538624870656,0.4455530047416687,3.86219539254318,-73.02100372314453
9490-3702,121.785617617,19.885254765,0.0383,4.075955390930176,0.758918046951294,0.9083091914653778,3,9.691,-0.318,0.4212,0.863423243251942,0.372009030720671,1.28686102648922,9.4951796960349,-0.232138548738728,0.2172279953956604,3.30196195069318,70.34220123291016
10497-12703,122.328820666,18.4044035397,0.0445,3.4419615268707275,0.9761275947093964,0.9836812019348145,3,10.137,-0.214,-0.7598,0.725497850922743,0.0867603228934387,1.3337052260532,9.59680996181989,-0.315967426005036,0.03672410175204277,4.93392062866104,-41.380401611328125
9490-6104,123.059222223,20.3150150543,0.0155,5.151599884033203,0.9856056869029999,0.8872176706790924,3,8.92,-1.189,-0.3551,0.794895740213927,0.21559153530912,1.21876576351576,9.5879365208173,-0.796279638463801,0.2911067930809916,2.06745795409349,19.669599533081055
9495-6102,123.421142727,22.0702997506,0.0224,3.360645294189453,0.8138775527477264,0.9421729445457458,3,9.991,-0.456,-0.97,0.935542060265579,0.425709803046676,1.31692886186024,9.48482707919496,-0.271834735730381,0.003546640044078231,2.6957680584657,15.131199836730957
8085-3704,51.1555183364,-0.444017557679,0.0368,1.7412089109420776,0.5912323296070099,0.7599243223667145,3,10.772,0.836,0.5889,0.64131601159835,1.53022555448358,1.27720677292264,9.63139213937701,0.0585490109427183,0.43402600288391113,3.64932045777937,18.48940086364746
9490-12703,123.515745273,20.1232127819,0.0442,5.219692230224609,0.9979220032691956,0.9954052269458771,3,9.921,-0.242,-0.5081,0.940694233918116,0.320943323643004,1.21357163361086,9.50758837738422,-0.543883355729507,0.004360159859061241,4.63272308989251,59.6338996887207
9495-3703,123.761600306,21.2715995166,0.044,1.3454512357711792,0.5729294419288635,0.9551421403884888,3,10.33,0.42,-0.8649,0.663014861245091,1.66161693868334,1.31798291287238,9.76688934480301,-0.204183995049692,0.3852260112762451,2.3674600465355,7.738699913024902
9489-6102,124.622262779,20.3627373162,0.0438,3.9358530044555664,0.9718484580516815,0.9694307148456573,3,10.253,0.069,-0.4438,0.807798979977147,0.656859924964312,1.38580407084318,9.5954963216878,-0.13945982008608,0.4155080020427704,3.01379197405105,34.11690139770508
8083-12701,50.5013985806,-0.807105203712,0.0359,2.549150228500366,0.9940267205238342,0.5449791848659515,3,9.896,-0.764,0.2734,0.661275584718325,0.123556736223522,1.36484404274791,9.66240379400928,-0.410837772052095,0.15971499681472778,3.52961470866804,-19.22100067138672
9489-12703,125.13392009,21.7204930601,0.0436,6.063390254974365,0.9996017515659332,0.9791567027568817,3,9.723,0.006,-0.7438,0.900786073994513,0.266843448648859,1.08558672888977,9.75676668003352,-0.840672975868889,0.10298199951648712,6.98300912057479,-62.99089813232422
8084-12704,50.6830270556,-0.179573106464,0.0378,3.6218786239624023,0.9983005821704865,0.8748551309108734,3,10.118,-0.184,0.2304,0.839769168653008,0.268742652018982,1.30198279932597,9.8232680484502,-0.34524568846882,0.01708739995956421,4.5259891597084,58.2864990234375
8081-12703,50.3913688543,-0.178367722703,0.0253,5.310669898986816,0.9888928532600403,0.705486536026001,3,10.276,-0.487,-0.2887,0.854751652283132,0.10471409610775,1.51069871330935,9.68213818675339,-0.0916694331108687,0.20661599934101105,5.11528510664841,13.880200386047363
9488-12701,126.590032639,20.2705145924,0.0253,6.12689208984375,0.9987999498844147,0.8304586112499237,3,10.355,0.051,-0.6816,0.701321113261631,0.53233031903231,1.26732161881759,9.75762443397984,-0.742378967488655,0.11024300009012222,5.70846053858896,15.670000076293945
9488-9102,126.704132246,20.3648515666,0.0251,5.973546028137207,0.9993703663349152,0.7059724628925323,3,9.853,0.11,-0.6755,0.876706618034514,0.090329086425228,1.20453691890792,9.44176010763834,-1.03030051409252,0.21949364089950654,6.31976725297885,72.23280334472656
9488-12704,126.547301019,21.0174633222,0.016,4.43969202041626,0.9995393753051758,0.8479335606098175,3,9.127,-1.27,0.2995,0.880849213488069,0.136668653358843,1.23255080008407,9.52522777114252,-0.54155239845165,0.05680190026760101,2.88766071330743,-2.1568000316619873
10219-9101,125.084933497,21.1064124578,0.023,4.908839225769043,0.992018073797226,0.8022521138191223,3,9.099,-0.564,-0.3167,0.746601000157148,0.144076990396007,1.16369466786627,9.84422286014364,-0.810132462267924,0.03760730102658272,3.31627425089544,7.1433000564575195
9489-12705,125.138527276,20.1119126937,0.0261,5.930595874786377,0.996455043554306,0.7286323606967926,3,9.795,-0.315,-0.6298,0.953757777475664,0.0964199000082104,1.16522994521823,9.42798009063258,-0.454267971940113,0.0837763324379921,5.87034097833238,14.298800468444824
10219-6101,124.977875484,20.8620843186,0.0147,1.7493395805358887,0.505852997303009,0.6531197726726532,3,8.785,-1.473,1.3203,0.819752089154684,0.00351000305395805,1.46265650994042,9.75595750856881,-0.410110470155875,0.42790499329566956,1.67732932824412,-50.93600082397461
10219-6103,125.110457064,22.3843627261,0.0261,2.894258975982666,0.9969732463359833,0.9837549328804016,3,9.674,-0.552,-0.9063,0.598940369229007,0.207255145366047,1.3012244815196,9.72526309851444,-0.633152435283468,0.2443619966506958,3.17317397288203,-77.572998046875
9494-12704,126.621540795,22.2611670641,0.0285,5.726465225219727,0.9948573112487793,0.9722915887832642,3,10.469,0.397,-1.174,0.930569086507214,0.815298905977319,1.20815157227495,9.72833046479658,-0.504660024546614,0.2913390100002289,7.98653821348893,-84.39659881591797
9494-12703,127.06798281,22.0348242402,0.0215,6.388331413269043,0.9998685121536255,0.9335742592811584,3,9.421,-0.624,-0.5907,0.795918564729125,0.481628016356955,1.22365688519214,9.57784259487884,-0.761544881204163,0.09260539710521698,3.69568452774128,51.46929931640625
9493-3702,128.693824927,23.7174532486,0.0165,6.3563737869262695,0.9917271435260773,0.9912483096122742,3,9.042,-0.93,-0.5375,0.902286194196691,1.3352787742689,1.14046059406235,9.77841164993517,-0.791658261809686,0.16876499354839325,1.52545649976912,39.13209915161133
8085-6104,51.7089138095,0.1985888336,0.0204,2.6241979598999023,0.8198301196098328,0.6991149485111237,3,9.851,-0.296,-0.3217,0.36656685443189,0.797097593162753,1.23951314053679,9.66254865232139,-0.623452685652959,0.3704400062561035,2.24883258744734,-61.222198486328125
9493-12701,128.195861645,22.576562509,0.0154,2.9463987350463867,0.9713347852230072,0.8300558626651764,3,9.547,-0.847,-0.2916,0.910985579264827,0.174676279951659,1.31377628679511,9.4184773136871,-0.513086650475409,0.3820314415329662,2.84361996387567,20.413799285888672
9493-6103,128.875797269,23.6761851633,0.0168,3.6648762226104736,0.9199856519699097,0.9201824069023132,3,9.989,0.132,-0.5706,0.767641306272767,1.79959661436615,1.29791877108292,9.69914510033347,-0.307501126539828,0.19990399479866028,2.25496804816238,28.32539939880371
9493-9101,128.71818464,23.667943158,0.0384,4.310770511627197,0.9701751172542572,0.9053309261798859,3,9.806,-0.334,-0.894,0.509033339100246,0.326717307363428,1.25465509700758,9.77834499195369,-0.376226771991663,0.4180600047111511,3.28224057050258,-7.4721999168396
9493-3704,129.117928251,22.8474440791,0.0383,7.136194229125977,0.9999497532844543,0.9875039458274841,3,9.864,0.258,-1.1048,0.949562275051361,0.952984669092514,1.07887031084383,9.83650823361946,-0.766958282902987,0.11788201332092285,3.73546105860566,39.7244987487793
9501-1902,129.634702602,24.8987741464,0.026,1.6881964206695557,0.6332009136676788,0.9907760322093964,3,9.501,-0.875,0.743,0.918099014681216,0.137844404570494,1.5497009761046,9.59889668166035,-0.201940272409808,0.6693615200268352,1.30182050260686,3.0571000576019287
8155-6102,52.6213671199,0.752067673583,0.0306,5.527872562408447,0.9997933208942413,0.9616163969039917,3,10.403,0.346,-0.3396,0.920348611102256,0.634258030693271,1.20163399842406,9.65869906069052,-0.646619408916343,0.18520300090312958,4.02486269524921,1.0947999954223633
9501-12701,129.893515911,25.4770889113,0.0292,5.5539751052856445,0.9948531091213226,0.9820498526096344,3,10.103,-0.469,0.143,0.865460632135973,0.0389077309002443,1.4325175089048,9.56017125640252,-0.222882298605911,0.11892998218536377,5.05449773293464,-37.8317985534668
9501-6102,129.669173266,25.5871764355,0.0517,1.3514070510864258,0.8004369139671326,0.9561706483364105,3,10.624,0.054,-0.4165,0.709701445821147,0.0548651063626515,1.71831600744806,9.79432590754345,-0.0409430968081296,0.3317129909992218,3.69290145729685,88.99449920654297
9501-9101,129.335954022,25.1543943847,0.027,3.7838551998138428,0.9468473494052887,0.860415130853653,3,10.026,-0.427,0.9007,0.936006243357337,0.339677179386614,1.36858962752056,9.70661920682348,-0.0748423390259796,0.3648301729080658,3.79688263319761,34.847599029541016
9502-6101,129.394959024,24.6125677204,0.0609,0.7977504730224609,0.631780207157135,0.5601875483989716,3,10.901,0.395,-0.1659,0.777325466126458,0.405564259399667,1.47524268658317,9.59237377137848,-0.0058804326159221,0.15059933395227826,5.65597570150182,-73.5447998046875
9502-9102,129.030903791,25.1127272222,0.0232,5.993407726287842,0.9999996423721313,0.99579918384552,3,9.933,0.038,-1.0769,0.963397925023799,1.07580321469313,1.12492939690504,9.69483884079288,-0.910752970115705,0.6513789892196655,3.49151132754098,-65.47589874267578
9502-12702,128.941496454,24.4524639357,0.0432,6.285423278808594,0.9997531771659851,0.9894789159297943,3,9.731,0.17,-0.6306,0.780347575536434,0.578634209141525,1.08205092647627,9.86443130608761,-1.06479301022159,0.6146869659423828,4.26887648673659,-82.68409729003906
9507-3704,128.951372142,25.5753144376,0.0437,3.7105391025543213,0.6624919176101685,0.9440257847309113,3,9.962,0.162,-0.4485,0.555153861771156,1.51216747388007,1.14921460683363,9.71724993098866,-0.64338248489481,0.370525985956192,2.32445191895318,5.738900184631348
9502-1901,128.628822358,25.7921543921,0.0288,2.6805686950683594,0.6372798979282379,0.9401848018169403,3,9.804,-0.768,-0.5113,0.327368510051471,0.544502589557148,1.29977989809451,9.73930615559973,-0.421529287694379,0.27092599868774414,2.05465569228547,-41.001399993896484
9501-6103,129.44054954,26.0888647249,0.0181,4.1877055168151855,0.9501223564147949,0.8445316255092621,3,9.036,-1.083,-0.6965,0.824048776018415,0.0406420269114219,1.25305407101046,9.70134925938616,-0.280945637716789,0.4412800073623657,1.98652452559536,29.500699996948242
9501-12704,129.3707291,26.0143770356,0.0579,5.028630256652832,0.9999659061431885,0.9982489943504333,3,10.634,0.604,-0.0743,0.914763736532845,0.865367215772963,1.1444406768209,9.73968327647508,-0.598770159407698,0.22586798667907715,7.05027181766898,-84.69300079345703
8155-12703,53.7801045531,-0.877233001745,0.0369,4.451598167419434,0.9966386556625366,0.8453360497951508,3,9.485,-0.288,-0.4108,0.914311793040498,0.080211829561574,1.06711639511266,9.92740878288192,-0.483218714354014,0.20622402429580688,5.60587064444744,75.25189971923828
10498-12701,130.344592968,26.0558038456,0.0368,7.848123073577881,0.9991365969181061,0.778658539056778,3,9.312,-0.462,-1.2576,0.383570968900703,0.331143012043247,1.14352591726334,9.94139787789546,-1.11977701181113,0.437173992395401,5.87971043091663,86.05560302734375
10498-3704,130.52191634,26.0032951287,0.0439,3.541421413421631,0.9948435425758362,0.9609291255474091,3,10.188,-0.048,-0.8805,0.680893907509248,0.833242150913964,1.25611185346091,9.6964490524446,-0.173347115245732,0.3258799910545349,2.42817132423103,83.40709686279297
9500-9101,131.244455934,25.7392809331,0.0394,5.622803211212158,0.9982923865318298,0.9724706411361694,3,9.515,-0.128,-1.2758,0.88200682653821,0.52408426619861,1.0684098633571,9.94110640901508,-0.814144459005558,0.31120699644088745,3.50084812959788,48.682899475097656
9493-12704,130.810279755,23.4442332967,0.0418,6.426437854766846,0.9997677206993103,0.9793176651000977,3,9.836,-0.151,-0.6567,0.934169981448092,0.249636876134786,1.17338853666693,9.57529600702151,-0.72076111640593,0.03413498401641846,4.0061604300209,-79.5999984741211
8155-12701,53.1714636534,-1.18362587541,0.0305,3.2045090198516846,0.9984544813632965,0.9103701412677765,3,10.647,0.158,-0.1018,0.95469189178951,0.214350586374484,1.28017065244768,9.73369499457003,-0.274205433885858,0.08171301011128988,7.51325826960664,61.255401611328125
8155-6104,53.4615542316,-1.00838220622,0.026,2.781649351119995,0.9519408941268921,0.7594106495380402,3,10.025,-0.315,-0.9303,0.871794068022016,0.428711760140043,1.21889138764683,9.70120408270094,-0.117381572975504,0.6215130090713501,3.01319565370404,35.48780059814453
9501-9102,130.36775761,25.2344528405,0.0292,3.8234822750091553,0.9724603891372681,0.9815002977848053,3,10.583,0.107,-0.3025,0.949428712249752,0.484114078464506,1.35927640064315,9.5176542994952,-0.100515592522035,0.29283074865206654,4.05019957226182,-3.7049999237060547
9500-3702,131.923582577,25.8882151666,0.0216,2.7401905059814453,0.8456564843654633,0.4603656530380249,3,9.136,-0.811,-0.9289,0.918981075224556,0.506590921007264,1.14670266303273,9.88111334136038,-0.187789536743763,0.17124800384044647,1.98505183747418,6.9934000968933105
9506-3702,133.233230216,27.5616910563,0.0507,5.0593156814575195,0.9993683695793152,0.951838493347168,3,10.574,0.326,-1.2523,0.95714688495418,0.624726944521753,1.19012091554253,9.49567474644594,-0.402806227492413,0.46242075864350957,4.19650615248074,34.61289978027344
9506-1901,133.82809257,27.3461660786,0.0173,2.686450719833374,0.7227842807769775,0.8879802525043488,3,9.769,-0.311,-1.0545,0.638318206814266,1.49824526873802,1.22669934367243,9.56715566606232,-0.298958721330314,0.07497449964284897,1.2195851828275,-21.417800903320312
9500-9102,133.54219135,24.7767405688,0.0432,4.636806488037109,0.9927782416343689,0.9842850267887115,3,10.221,-0.17,-0.8845,0.894568400313462,0.299130397532647,1.26954460042046,9.4572391861617,-0.327860087035882,0.4000059962272644,4.16452646332763,47.99440002441406
9500-6101,132.830546684,24.9279431388,0.0447,2.657447576522827,0.701465904712677,0.9632552564144135,3,10.301,0.095,-0.8598,0.612795755082236,2.41341302930846,1.24713431468659,9.66946278774377,-0.352353378723968,0.25866401195526123,1.86765625076375,-56.56769943237305
8155-3701,52.7789268292,-0.915973761209,0.022,5.0490288734436035,0.9869857430458069,0.9541593194007874,3,9.22,-0.777,-0.2828,0.852559838467658,0.290045307715016,1.14186183544179,9.72758018512918,-0.907537009559497,0.0711212009191513,2.19351152244083,-40.26060104370117
9500-12703,132.89976,26.29543,0.0845,4.423232555389404,0.9920480847358704,0.9109595715999603,3,11.034,0.553,-0.5503,0.266098325830203,0.129157785406146,1.36096168260478,9.55130317331565,-0.124367520943134,0.5582637184656567,9.81813784113318,-85.49870300292969
9506-6102,133.759843218,26.6753462682,0.0274,5.9984893798828125,0.997666984796524,0.9916867911815643,3,10.064,0.03,-1.1654,0.963376298930133,0.842627941603793,1.23484817429199,9.45704578534521,-0.50799801521229,0.08358597755432129,3.06360114012717,-37.24359893798828
8987-3704,136.294847141,28.2853329447,0.0271,3.949432134628296,0.9849922060966492,0.9441302120685577,3,9.864,-0.7,-0.634,0.379641754800517,0.130825734739184,1.36873592013998,9.70412792918658,-0.348331302810799,0.42856073705423026,3.0357844399104,-57.56700134277344
12488-9101,134.740763703,28.9016652021,0.0425,6.157217979431152,0.9998113811016083,0.9955517649650574,3,10.609,0.72,-0.8343,0.903184125961223,1.36515374716108,1.15715747628162,9.88501969925081,-0.697159950299696,0.02944820001721382,5.98781511259713,52.43130111694336
12488-3702,136.069936789,29.4498763362,0.0219,5.128734111785889,0.9618104994297028,0.9644274711608887,3,9.042,-1.273,-0.3405,0.262993799098485,0.121617324062341,1.2786432898997,9.6744867512674,-0.685505782082827,0.3624430000782013,1.8596516165918,-65.67030334472656
8987-12702,136.138199276,28.3498623083,0.0263,6.411056995391846,0.9998900592327118,0.9407868981361389,3,9.69,-0.341,-0.5232,0.820568283154643,0.132011184727832,1.18620962855299,9.667660074523,-0.542060838805305,0.20803307078036118,6.05532905508068,-81.97219848632812
12488-1902,136.112664144,29.3155691898,0.0221,6.66919469833374,0.9925776720046997,0.9917170703411102,3,8.978,-0.784,-0.3302,0.822115675626613,0.808095578276988,1.12427632120535,9.81140820811492,-1.25449831449624,0.3007819950580597,1.45653861626879,60.5635986328125
8987-6102,136.308976486,28.2247347935,0.0263,4.421730995178223,0.9720103740692139,0.927506148815155,3,9.656,-0.692,-0.6251,0.85625953989466,0.163683756496366,1.31835194925346,9.53718636252663,-0.169900683607116,0.37433600425720215,3.29836731252789,77.96199798583984
8987-3701,136.249888208,28.3477202508,0.0486,3.0502521991729736,0.7910370528697968,0.8748694360256195,3,10.252,0.704,-0.7088,0.938219706495393,3.12854636656657,1.08926233941051,9.76311272996845,-0.783797954369073,0.6264190077781677,2.90168202162242,5.0904998779296875
8987-9101,137.449432744,27.8623064121,0.0204,6.512195110321045,0.9996073544025421,0.9768109321594238,3,9.17,-0.866,-0.6755,0.743167502117033,0.234955147175424,1.15872304283257,9.69003956919968,-0.790609586449585,0.3876545272478848,2.85515218818267,-73.90589904785156
8987-9102,137.983505636,27.8992697013,0.0474,5.0169172286987305,0.9951673448085785,0.9729911983013153,3,10.304,0.792,0.0391,0.876986676373179,1.34946508800048,1.23736721197529,9.53478580291825,-0.295826220978992,0.4108180105686188,4.14973608045418,82.35230255126953
12487-6102,138.190569044,29.3664411763,0.0214,5.681396961212158,0.9856642484664917,0.9800536036491394,3,9.284,-1.051,0.1427,0.799872419661734,0.14394921310435,1.25941044183148,9.51111019982232,-0.593131370767198,0.4770820140838623,2.64036681774304,87.18879699707031
12487-12704,138.254137827,29.5383903738,0.0205,3.5244970321655273,0.9410620331764221,0.859756350517273,3,10.015,-0.181,0.4302,0.839273683865998,0.584646266041705,1.34594426272997,9.69037291642391,-0.434076646572412,0.3802430033683777,2.93199273960937,-45.44929885864258
8987-6104,137.11856882,28.9110351614,0.0214,2.8232741355895996,0.8689638376235962,0.911855012178421,3,10.57,0.202,-0.4722,0.668318686071436,1.11154898773228,1.42378680236115,9.57594733430882,-0.0424974578063503,0.5258320714061209,2.32013741322248,41.873199462890625
12487-9101,136.698353794,29.2195206446,0.0482,2.790773868560791,0.8670486807823181,0.9451643824577332,3,10.359,0.676,-0.769,0.848075832945296,0.672887041479319,1.42997735272789,9.59384093284606,-0.0572508674651159,0.254272997379303,3.82688064448785,-78.95189666748047
8987-12704,136.912550203,28.6359557126,0.0224,5.2400994300842285,0.9997970461845398,0.8255290985107422,3,9.934,-0.444,-0.5602,0.88933102890193,0.158362908832703,1.34461533214833,9.63973168604302,-0.344860258006086,0.36848700046539307,5.7800895232873,-30.30389976501465
8987-12703,136.657756482,29.0692480115,0.0478,6.202160358428955,0.999936580657959,0.9642344117164612,3,10.391,0.029,-0.7192,0.923980418213297,0.233569380751498,1.24208337712973,9.60547441954564,-0.442591189389879,0.25816827888378374,7.37707991656914,61.73590087890625
12488-12703,136.039692667,29.8057089071,0.0229,7.693937301635742,0.9999942779541016,0.9914177060127258,3,9.782,0.103,-0.7205,0.935764028044481,1.25455800473391,1.12847715559443,9.71345044819996,-1.20411929114901,0.016189400106668472,4.49239972009283,-11.409600257873535
12487-1901,137.64086825,29.7035454431,0.0223,2.7657418251037598,0.6304454207420349,0.9543582797050476,3,9.016,-1.094,-0.0988,0.761112763708059,0.00386630708729549,1.51489516908541,9.51599182311935,-0.207280840047381,0.2967880070209503,1.40374727463989,74.5459976196289
9505-6102,139.177873123,28.0542327591,0.0282,4.441408157348633,0.9873930215835571,0.9777117967605591,3,9.987,0.051,-0.3379,0.864132105915634,0.753785188200311,1.35762514316816,9.56464356364627,-0.367113461684097,0.17655299603939056,3.00760588231878,-16.625900268554688
9505-3702,138.321183559,29.1168384521,0.0221,6.949163436889648,0.9998364746570587,0.9856953918933868,3,9.249,-0.51,-0.1054,0.856403287203359,0.669067178824254,1.1003884654097,9.81752309895524,-1.02306137139147,0.28576753096539514,2.10394291756649,12.94219970703125
9505-6104,138.796524431,29.2521950094,0.0208,5.194272994995117,0.9836269319057465,0.9502339363098145,3,9.643,-0.275,0.0953,0.567432304676808,0.930700194266917,1.20684698941275,9.67386438340852,-0.794675485293071,0.19057199358940125,2.39556753544643,-57.00669860839844
9505-12704,139.078120222,28.8890738652,0.022,4.999707221984863,0.9882742166519165,0.9000429511070251,3,9.807,-0.385,-0.2512,0.976770790363684,0.103429087302261,1.223731642022,9.5884598842775,-0.487608832707911,0.10744702816009521,4.8336660632181,47.99399948120117
11749-3704,140.294063683,31.3876540534,0.0224,2.964350700378418,0.9851094782352448,0.9751715660095215,3,9.905,-0.54,-0.5195,0.787861859914127,0.610264116961381,1.41507674013081,9.7161057139888,-0.108238613250609,0.34053000807762146,1.91097593435255,-40.55830001831055
8156-3703,56.4896580952,-0.0209215155287,0.0376,2.6015264987945557,0.6553967893123627,0.9502041041851044,3,9.642,-0.087,-0.3968,0.954922061586348,1.53000209294411,1.11454302252521,9.7261629282826,-0.455434551624337,0.2534010112285614,1.78429284422005,6.648200035095215
8156-3701,55.5922982029,-0.583196462725,0.0525,6.574880123138428,0.9978039860725403,0.9875274002552032,3,10.302,0.665,-0.9879,0.848724730347106,2.2254333808032,1.07299829281966,9.6588358392619,-0.982094596100576,0.5446889996528625,4.1613711646702,-16.704700469970703
8156-12703,54.7363779924,0.917886256261,0.0417,5.631259441375732,0.9947674572467804,0.8696253001689911,3,9.688,-0.103,0.2014,0.992124531615605,0.222664475230036,1.09446130356577,9.73191909645543,-0.701357428518811,0.38233420477248375,4.61381036243333,77.04039764404297
11751-9101,146.588049753,34.3871856246,0.0383,5.644586563110352,0.997760146856308,0.9968380630016327,3,9.799,-0.163,0.1023,0.814262338247436,0.729994567211833,1.23984669658118,9.73067618427855,-0.744087933109264,0.2799510061740875,3.19988000246806,-18.090700149536133
10838-9102,146.081824536,34.0488718479,0.0425,5.132620811462402,0.9967956840991974,0.9714466333389282,3,9.976,0.013,-0.4572,0.855829380352315,0.522822463015006,1.17365431732329,9.5807431182476,-0.82220289008786,0.2547970116138458,3.8757111223446,59.76860046386719
11751-9102,146.711501952,34.2465965868,0.0422,5.390542030334473,0.9997042119503021,0.9976026117801666,3,9.929,-0.139,-0.1183,0.820688604392989,0.515587343977178,1.21103263935608,9.69788258774111,-0.544358685733092,1.0795399990604082e-10,3.54140757901611,76.1343002319336
11751-12705,146.769373921,34.3448275696,0.0434,6.005094051361084,0.999993085861206,0.9951310455799103,3,10.116,-0.204,-0.2189,0.963337799777948,0.14262052972971,1.22845351250818,9.57845521021371,-0.342378433063777,0.12526673078536987,5.43656248014517,-50.905601501464844
10838-12701,146.439158931,33.8702469092,0.0224,7.394153594970703,0.9998982548713684,0.872256875038147,3,9.924,-0.321,-0.2831,0.828923342923199,0.126945290932712,1.15554184192767,9.86560102327905,-0.728699242948281,0.1869144225087636,6.8421225981443,82.09310150146484
8944-6103,147.651068305,34.777147104,0.0526,2.5956547260284424,0.9798001348972321,0.9810696840286255,3,10.566,0.569,0.2408,0.706860698505471,1.47155605275512,1.20789365685902,9.72226985343779,-0.281735669140413,0.40667389654061753,3.57446860423225,-44.3306999206543
8944-1901,147.638799664,34.0988189132,0.0218,6.060892105102539,0.9997220635414124,0.9539279639720917,3,9.048,-0.627,-0.4292,0.59526694893257,0.0865189761912711,1.14822045002513,9.94632822275162,-0.659656767381562,0.1360540424192605,4.48544816770186,-37.27790069580078
8944-6101,147.721235358,34.6548870998,0.0399,5.443585395812988,0.9985091984272003,0.985090047121048,3,9.698,-0.215,0.2118,0.560640329820802,0.640906508678136,1.18277770953021,9.65269926244562,-0.812847346910321,0.3295530080795288,3.02523040442499,-65.93180084228516
8089-6102,7.84985987896,14.5164170439,0.0383,3.1828176975250244,0.6491369605064392,0.9336759150028229,3,9.503,-0.307,-0.8409,0.882724428496074,0.290542869398309,1.2032094045179,9.42443014539854,-0.620948071958441,0.1309340000152588,3.31720877282365,-43.972198486328125
8944-12705,149.970905664,33.1030140593,0.049,5.905492782592773,0.9997218549251556,0.9960900843143463,3,10.535,0.096,0.0443,0.812448231813532,0.270677111577569,1.29391626746435,9.6916955499938,-0.175628254901279,0.11369500309228897,5.51259023905843,-0.07930000126361847
8150-12703,149.482851062,33.1803440445,0.037,5.003810405731201,0.974459171295166,0.7529296278953552,3,9.647,-0.413,-1.0744,0.816941305544018,0.0491299805109731,1.2304012549233,9.6075228161282,-0.503115605886536,0.4064457563139423,6.2520684366573,79.98639678955078
8944-3703,149.315613924,33.9762909945,0.0293,6.338667869567871,0.9999272227287292,0.9651091396808624,3,10.059,0.24,-0.7359,0.959778852731231,0.473468153208012,1.13072625274299,9.61389363947369,-0.588351324466722,0.36587143174133696,4.46176891128738,-41.704898834228516
8944-3701,148.484493822,34.31530381,0.0397,6.803158760070801,0.9999203681945801,0.9893984198570251,3,9.708,-0.101,-0.605,0.78578187630491,0.421667452627616,1.15419749972633,9.69994709371316,-0.847106852103966,0.5089100003242493,5.29123972518417,-43.75450134277344
8089-12702,7.06952306688,13.8234627442,0.0394,4.71204137802124,0.9952284097671509,0.9844101369380951,3,9.474,-0.539,-0.5905,0.905759070063733,0.100418073516189,1.21932526649172,9.7931693558741,-0.94648071015724,0.025607900694012642,6.13377930986287,-27.324899673461914
8944-9102,149.902123871,34.3202186073,0.0209,6.917761325836182,0.9998416006565094,0.9188050031661987,3,9.478,-0.717,-0.8535,0.667894786238185,0.21914570379891,1.15613122474217,9.31787564007922,-0.963565135242963,0.20503497123718262,2.85933277676101,-51.55929946899414
8944-12702,149.803764382,34.664044317,0.0503,2.5412416458129883,0.930095911026001,0.9554330110549927,3,10.768,0.316,-0.8122,0.657469545641993,0.444874533585707,1.34345435520554,9.82726054432416,-0.209561142108093,0.3626979887485504,5.72052723881268,-86.2311019897461
8150-1902,149.78129637,32.5198822788,0.0215,2.0763039588928223,0.8316563069820404,0.8790510892868042,3,10.04,-0.089,-0.6649,0.958237281397116,1.91652799709211,1.2947275813001,9.59317446621981,0.00821489574248911,0.4098150134086609,1.60119621883793,28.322999954223633
8944-6104,150.562932234,34.3278287288,0.0201,6.212647914886475,0.9953254163265228,0.9836406707763672,3,9.128,-0.716,-0.3959,0.592197551813325,0.457232539995221,1.16654239882137,9.59747093759402,-1.1607416932029,0.3891599774360657,2.22924808166191,39.86640167236328
8943-12702,156.169798969,36.0075263836,0.0435,6.422165870666504,0.9992634654045105,0.9266708791255951,3,9.891,-0.043,-1.0646,0.971349153304959,0.139238711768463,1.18491051840865,9.51817030136031,-0.590102367629908,0.10713386109979255,5.76337629695955,30.443899154663086
8568-3704,156.797240573,36.867461631,0.0505,0.7731966376304626,0.8943088948726654,0.8711068034172058,3,10.708,0.685,-0.5667,0.62477866566811,1.42625019579914,1.25476732031027,9.60685397783915,-0.324539165176225,0.6452641086613072,2.67070187879931,-42.506099700927734
8568-12705,156.560397898,37.4594095056,0.0219,5.42183256149292,0.9999920725822449,0.9858875870704651,3,10.151,-0.008,-0.6075,0.895233728038886,0.506730586401414,1.22632247646166,9.53813552085799,-0.622337997411236,0.3587597691325548,4.24511667963295,4.209199905395508
8943-6103,156.574256682,37.1155135485,0.0224,6.486385345458984,0.9997385144233704,0.992880642414093,3,9.088,-0.768,-0.5702,0.720453125666513,0.220664502268687,1.17056395380516,9.58524168332417,-0.593217144560332,0.5276259779930115,2.92582410569718,-50.95989990234375
8091-12701,11.9991011508,13.7426779765,0.0567,2.568460702896118,0.9477078318595886,0.832524299621582,3,10.795,0.551,-0.9386,0.817217069082207,0.211923930123772,1.4659736987957,9.75010925784254,-0.0870636954903602,0.295617014169693,7.57509117658801,20.460899353027344
12483-12704,187.413169968,32.9126339066,0.0224,3.2546377182006836,0.957173615694046,0.9431908130645752,3,10.395,0.659,-0.7409,0.753810120709254,0.797402166497664,1.36476412995216,9.59394397880092,-0.193083795092323,0.1408577237251128,3.92526773905193,2.2504000663757324
8943-12703,157.255705574,36.6050770082,0.0383,6.451738357543945,0.9994208812713623,0.9386021494865417,3,9.615,-0.465,-0.8914,0.825792916950401,0.0681658447039958,1.15006908258486,9.60287974964488,-0.831681698861747,0.1103699803352356,6.02930400617827,-78.97789764404297
8569-9102,10.7030091799,14.4280150194,0.0388,5.787573337554932,0.9995656311511993,0.981775164604187,3,9.757,-0.461,-0.5726,0.8641139169967,0.134544202994681,1.20835812361347,9.35548158125444,-0.743903107564859,0.035771701484918594,3.77010585079824,60.5171012878418
8569-12703,10.2981965228,15.0527277751,0.0169,4.8058013916015625,0.9994441270828247,0.9711585640907288,3,9.702,-0.742,-1.1197,0.858196396630131,0.309561646848644,1.36079422326527,9.62622143523861,-0.538888209486249,0.2693279981613159,2.95347512143863,-81.85469818115234
8984-12704,203.937687741,27.8676047844,0.027,2.7207207679748535,0.9363069236278534,0.9169606864452362,3,10.508,0.42,-0.1927,0.938945810248511,0.383007095576077,1.39789228501407,9.6642863841972,-0.0285284972316915,0.0814908385268452,4.51277514699397,-21.979999542236328
8984-3702,202.046007623,28.6555565883,0.0368,1.9337562322616577,0.6515825688838959,0.9341158270835876,3,9.517,-0.363,0.2388,0.724268661366402,0.00680520017729258,1.53019933798106,9.59481093185116,-0.287777207611185,0.6487389802932739,1.72276042011512,-88.37329864501953
8984-12701,201.733433101,28.5609112714,0.0235,5.834451198577881,0.9972867667675018,0.6900145709514618,3,9.297,-0.658,-0.8546,0.955807386623003,0.0551679061815195,1.18756837814814,9.74901582833492,-0.923905287306718,0.1850920021533966,4.80098782135964,58.86479949951172
12620-12705,202.30104993,29.8264063855,0.0464,2.8032963275909424,0.9921620786190033,0.9455969631671906,3,10.592,0.077,0.6278,0.705260543164078,0.327806013208046,1.3142716600977,9.65940347536645,-0.0945902258458765,0.24562300741672516,5.27902326160528,-51.20940017700195
12621-3704,202.994815897,29.943808205,0.0374,2.7535581588745117,0.7573771178722382,0.971368283033371,3,9.879,-0.441,0.0466,0.282042462845216,0.529733381450555,1.29895336720129,9.72205368918602,-0.524133691959308,0.1526159942150116,2.27205311512071,63.51300048828125
12621-6102,204.092487952,29.5631388032,0.0385,5.237130165100098,0.9754413068294525,0.960107147693634,3,9.503,-0.215,-0.3938,0.88536068543551,0.801203754346473,1.14678281428982,9.38700975312127,-0.902057019056696,0.07466209679841995,2.47492025925904,26.43560028076172
8091-6103,11.9748635915,15.0249136254,0.0393,4.49725341796875,0.9460400938987732,0.9465706646442413,3,9.579,-0.259,-0.6678,0.808220566850055,0.86433016591866,1.13775632774684,9.72185964873343,-0.828975046102447,0.45885398983955383,2.45410513500917,43.30110168457031
12092-12704,14.7795238103,14.5232818978,0.0474,4.789638519287109,0.9985153079032898,0.8799707293510437,3,10.0,0.053,-0.7403,0.973957225218594,0.17350932769681,1.17528475109281,9.35741536978519,-0.74548946998336,0.02399349957704544,6.17879228658511,10.252699851989746
11750-12705,189.161552061,40.2652600782,0.0236,7.494987964630127,0.9999665021896362,0.7902852296829224,3,9.502,-0.828,-0.428,0.819356797707778,0.238918831812434,1.17625551890669,9.71688955287741,-0.840657213781819,0.11302900314331055,5.68985077966095,-8.59280014038086
8988-12704,186.759919597,40.1128369119,0.0584,4.199400901794434,0.999212235212326,0.9932124018669128,3,10.778,0.157,-0.0191,0.963089788319718,0.136539150690017,1.3716868057434,9.37399562681565,-0.192899384037262,0.023270899429917336,6.79592030062253,71.66220092773438
12092-12701,13.4619173999,14.8874301373,0.0393,6.33686637878418,0.9996577501296997,0.9953895211219788,3,9.805,-0.108,-0.6037,0.860205845826296,0.316412592542608,1.2140763126437,9.75511140486207,-0.805704883644076,0.6129180192947388,4.58712640447861,-68.79119873046875
11750-6102,190.548299685,39.9764201671,0.0182,5.330576419830322,0.9975438714027405,0.9828571975231171,3,9.635,-0.808,-0.6821,0.552982108953441,0.463831561450489,1.29571420213707,9.62932642060097,-0.614381532762387,0.4131380021572113,2.30377127635909,44.96580123901367
11750-9101,191.218746859,40.9316744552,0.0573,3.3191440105438232,0.9999839067459106,0.9903961718082428,3,10.839,0.471,0.1229,0.747829178177643,0.464719060496693,1.40547924672629,9.6701187321634,-0.163372650092927,0.2829500138759613,4.78475159631375,78.76129913330078
11750-3702,191.096914025,40.6968420296,0.018,3.1411428451538086,0.6895986795425415,0.8927005529403687,3,9.196,-0.437,-0.7195,0.646354745561627,2.32697549466443,1.13553879566686,9.84980527800743,-1.09340899273603,0.2535400092601776,1.38209720364885,62.507301330566406
8988-1901,185.531241873,39.2758793494,0.0206,4.7249040603637695,0.9954782724380493,0.9862230718135834,3,9.263,-1.131,-0.1476,0.571865952196966,0.0678190661647401,1.30201847100976,9.69351111180855,-0.190691243036829,1.1627300011696207e-07,3.40076395657353,69.402099609375
12092-9101,14.0444674762,15.1213654177,0.0409,5.7506632804870605,0.9890470504760742,0.9947375357151031,3,9.838,-0.272,-0.8021,0.833162104096621,0.605789299157862,1.22908990859976,9.63199118074745,-0.536821511824323,0.007249699905514717,3.59082536086119,-34.43429946899414
8988-3701,185.626857731,39.0684386859,0.0235,5.041266441345215,0.9993643760681152,0.9878585338592529,3,9.238,-0.981,-0.2612,0.84981878463988,0.157037575432517,1.25101072652808,9.37570616211554,-0.559671483286703,0.4255400002002716,2.84549498074939,-73.50520324707031
8988-3704,187.621791155,38.8213898629,0.0238,3.731823682785034,0.7887534201145172,0.9303236305713654,3,9.33,-0.494,-0.4887,0.881306001278247,1.09483652460038,1.19662505390051,9.56711416292672,-0.687620760094036,0.2852729856967926,1.96165813619225,-83.59210205078125
11826-12703,188.52276,38.66727,0.0208,6.629183292388916,0.9993073642253876,0.9532641470432281,3,9.28,-0.413,-0.432,0.796021948789342,0.737328250887398,1.10155880763255,9.6067100028799,-1.29655607119955,0.092644102871418,3.64248298156333,21.1156005859375
11750-12701,188.459809652,39.519731261,0.0241,5.177295684814453,0.9996109902858734,0.9795387983322144,3,10.218,-0.212,-0.9261,0.931933221434806,0.158258382110796,1.28996706900995,9.71433848708567,-0.328251602538306,0.01200809981673956,5.06677334088151,-83.47920227050781
12092-9102,16.079224537,14.5034175794,0.0396,5.001229763031006,0.9913560450077057,0.9688475131988525,3,9.715,-0.464,0.3889,0.84943151198157,0.19098612554964,1.25031200480694,9.33232580724388,-0.649550955042695,0.32727760076522827,3.63624751757194,-39.80979919433594
12092-12705,14.956280892,14.3279289342,0.0398,4.7952961921691895,0.9954851865768433,0.803744912147522,3,9.95,-0.215,-0.5469,0.864906358423448,0.201627458579451,1.19890701333444,9.89597101452374,-0.998309212742429,0.40113401412963867,7.45074125182272,83.27790069580078
12092-3704,15.065804546,13.7636364999,0.0403,4.330979824066162,0.9977447390556335,0.9938020706176758,3,10.156,-0.057,-0.4697,0.77565207697863,0.562810048676351,1.24576294053132,9.77278269131978,-0.384187551689419,0.12312284857034683,4.5442317675883,-77.13079833984375
8091-1902,14.2902812981,14.6518035241,0.0494,3.7917842864990234,0.9988251626491547,0.9693803489208221,3,10.886,0.272,-0.5141,0.85671733159176,0.427300113324659,1.31978823507233,9.65017137238473,-0.0309631563930048,0.25728800892829895,5.31481380790261,46.22610092163086
12092-6102,14.0787057343,15.4255529709,0.0708,3.6177051067352295,0.9926947355270386,0.9762810468673706,3,10.673,0.362,-0.2916,0.976531254133933,0.120300662237914,1.25460065308867,9.58613451466416,-0.341284940414356,0.058371301740407944,13.157732418761,-33.97869873046875
11826-1902,190.19038,38.07348,0.0233,3.575233221054077,0.821404367685318,0.9571958482265472,3,9.521,-0.447,-0.8786,0.768298859872243,1.37271099217572,1.22487903838361,9.6856148975064,-0.468806019636115,0.32126298546791077,1.6455462016295,54.923301696777344
8988-6101,184.936588467,39.2459560193,0.0227,5.1346635818481445,0.9815071523189545,0.8982897102832794,3,9.293,-0.654,-0.11,0.780988928155174,0.262011963350974,1.18809289794941,9.54976307551065,-1.05072267476958,0.06589829921722412,3.04784680961338,-2.2483999729156494
12620-9101,201.177416428,29.0496119639,0.0235,3.7186009883880615,0.9849784672260284,0.9420926570892334,3,9.919,-0.599,-0.7226,0.945176313703797,0.344673645618519,1.26283518249097,9.77641453839312,-0.139285286169762,0.3755449950695038,2.58728957004712,-26.409700393676758
8321-12703,198.50605732,29.4069742477,0.0219,5.707065582275391,0.9969782829284668,0.9822921752929688,3,9.92,-0.688,-0.0052,0.891188654101079,0.131248972111025,1.37808904591298,9.40173701999164,-0.292951612091727,0.03847004473209381,4.64874826054581,34.468101501464844
12620-12701,199.739299604,29.6463482564,0.0716,3.5935537815093994,0.9973866045475006,0.9919406175613403,3,11.172,0.461,-0.0227,0.821466945242432,0.257371377656126,1.49095940340188,9.66462290070274,-0.032511157079628,0.37946200370788574,9.12151246536896,21.065799713134766
12620-6104,200.168507904,29.6167401251,0.0485,4.754083156585693,0.9979936480522156,0.9844238460063934,3,10.152,0.422,-0.8924,0.642042471991772,1.17750655986513,1.13470626507875,9.72482221680458,-0.472924451815962,0.05787219852209091,3.49945453904725,-46.70050048828125
8322-6102,200.294065817,30.3346395591,0.0604,2.311072826385498,0.7163185477256775,0.9804648458957672,3,10.735,0.807,0.2843,0.894546732336278,1.19368317895998,1.25527322667454,9.51614237939468,-0.22390165136318,0.09691859781742096,3.68370751408573,-34.03219985961914
8322-3704,200.305919224,30.4781117192,0.0366,2.0400919914245605,0.8374022543430328,0.9696498513221741,3,9.857,-0.643,-0.6687,0.209271568292252,0.442697722186621,1.41590128746838,9.76570362900243,-0.344341012391478,0.6797599792480469,2.14537433208234,-63.352699279785156
8322-6101,200.532227281,30.1444065186,0.0611,2.2612199783325195,0.9392003417015076,0.7916140854358673,3,10.96,0.47,-0.2441,0.68294924362051,0.361825424625244,1.38225952021924,9.53932806361805,-0.123160256472689,0.5728018444159451,4.40842327717408,-55.172000885009766
12093-12705,18.0177939412,13.645463014,0.0598,5.302421569824219,0.9995680451393127,0.9913735091686249,3,10.663,0.648,-0.2931,0.84135315679181,0.37558868900562,1.22792178657872,9.60096040301853,-0.283092279551607,0.044218000024557114,6.83781662462057,86.07610321044922
8981-12704,187.625616865,36.6642872063,0.0226,7.2089033126831055,0.9996196925640106,0.9848908483982086,3,9.226,-0.979,-0.9635,0.881833019012805,0.118517047766594,1.23418265371143,9.25543028947078,-0.520426446018797,0.6216869950294495,4.1521366381338,-43.254798889160156
12094-6104,18.5932236575,14.0447765415,0.0428,2.7162487506866455,0.79744553565979,0.9615332782268524,3,10.23,-0.0,-0.6419,0.634162280153326,0.811704725156904,1.28202398389949,9.64219812528051,-0.404472473188482,0.2899720072746277,3.09307836374249,33.839900970458984
8330-12704,203.62467398,38.294119525,0.0257,5.813881874084473,0.9999248385429382,0.9990954399108887,3,9.984,-0.313,-0.7621,0.944296903746217,0.30673086254349,1.27561187016933,9.34641786151462,-0.353602587311256,0.021276500076055527,6.01936214943254,30.755800247192383
8447-1901,205.251609293,39.0568983145,0.0202,3.2345216274261475,0.5596827268600464,0.923329621553421,3,8.997,-0.536,-0.3787,0.850809218364658,1.0091263342341,1.11440866080135,9.84194784742413,-0.898612202297556,0.242140993475914,1.28519007167462,76.92769622802734
12484-12703,196.215314902,33.3057752282,0.0371,5.262292861938477,0.999911367893219,0.9916875958442688,3,9.84,-0.378,-1.0903,0.794608796196699,0.256668595394472,1.30815473330224,9.51207703291768,-0.519550541690504,0.01663699932396412,3.93876678351775,-61.23649978637695
9879-3702,197.44079102,28.6211547265,0.0226,2.5701491832733154,0.5488820821046829,0.9136320054531097,3,9.673,-0.279,0.1906,0.885751375672479,0.219082661574111,1.47585587615037,9.50595139108523,-0.033083936693429,0.04849009960889816,1.7549294907702,59.314701080322266
8321-12702,197.487062751,28.5582294277,0.023,5.1858954429626465,0.9904720187187195,0.4044976830482483,3,9.509,-0.614,0.203,0.958330572064207,0.0568960698720317,1.18084671733648,9.8217412290119,-0.340870488760254,0.08321250230073929,6.1284616128157,-50.717201232910156
9879-12703,197.359784508,28.4158321342,0.0206,4.481645107269287,0.9728273153305054,0.9871758222579956,3,10.306,-0.367,0.2637,0.646381348594217,0.364990068686969,1.45318454737005,9.70811962647872,0.0516742149667786,0.1378220021724701,3.54496861413503,10.616700172424316
8935-12704,196.973161414,28.3831807063,0.0214,4.820814609527588,0.999784916639328,0.9846937954425812,3,9.737,-0.712,0.6234,0.772626832736251,0.265844111728071,1.34050868726195,9.642466098612,-0.152895565063815,0.6915509700775146,3.16643739454079,-75.52690124511719
8321-6104,196.638125786,29.184075159,0.0313,2.9053077697753906,0.8507288992404938,0.9362077414989471,3,10.19,-0.153,-0.769,0.617885836466034,0.43079289153677,1.37804699510904,9.49134578078684,-0.14054708087798,0.8705049753189087,3.4854993950255,73.51260375976562
8934-9102,196.56296229,28.712201708,0.0197,4.309460639953613,0.8622390925884247,0.44521261751651764,3,8.914,-1.069,0.2197,0.659692611473139,6.76598481228825,1.33220527265305,9.52235507772426,-0.351527535569186,0.3771440088748932,2.93885949904612,-51.12990188598633
8981-9102,187.836063351,36.5737639443,0.0229,5.36840295791626,0.9885307550430298,0.9522830247879028,3,9.398,-0.899,-1.0123,0.881174354346266,0.172855380194652,1.1872378452209,9.66818275836983,-0.594089896690965,0.15186700224876404,3.70944847909963,65.77539825439453
8981-3703,188.065057454,37.5282474106,0.021,4.6405863761901855,0.9892478287220001,0.9540517032146454,3,9.903,0.167,-0.7749,0.853497032045597,2.69618544796988,1.20409347852122,9.80201203221022,-0.409335033384838,0.14485099911689758,2.13718400861178,17.382400512695312
8981-1902,187.855146189,36.8261121104,0.0224,3.5787911415100098,0.7427193224430084,0.9465035498142242,3,9.34,-1.145,-0.9985,0.904935360191326,0.278591950868095,1.36770533148924,9.38591403624024,-0.327370694272145,0.4478070139884949,1.37082730863459,-19.608999252319336
11826-12702,188.522935588,36.8417342147,0.0402,7.394933223724365,0.9991824626922607,0.9955436885356903,3,9.642,-0.173,-0.9277,0.920417684826126,0.577800759739533,1.14402529185951,9.84251000519954,-1.10807496628376,0.445279985666275,4.45727156531504,46.08890151977539
11826-6103,188.859813869,37.2635550854,0.0506,3.1422955989837646,0.9738406836986542,0.9833070039749146,3,10.567,-0.083,-1.0183,0.771635198479602,0.404597060840263,1.38573671815902,9.67741316063235,-0.0561581683762587,0.05527700111269951,5.11386419541957,-82.86119842529297
11826-12704,189.526960191,36.8803668853,0.0403,5.5248918533325195,0.9956601858139038,0.9767152667045593,3,9.982,-0.319,-0.6601,0.932395709471299,0.107140285196416,1.2324266733132,9.59061406212624,-0.466740305736811,0.009038509801030159,5.41337302509758,44.94129943847656
8321-3702,196.526874172,28.7017452522,0.0185,4.670001029968262,0.8916986286640167,0.8685750365257263,3,9.232,-0.695,0.2051,0.822687273100506,0.0193375162479073,1.4350137858702,9.5519544023456,-0.164934225990014,0.8393679857254028,1.96507358981093,86.81680297851562
8949-12703,195.866423768,28.5641675977,0.0159,4.007411956787109,0.9330029189586639,0.8996800184249878,3,8.926,-0.929,0.2047,0.936868897112281,0.109970947177116,1.15897049020197,9.66011268442327,-0.775772636376246,0.46098199486732483,2.45078334934691,5.275700092315674
9876-6103,195.648102824,28.7451731452,0.0204,4.250070095062256,0.8409537076950073,0.8752846121788025,3,9.598,-0.646,0.4065,0.809120833387354,0.0109685027006822,1.49899461360964,9.68492769809684,-0.146641500422148,0.362527996301651,2.28924186597084,48.99150085449219
9880-12703,195.198389338,29.0671720147,0.025,2.5863993167877197,0.5564000308513641,0.7024818360805511,3,8.879,-0.525,0.8505,0.970976635907475,0.00131724240713801,1.231222329538,9.62884696565493,-0.314687096538267,0.5162969827651978,4.2055454137331,-7.108399868011475
8935-12701,194.523423939,29.0173526307,0.0257,5.716331958770752,0.9976926147937775,0.9053917825222015,3,9.283,-0.378,1.0899,0.855169171002544,2.18056092719663,1.42056157805223,9.31067873636881,-0.297671208553242,0.34156501293182373,4.30451548771243,25.3799991607666
8935-12702,194.354401874,28.4958325856,0.0239,3.5856831073760986,0.8881374299526215,0.9117015898227692,3,9.231,-0.724,1.0054,0.880525634854293,0.00383879462141872,1.4548908828902,9.67304375003082,-0.280315273661505,0.0984144195211966,3.55484231329206,-88.01119995117188
12483-6104,185.319556387,32.7820424972,0.0228,5.197689056396484,0.9995141327381134,0.9222497344017029,3,9.86,-0.332,-0.3579,0.661449295803624,0.272475985160916,1.48675465022274,9.53910923485803,-0.322241574450574,0.43810299038887024,4.02884841084936,-22.08880043029785
12483-6103,185.326001202,32.7110621521,0.023,5.596465587615967,0.9973683655261993,0.9380882382392883,3,9.939,0.197,-0.5643,0.87502501819608,1.4160210797971,1.09126542311796,9.83121166373744,-0.764237313469251,0.23527899384498596,2.65418872206452,53.22309875488281
8336-6101,209.539517297,38.0518685456,0.0615,4.857477188110352,0.9988971650600433,0.9126440584659576,3,10.865,0.848,0.246,0.956033731634456,0.391589000756521,1.17833037920228,9.55638353704202,-0.453440871782074,0.1707649976015091,7.91364986333067,-27.391799926757812
8447-3701,207.644388683,38.7517119128,0.0491,2.5193326473236084,0.9173463582992554,0.7433190941810608,3,10.567,-0.011,-0.8615,0.904203989445783,0.195931589855701,1.34788317480697,9.64907213461519,-0.283994654340274,0.6358960270881653,4.12226229235915,73.43939971923828
12483-1902,186.932382436,33.5799241531,0.0221,2.9571213722229004,0.7261383831501007,0.886247843503952,3,8.982,-0.895,-0.5396,0.427880023269328,0.701390698582285,1.17055625309041,9.68670427775142,-0.805371144654774,0.6595529913902283,1.41992398132964,83.24510192871094
12483-9101,186.079211269,33.183783634,0.0218,4.25346565246582,0.9980220198631287,0.9977084696292877,3,10.34,-0.115,-0.5467,0.832930065795735,1.03020475942794,1.29294093491842,9.75311994648943,-0.299403648281639,0.01797560043632984,3.56364389943323,-47.6431999206543
12094-12704,18.2996475295,15.0995987581,0.0455,4.114869594573975,0.9999420046806335,0.9927178025245667,3,10.494,0.115,0.1991,0.818600272676748,0.511152880291534,1.32099847762357,9.68677942247102,-0.142762554960791,0.012249699793756008,5.40385824643979,3.313699960708618
8952-6104,204.933971495,27.7764741491,0.0282,5.7539873123168945,0.9967194497585297,0.9233770370483398,3,10.494,0.516,-0.3971,0.874415255243728,0.841747545956689,1.12942295773669,9.744635280455,-0.620175221231249,0.13141697645187378,4.12662786681344,-11.489899635314941
12621-12705,204.795149432,28.9591993031,0.0325,6.033068656921387,0.9999342560768127,0.9581179618835449,3,10.766,0.466,-0.5063,0.94212233718022,0.178314378804445,1.2760608621338,9.67273704451744,-0.20872866604195,0.04033840075135231,7.67773127168023,43.515201568603516
12094-12705,18.1480884036,14.0124880165,0.0527,4.567559719085693,0.9932430386543274,0.994875580072403,3,10.389,0.645,-0.3284,0.946010382807338,1.31352018796309,1.07991133234162,9.84351743351329,-0.948550192966606,0.031205499544739723,5.4596904573179,-66.50650024414062
12485-9102,198.891135387,34.1093355081,0.0381,6.847893238067627,0.9998092949390411,0.9945424795150757,3,9.766,-0.415,0.2494,0.960562956988293,0.683925028070182,1.24100565322241,9.67744826451696,-0.838289788877121,0.6329259872436523,3.3447417401614,40.34920120239258
12094-12702,17.5379598272,14.8871372101,0.0594,2.925450325012207,0.9791271388530731,0.9277063310146332,3,10.839,0.771,0.1887,0.735094329764819,0.904712498805619,1.26881360106612,9.76267337991734,-0.248158163858126,0.47129499912261963,5.92331963195003,80.33280181884766
12093-6102,17.9586237696,15.1026852033,0.0386,4.112659931182861,0.9919480085372925,0.9976927042007446,3,9.637,-0.502,-0.0703,0.841691659531034,0.273243322291014,1.20948804272764,9.64712939792208,-0.859647156463728,0.022391600534319878,2.90863301023905,25.975500106811523
8985-3704,206.203286281,31.2840144884,0.0426,3.8213212490081787,0.9019043147563934,0.8547389507293701,3,9.766,0.241,0.418,0.843861321716201,2.01252798744859,1.07201051382397,9.92192979918586,-0.950183908867113,0.3876500129699707,2.09247626048318,66.2113037109375
8445-9101,204.917866221,35.0233605804,0.0251,3.339101791381836,0.9348711371421814,0.9725423753261566,3,10.255,-0.409,-0.1926,0.928610093797389,0.0928211186307467,1.40169411929353,9.64326070679558,-0.113046840292336,0.001927530043758452,3.71703837247891,41.122100830078125
8446-6101,206.335746062,35.4737986635,0.0237,5.097853660583496,0.9927071928977966,0.9766968190670013,3,9.2,-1.309,0.0252,0.570996973800888,0.0724624411386741,1.42477651128469,9.50868558835502,-0.497309671778871,0.2254980057477951,2.70568144969975,-3.9846999645233154
8445-12703,207.126148739,35.272748084,0.0213,8.030149459838867,0.9999179244041443,0.9655016958713531,3,8.953,-0.778,-0.0774,0.914548345460606,0.0847407818072486,1.1183726457925,9.60827159351773,-1.33471689621607,0.19008359709591408,4.65588476490192,-12.934900283813477
12484-12702,195.757141728,32.2107097826,0.0237,5.087126731872559,0.9959252774715424,0.7749144434928894,3,10.106,-0.25,-0.3746,0.903850066078961,0.767406749888843,1.33467776612398,9.77448341196233,-0.37882606814606,0.9317389726638794,4.29457722999219,3.1019999980926514
8442-12701,197.66878,32.22818,0.0489,5.046689987182617,0.998979240655899,0.9896838366985321,3,10.202,0.787,-0.3185,0.761156749387753,1.30886443017701,1.21917116390001,9.61241667005751,-0.805381152063909,0.36154293511811814,5.53905610844876,-77.29859924316406
8093-6102,20.1819326973,14.9074997658,0.0525,2.9339537620544434,0.844009131193161,0.9769902527332306,3,10.574,0.212,0.4284,0.952982853940861,0.586633135172935,1.29447359894303,9.43476967474427,-0.224815426827079,0.016945600509643555,3.59089805279566,15.537500381469727
8093-6104,21.0470417406,13.8201379812,0.0558,4.7852253913879395,0.9966524541378021,0.9746752083301544,3,10.575,0.484,-0.0978,0.741928055788784,0.536250563161835,1.25818958872837,9.42274043343284,-0.34328556096915,0.002354490105062723,4.36333391052748,-15.01710033416748
8093-1901,21.2275787037,14.2183681691,0.0197,6.188534736633301,0.9997507333755493,0.9916309714317322,3,9.395,-0.768,-0.2747,0.568725001245505,0.214895837455728,1.1056858617232,9.83772923344313,-0.423482371163977,0.00013884800137020648,3.26736870616514,34.04999923706055
8445-3703,206.551743438,36.4266307014,0.0235,5.8058695793151855,0.9914640784263611,0.981363832950592,3,9.062,-0.544,-0.1353,0.300311564301933,0.604747188143354,1.12508822262856,9.7606230109629,-1.19013385384372,0.5120885846694978,2.04460732130222,-52.26649856567383
8446-9102,207.0795839,36.4896023942,0.025,6.386602401733398,0.9984430968761444,0.9175691306591034,3,9.352,-0.898,-0.3821,0.810072538478918,0.0937597913373589,1.26516435897753,9.26955094289298,-0.740712709438921,0.06609129905700684,3.46462393892651,-2.7004001140594482
10217-12702,118.300437995,15.2413143621,0.0502,3.2511789798736572,0.9932941198348999,0.984221875667572,3,10.595,0.023,0.628,0.826964772131977,0.272377373683048,1.30546915471959,9.70129190213753,-0.152366660339664,0.20626899600028992,6.89644091721533,-79.0093002319336
10217-6103,117.993013365,15.7114103805,0.047,2.3469693660736084,0.7557797133922577,0.8419150412082672,3,10.411,0.592,-0.4622,0.577247605757342,1.04239208940345,1.32872823163647,9.75032902052908,-0.116698974290054,0.5694882064106824,3.56228089302436,85.05000305175781
10218-12701,117.857788969,16.6018406215,0.0536,3.498302698135376,0.9878678619861603,0.9801281690597534,3,10.728,0.158,0.7025,0.871400414618307,0.211127393491013,1.41261377109296,9.60096339938616,-0.17195417489292,0.16156567633152008,5.77322980530847,-79.70359802246094
10216-12702,118.230122563,17.0168029767,0.0289,5.032038688659668,0.9989381432533264,0.973054826259613,3,10.584,-0.084,-0.5699,0.760948626681738,0.304879462548649,1.43621282772475,9.82831476818431,-0.0699910462260096,0.373106986284256,5.26487532604171,75.63400268554688
10218-9101,118.25847,16.69089,0.0167,7.630819320678711,0.9996877610683441,0.8904906213283539,3,8.967,-0.878,-0.72,0.500985747083121,0.240627323068446,1.17366548826716,9.8637347558532,-0.470475169429273,0.17275600135326385,2.76124942212208,5.998899936676025
10218-3704,119.168808316,16.9201143063,0.0287,3.353245735168457,0.9375254809856415,0.9625103175640106,3,10.48,0.546,-0.6317,0.53648810694756,2.27519103399819,1.21256034591096,9.80062081934225,-0.42362951397369,0.02841069921851158,2.98895608136426,13.004500389099121
10497-12705,122.584892059,17.3236659723,0.0388,5.3339667320251465,0.9947850406169891,0.9599353969097137,3,9.901,-0.317,-1.1401,0.915933140987548,0.260972437371895,1.25453174015834,9.65384333061449,-0.495569385753737,0.3697740137577057,4.13695102183859,83.03520202636719
8570-6103,21.2800703157,14.6187671822,0.022,5.69384241104126,0.9973509311676025,0.7705356180667877,3,8.86,-0.951,-0.0857,0.913420656840122,0.0320026362350768,1.24555793070419,9.73942813969622,-0.308491663965914,0.0663703978061676,3.65675662464739,-35.5625
8570-3702,21.8466606755,15.5537425973,0.0525,3.1252641677856445,0.848376989364624,0.9812667071819305,3,10.67,0.397,-0.5248,0.971086573492056,0.35102477429245,1.28209247620984,9.65583359400431,-0.123756181156131,0.027911700308322906,4.87281722566587,89.89669799804688
8570-12704,22.2358432555,14.7033105994,0.0371,5.489455223083496,0.9852257668972015,0.5226257741451263,3,9.675,-0.402,-0.5335,0.697758558164414,0.0812440044584866,1.15693787960649,9.63395373219192,-0.685511070821021,0.5711249709129333,5.90300710839555,-66.58350372314453
9488-9101,126.329009561,20.3980989477,0.0152,4.896956443786621,0.978033721446991,0.9854899346828461,3,9.128,-1.132,0.0828,0.89255195113594,0.0991000691873053,1.25687650451267,9.63344919946459,-0.337490597660794,0.0025252399500459433,2.24176077736757,-15.286600112915039
9494-12701,126.910629852,21.2568547334,0.016,5.286284446716309,0.9996623694896698,0.9320931434631348,3,9.019,-1.224,0.0962,0.900090920529127,0.169569729839293,1.24324240267769,9.52277220668214,-1.15116292519702,0.3527950048446655,2.90779167871641,-36.19649887084961
9488-3703,127.106720333,20.954989474,0.0399,3.686450719833374,0.970365583896637,0.9810564815998077,3,9.582,-0.283,-1.2245,0.897305749543863,0.986226062265448,1.17977272508264,9.53742356637512,-0.548101778584297,0.543021023273468,1.90197327686001,-43.28609848022461
9493-1902,129.961495262,23.1433485715,0.0252,0.8412630558013916,0.6307225525379181,0.7345685064792633,3,10.554,0.448,-0.9875,0.928230839294735,1.33593247734071,1.35399036612991,9.61102500154514,-0.180259376094498,0.04386738040692345,2.40182051674253,-66.70169830322266
9493-6104,130.048209256,22.7358865802,0.0412,3.5301520824432373,0.8385634422302246,0.6999594569206238,3,9.872,0.111,-0.5494,0.491842991549929,0.830688131894328,1.18828074713383,9.62890509547609,-0.843045343955358,0.6240019798278809,3.11020289212975,-2.4372000694274902
9493-9102,130.933247421,22.962404952,0.0616,4.181288719177246,0.9993151426315308,0.9969616532325745,3,10.767,0.727,-0.2732,0.940155977364865,0.626904107142243,1.2424302094107,9.46274991613446,-0.325828995006253,0.07641100883483887,5.7184015826053,26.856800079345703
8093-12705,22.2326113484,14.0764661726,0.0212,6.241086483001709,0.9987763166427612,0.9933479130268097,3,9.473,-0.572,0.1338,0.962265833951257,0.17025938037668,1.12316858455339,9.77154013026844,-0.697520409178252,0.004571409896016121,4.11974003945737,32.74470138549805
8570-6102,22.5715893553,14.6551203272,0.0239,6.805764675140381,0.999841570854187,0.9896063804626465,3,10.005,-0.421,-0.2889,0.876558815152991,0.226422882933029,1.26144629036918,9.55616965293884,-0.530052373565809,0.04683476313948631,3.38532132936838,60.51459884643555
8570-3701,22.4204240815,14.505107792,0.0216,3.0421433448791504,0.9715153574943542,0.815247118473053,3,10.204,-0.189,-0.1213,0.807181365226785,0.616990421871343,1.31548817496606,9.54511609896265,-0.215559728450208,0.16367299854755402,1.96700596899922,-41.141300201416016
12485-12705,199.41717,32.66243,0.0366,5.413647174835205,0.9898257255554199,0.913088321685791,3,9.541,-0.583,-0.2817,0.554985979191424,0.105049847906945,1.09930663483274,9.87145920859442,-0.510234544253108,0.3394550085067749,5.54156394271461,-86.02549743652344
8095-12702,25.858194382,13.8546355995,0.045,5.391006946563721,0.9992474913597107,0.9875266253948212,3,10.177,0.223,-0.4643,0.878142759577297,0.508131477831181,1.16788929286724,9.6572975433234,-0.65299387297245,0.04275840148329735,5.51112043445156,65.91210174560547
8442-1901,199.675905146,32.9186618405,0.0359,1.1745525598526,0.648194819688797,0.9265896379947662,3,10.097,-0.102,0.1607,0.170127487670596,3.36062620345734,1.21440335293557,9.99146182175839,-0.242860010249371,0.591031014919281,1.14546299258329,-25.02589988708496
12485-6102,198.858353229,33.1572931985,0.0162,4.581480503082275,0.9406696259975433,0.9652979075908661,3,9.41,-0.75,-0.5421,0.854641920306181,0.516170177131843,1.20826168978297,9.52220519142921,-0.775808091943312,0.2606639862060547,2.07282954123111,7.617499828338623
12484-6103,197.325023858,33.1575729693,0.0371,3.300349712371826,0.7684987187385559,0.8645050525665283,3,9.798,-0.395,-0.8492,0.794862741237426,0.326990372448773,1.26358606893173,9.68118538374852,-0.487543389404362,0.6200609803199768,2.61429904009651,-52.89870071411133
8095-12701,25.0191778445,13.4170412805,0.0446,4.934211254119873,0.9941616356372833,0.9152517914772034,3,10.02,-0.19,-0.4749,0.881944937958552,0.163308990983203,1.16893567545032,9.74057607843418,-0.640450705602915,0.03381429985165596,6.49212136047446,-55.954498291015625
12485-12704,198.973210517,34.0330072673,0.0374,5.920373916625977,0.999112069606781,0.968737006187439,3,9.766,-0.45,0.4856,0.826153629260201,0.146776539419027,1.20832376410409,9.61221993764241,-0.564585918850368,0.1526159942150116,4.90870907373007,-81.3687973022461
12621-6103,204.691162944,30.4804494714,0.0261,3.3142266273498535,0.9988099336624146,0.9357219040393829,3,10.528,0.137,-0.6575,0.832779816870246,1.03317836845246,1.25307497781675,9.74771505750791,-0.0749349712702268,0.5179290175437927,2.78762868518229,-13.307900428771973
12624-12704,205.306660394,30.3910538421,0.04,6.718297958374023,0.9991760551929474,0.9653446078300476,3,9.455,-0.154,0.5796,0.938802028419278,0.409477954060515,1.07826506947168,9.55484289015182,-0.710678118497435,0.2043450027704239,3.95003016217153,-48.06850051879883
8445-9102,206.295787521,36.376280524,0.0269,4.594911098480225,0.9989838004112244,0.9724085927009583,3,10.14,0.08,-0.2324,0.832360646814378,0.637810781501623,1.369913447876,9.60688185788164,-0.369555339759046,0.3466160297393799,3.81164559778097,-51.61009979248047
8446-3703,205.584173927,36.9536345189,0.0215,3.9465255737304688,0.8058090806007385,0.978455513715744,3,9.678,0.012,-0.5361,0.808002544842092,3.15263062182415,1.16485544973756,9.67428592624086,-0.843280860932186,0.0616489015519619,1.89933944969163,-31.0575008392334
8446-12704,206.202869638,37.1632244485,0.0266,5.379175662994385,0.9998646974563599,0.9830839335918427,3,10.704,0.438,-0.639,0.843597119869258,0.937056933513285,1.2582003240046,9.73826330550993,-0.267582523516106,0.45261698961257935,6.66077444440159,-82.49839782714844
8157-9101,30.1863873608,13.0399761195,0.0447,4.391048908233643,0.9926445186138153,0.9943245649337769,3,10.338,-0.026,-0.2407,0.931993005866107,0.48844048806036,1.23946753818817,9.54522130561597,-0.243014634137202,0.44023600220680237,3.83228970655818,-34.13570022583008
9513-12704,29.7560394203,13.22457624,0.0443,3.737084150314331,0.9712660014629364,0.7665791809558868,3,10.001,-0.025,-0.0514,0.964474046836046,0.202678203779678,1.14721738036134,9.53091981097905,-0.560108736759484,0.06475669890642166,5.44778454938559,-31.467199325561523
8322-3701,199.066481776,30.264531572,0.0492,4.358546733856201,0.962957888841629,0.9086403846740723,3,11.02,0.94,-0.4308,0.853866466364177,1.7606150831896,1.17191447553874,9.66499804101809,-0.525227344617473,0.15144097805023193,4.74695652018811,59.23429870605469
12620-6101,199.948633034,30.82622814,0.0243,4.2474517822265625,0.9446073472499847,0.9629355072975159,3,9.668,0.088,0.0593,0.847844707793463,1.41205547166206,1.16066280626634,9.35503479061705,-0.932556408523309,0.32442501187324524,2.7972675515415,56.371498107910156
8322-6103,199.338732164,31.0593789008,0.0186,4.822359561920166,0.951237291097641,0.964489221572876,3,9.666,-0.161,0.1412,0.94830866243223,1.84352303540105,1.15006628863713,9.69311986932851,-0.576786838486941,0.21157089617234573,2.04755375424379,-8.05519962310791
9195-12703,30.1831280251,14.2106205629,0.016,6.1957926750183105,0.9982424378395081,0.950422614812851,3,9.105,-1.064,-0.6066,0.861986834698067,0.202428301378302,1.13842281714847,9.74188153045346,-1.06878263276033,6.551776755662827e-07,2.89837793069401,-85.75579833984375
8442-6102,199.211157439,31.6306673433,0.0303,6.908248424530029,0.9999327659606934,0.9360724687576294,3,10.045,0.341,-0.2181,0.731204328429922,1.93101181543526,1.08753922670713,9.6815108968754,-1.25656292583003,0.24721300601959229,4.74823594057876,-5.34499979019165
8442-3704,200.09349072,31.5811703262,0.0453,0.7263107299804688,0.5036873519420624,0.8715806901454926,3,10.359,0.284,0.5935,0.644800673468923,0.525470389311161,1.43944674752473,9.5121902167195,-0.178450913919192,0.4252240061759949,2.43226941704738,19.687700271606445
8157-9102,30.5981057222,14.3484769868,0.024,4.7414631843566895,0.9967369735240936,0.9197230041027069,3,9.716,-0.725,-0.4359,0.97288115107574,0.130608840772362,1.28762981811186,9.34565891978716,-0.49264255760595,0.22879600524902344,3.70794818858753,-22.74340057373047
8322-9102,200.213653253,31.390762043,0.0454,4.774226665496826,0.9956506192684174,0.9657459259033203,3,10.21,0.044,0.8077,0.918984534967292,0.380180986844094,1.25793901402378,9.37138027663183,-0.262928793842744,0.059192468469351,3.84845111050541,78.8584976196289
8442-1902,200.290528934,31.9463314732,0.0231,4.411712169647217,0.931470513343811,0.9699797630310059,3,9.221,-0.763,0.1258,0.34536459478158,0.631454057143098,1.26476804473495,9.61147673732102,-0.812319950232602,0.12667599320411682,1.32674246295634,-13.531700134277344
8442-6101,200.273355398,31.8312984504,0.0614,3.479252576828003,0.8662379086017609,0.8623088002204895,3,10.719,0.942,-0.4256,0.870531380519871,0.790600703969029,1.31896224980197,9.5235759479831,-0.200558602249231,0.5498871720161828,5.77700271099113,-50.6599006652832
12622-6101,200.490461357,32.0998213358,0.0172,6.918919086456299,0.9988711774349213,0.9582172334194183,3,9.02,-1.001,-0.0801,0.601075901286558,0.477031055090445,1.16189317296367,9.43092179394731,-0.986286288048282,0.6063209772109985,2.08462071949278,86.73529815673828
8554-6101,182.8527405,34.979394155,0.0348,6.087308406829834,0.9955637753009796,0.9829907715320587,3,9.846,0.155,-0.448,0.862742710767924,0.665641229106336,1.16693035159883,9.75973859989281,-0.872151966558561,0.0014633999671787024,3.81010345620681,-2.124300003051758
8554-12702,182.721537971,36.5457776875,0.0222,4.265372276306152,0.993131160736084,0.8641971945762634,3,9.935,-0.558,0.0165,0.880987657805435,0.057778348563463,1.37000952470688,9.73618129816922,-0.341881576361078,0.1122605488555157,3.8752302202996,29.693899154663086
8157-6103,31.2545881526,14.7134056398,0.0429,1.7942719459533691,0.7490484416484833,0.993181973695755,3,10.402,-0.318,0.3398,0.811343282976471,0.268255013171586,1.47919937114403,9.65303173450508,0.0211844227549554,0.06494099646806717,2.73516493861133,30.619699478149414
9514-12705,33.3970270848,13.3704825796,0.0421,2.702181339263916,0.9957456588745117,0.9717407822608948,3,10.457,-0.187,0.7268,0.780537567721613,0.290773592236382,1.27438881688943,9.82628923088612,-0.0633788794337895,0.13640500605106354,4.70905309824868,40.61249923706055
7993-12705,32.747140698,12.3623604454,0.0447,2.2230324745178223,0.9538024067878723,0.7569029331207275,3,10.459,-0.061,-0.84,0.810502523030328,0.217917991589675,1.2127260557219,9.77005384281428,-0.233206932092405,0.26226499676704407,5.271804694925,32.09749984741211
8985-12704,205.370073591,32.192681018,0.0156,7.021385669708252,0.9998480677604675,0.9602250456809998,3,9.12,-0.977,-0.6823,0.834135356027038,0.335564038720351,1.20280668405009,9.61663850774669,-0.658390897392022,0.14214350777944673,3.06490010938717,-59.361900329589844
8985-6102,205.076050959,32.1531397042,0.0258,6.15078067779541,0.999821811914444,0.9953625202178955,3,9.967,-0.201,-0.4621,0.891036402718311,0.488498097514631,1.22699113304584,9.31413256808965,-0.450804125961631,0.08430100232362747,3.15451736359138,-32.186500549316406
12624-12703,203.468324934,31.6046500241,0.0621,4.1021270751953125,0.9918545186519623,0.9635694921016693,3,10.869,0.352,0.2078,0.935004508792624,0.11579375744064,1.45252891863686,9.57290741939737,-0.253080650116787,0.1415848731994629,8.92108239845497,-9.921500205993652
8444-1902,202.508845323,31.776693291,0.0241,2.5190253257751465,0.5448333919048309,0.9441400468349457,3,9.46,-0.787,0.0331,0.958115943906502,0.302503886280611,1.34597139422269,9.57343566682603,-0.254206027873237,0.16207799315452576,1.50037817467983,-23.09280014038086
8985-6103,203.787835831,32.6615871636,0.0242,5.639030456542969,0.9966621100902557,0.9946861267089844,3,9.397,-0.459,0.0255,0.915157526432035,0.43982338537954,1.1349904865326,9.73042315039972,-0.803050507830851,0.03918499872088432,2.99226796779173,12.017600059509277
12621-12701,203.658855694,30.5946014845,0.0612,3.6904592514038086,0.9970659017562866,0.9364079236984253,3,11.066,0.407,-0.6658,0.927980398536387,0.324264705669553,1.48382182804957,9.56141900052928,-0.169752944625839,0.43844300508499146,7.64074937998127,-30.432899475097656
8157-3704,32.3464524305,12.841627271,0.0604,2.7889065742492676,0.8408199548721313,0.9834253489971161,3,10.96,0.473,0.0615,0.767344066421884,0.727437740379244,1.31092841155866,9.72005714647698,-0.04190107080912,0.16606900095939636,4.46290929433223,-32.18040084838867
8444-3704,202.459179596,31.4210139645,0.0247,3.3880388736724854,0.8088839948177338,0.9709473550319672,3,9.599,-0.793,0.0483,0.784094329832519,0.202971118213601,1.33565386201404,9.69567114319464,-0.193803535830794,0.6040539741516113,2.06014831043359,-18.28890037536621
8985-1901,203.850108426,31.5714143307,0.0244,3.1273436546325684,0.6827945411205292,0.8897998332977295,3,9.205,-0.25,-0.5131,0.78614180356096,1.71965372439184,1.07570675952047,9.8426996616402,-1.01606841665326,0.2496899962425232,1.80919333245722,-12.277400016784668
8444-12701,201.656942881,31.666750115,0.0168,5.805152416229248,0.997666209936142,0.9459720551967621,3,9.114,-1.071,-0.5346,0.676835472647707,0.0345887240739253,1.25475641751871,9.55489634696883,-1.0050456772248,0.20311999320983887,2.9560827938807,72.06079864501953
8444-3702,201.40956639,31.9939121951,0.0245,6.128395080566406,0.992590606212616,0.9959999620914459,3,9.506,-0.758,0.0107,0.814421662548295,0.387554913238409,1.2428619483819,9.69969674264541,-0.396411431219542,0.40874600410461426,2.01503421311492,-68.16680145263672
9514-12701,32.4271106524,14.3254913546,0.0492,2.841538190841675,0.982636421918869,0.9654478430747986,3,10.47,-0.071,-0.5033,0.968966209428023,0.15058748074091,1.3355935109236,9.45277064544986,-0.247956239729367,0.003437669947743416,6.19311558332535,86.74440002441406
8444-6102,201.743029603,32.5365141139,0.0255,3.858276844024658,0.9981434345245361,0.9914428293704987,3,10.561,-0.226,-0.1358,0.805970742581545,0.459178759774515,1.44354751564016,9.66348827053802,-0.0930972828583868,0.09415688086537038,3.41139104984596,-65.78109741210938
9514-12703,32.5341279993,14.610096205,0.049,3.0327560901641846,0.9774652719497681,0.6130521595478058,3,10.52,1.112,-0.5381,0.819622258264437,1.41930330450183,1.22601723239273,9.51225712275264,-0.212551748579499,0.30797356053871205,4.90658136848732,-14.020299911499023
8444-12702,201.649438331,32.7609141514,0.0245,6.920929908752441,0.9990431070327759,0.9488856494426727,3,9.516,-0.734,-0.1103,0.711497421915892,0.0823563811235468,1.21325286390086,9.8134763669486,-0.512845884790324,0.181124342944219,4.85673375958872,47.557098388671875
12622-12703,199.853809528,32.6034787404,0.0515,4.704176902770996,0.9985758662223816,0.9738393127918243,3,10.405,0.297,-0.7361,0.974973971399731,0.302533071864329,1.25876289797964,9.39184710955378,-0.285483007102904,0.631980312100392,5.60454418454748,-15.903200149536133
12622-3703,201.147070828,32.9410306278,0.039,4.109428882598877,0.9711816012859344,0.6170410513877869,3,9.425,-0.403,0.0392,0.974865862753914,0.0554647734589125,1.14713733422618,9.30649025440215,-0.661733075976372,0.060560401529073715,6.0916399192471,57.03120040893555
9514-12704,32.9040042262,14.5125674621,0.0263,3.121295690536499,0.947060227394104,0.9372749328613281,3,10.501,0.077,0.5214,0.937126276936457,0.0530884091016028,1.30389594084659,9.7177472509519,-0.0689288191323292,0.08849659419146143,7.18832192905235,86.3187026977539
8157-3703,32.8277476778,14.0956538972,0.0255,3.298577308654785,0.5538356602191925,0.8741801083087921,3,9.387,-0.615,0.8503,0.846766449622708,0.00904076037197599,1.46650418171869,9.46307056744893,-0.1452775943347,0.4577789902687073,2.16957800329195,22.422100067138672
8444-12703,201.411105292,33.6804328237,0.039,6.209744930267334,0.9999711513519287,0.9640741348266602,3,11.037,0.722,-0.1341,0.863535189281001,0.278151224825644,1.27837691685078,9.66725811813817,-0.262650548699053,0.12533700466156006,7.68592826098441,-85.1719970703125
7993-3703,33.3169384757,14.4845505057,0.0368,5.927109718322754,0.99964439868927,0.9863281548023224,3,9.531,-0.237,-1.0336,0.885460615621609,0.564265599281784,1.08633819624228,9.58733913489062,-1.14564032843619,0.02139960043132305,3.38075700370142,65.96150207519531
7993-3704,33.8745752504,13.8592192326,0.0219,2.6411490440368652,0.8844086527824402,0.8195639550685883,3,10.259,-0.145,-0.8712,0.678265062836233,2.58420280463251,1.14449965819574,9.84876124015961,-0.516695715276279,0.36855098605155945,2.24546778750529,82.11830139160156
9195-3702,27.8427837194,13.0603351418,0.0642,1.3704445362091064,0.7412961721420288,0.8679973483085632,3,11.291,0.853,0.0305,0.573144839072563,0.510125659986705,1.48919261655868,9.59366774414524,0.00145812434617037,0.5775200128555298,6.40552574227634,26.588699340820312
8097-6102,27.4236732296,13.097121265,0.0337,5.132087707519531,0.9201135337352753,0.9301337003707886,3,9.378,-0.773,-0.6237,0.862593865622941,0.292022184477803,1.21759956366433,9.47030184485695,-0.758857173088824,0.3714280128479004,2.27754781076755,-3.3935000896453857
8443-3704,207.583860798,24.9359394591,0.0303,2.380051612854004,0.8635229170322418,0.9739176630973816,3,9.982,0.116,0.6727,0.630657371376149,1.12963949755975,1.24422531946202,9.76773748349662,-0.358717508109832,0.5023490190505981,2.6077525419758,-21.630699157714844
8443-9102,207.142413876,24.8915949163,0.0297,4.9447712898254395,0.9998309314250946,0.9586409330368042,3,10.075,-0.269,0.1913,0.684054022587107,0.154772671669663,1.38895776094864,9.47608533001909,-0.364753988927061,0.21515199542045593,4.56696448661132,-53.01580047607422
8095-12704,26.713789796,13.7541657362,0.0439,3.9973533153533936,0.9994719922542572,0.947003573179245,3,10.253,-0.155,-0.1178,0.953830270486202,0.192627246076974,1.24981691817101,9.50065408571802,-0.21740939253659,0.0038341098641589827,4.89296582076448,64.15809631347656
8095-12705,26.8059925054,13.9694655216,0.0713,2.821438789367676,0.9650631248950958,0.9659556746482849,3,10.964,0.491,0.0069,0.969339814357369,0.285826644578296,1.27571863690285,9.45212594812567,0.0418541858109145,0.0496026985347271,6.75584417050159,-62.00579833984375
8097-12704,26.774064659,13.8971582604,0.0438,4.7071614265441895,0.9959372282028198,0.9931129515171051,3,9.983,-0.2,0.011,0.424995654896734,0.0444755299269201,1.23452210755191,9.90127170615725,-0.918590297597266,0.7216060161590576,4.63199819085762,-69.59770202636719
9513-12702,29.0634608466,13.1658441664,0.0255,3.877877950668335,0.9915992021560669,0.9801610708236694,3,10.567,-0.213,-0.6767,0.966340988071226,0.113077557951913,1.38114710914245,9.77392551634047,-0.0101983936879821,0.5902519822120667,6.22928046915526,-5.77370023727417
9513-9102,29.1938996734,13.2767782485,0.0449,2.1506612300872803,0.5875776410102844,0.8351821303367615,3,10.235,0.092,0.4703,0.876717847604565,0.220677073372653,1.31013977205279,9.42421061390578,-0.321518933682731,0.09743569791316986,4.0704876345742,88.49739837646484
9195-9101,28.0792260837,13.6340560516,0.0566,3.5477209091186523,0.980608731508255,0.791168212890625,3,10.906,0.234,-0.7381,0.917335256457704,0.229004734105006,1.28829298555995,9.60508118639089,-0.268969388170676,0.2462682327032454,5.00741076070871,-59.76359939575195
9195-3704,28.1850476804,13.1925503037,0.0262,2.829005718231201,0.9415692090988159,0.8760051727294922,3,10.55,-0.161,-0.6101,0.696733719643855,0.475309093389593,1.31385571621931,9.78348443050577,-0.0805510600177439,0.08668439835309982,2.6392332485291,-5.56279993057251
8096-12705,27.6344800304,13.6617287306,0.0174,5.3774733543396,0.9991912245750427,0.763604462146759,3,9.172,-1.209,0.2087,0.915708044175919,0.0695598138421558,1.15384017488643,9.83637664727491,-0.830867467354043,0.04076480120420456,3.81783997542258,11.56779956817627
9195-12701,27.8864427766,12.6996000839,0.0205,5.036534786224365,0.9834304749965668,0.745915025472641,3,9.273,-1.146,-0.8434,0.792270074813261,0.0971217825590374,1.22489846751637,9.79638130929734,-0.993078483264856,0.36671994089573207,3.9359899663781,56.15230178833008
8097-3703,28.0953515346,14.5540450233,0.018,6.04594612121582,0.9799981713294983,0.9968701303005219,3,9.056,-0.927,-0.3076,0.83683603237494,0.841751858528405,1.15367552172389,9.55420243378841,-0.814821820608293,0.41304901242256165,1.55170940568844,36.54859924316406
9513-9101,29.8615119115,14.4915951107,0.0473,6.493056774139404,0.9998666644096375,0.9973385632038116,3,10.319,0.414,-0.7571,0.797273321468962,1.01544974539401,1.1342645272748,9.82368247195927,-0.589786638372173,0.0026724999770522118,4.31836203278385,10.53439998626709
8135-12703,113.553880266,39.0768343422,0.051,2.962830066680908,0.9500938355922699,0.9451484382152557,3,10.527,-0.049,-0.7031,0.943960675802557,0.198495082258882,1.32188499575942,9.62971413882092,-0.187345112258136,0.02582019940018654,5.77209912270341,-39.20389938354492
8135-12702,112.933557763,38.3365628172,0.0527,5.132533073425293,0.999231219291687,0.959222823381424,3,10.622,0.153,-1.1049,0.984336288013826,0.140101322193213,1.29798570613072,9.62691044036788,-0.112964375738544,0.08079999685287476,6.93680410250958,-76.71829986572266
8135-9102,113.610094821,38.629014845,0.0459,3.190207004547119,0.8269053995609283,0.6920533776283264,3,10.338,0.084,-0.7664,0.802501800006252,0.457799248782277,1.27791808322814,9.56086600284384,-0.351297763979645,0.553239369564133,3.91364018925326,13.252099990844727
8713-12702,116.519025614,39.886351746,0.0415,5.395232200622559,0.999955952167511,0.9920544624328613,3,9.823,-0.038,-0.8754,0.872844483664644,0.347414433017424,1.1428342170085,9.75025558038191,-0.715902493457602,0.478829026222229,4.50886197830573,-12.284600257873535
8135-3702,114.084789596,39.8799883739,0.0415,4.323524475097656,0.9965391159057617,0.9696971774101257,3,9.669,-0.315,-0.7619,0.94263868504724,0.19886907625904,1.17192747941381,9.73652811146746,-0.415131443844299,0.06338202953338623,3.99383672752319,-70.81279754638672
8566-3703,114.478612729,40.1496516935,0.0418,3.9902212619781494,0.9691109359264374,0.9684279263019562,3,9.939,0.115,-0.899,0.931371974544383,1.7469776909775,1.16300627726032,9.73476787143283,-0.474148410603856,0.20225700736045837,2.01693560187608,-31.600099563598633
8566-12704,115.66993677,40.9294330892,0.0416,5.233114242553711,0.9998977184295654,0.972811371088028,3,10.895,0.862,-0.3696,0.844368160264174,0.698513995372227,1.19748279405961,9.58814464434229,-0.48498196389639,0.15055499970912933,6.29061881205726,-68.53489685058594
8713-12703,116.098548454,40.3437690341,0.0196,5.955770969390869,0.9996980130672455,0.9694168567657471,3,9.598,-0.337,-1.074,0.911051963620765,0.389582852470672,1.17983028732265,9.74296966610533,-0.819769360681977,0.5262939929962158,4.88162679110412,-86.13009643554688
8566-12703,116.46607347,41.0756864729,0.04,2.930147171020508,0.6971390843391418,0.6570705473423004,3,9.755,-0.346,-0.0761,0.780489588179203,0.10694391292937,1.33173245412409,9.74012869921597,-0.460666858216729,0.3137589991092682,3.34470164065412,34.32229995727539
8140-9101,116.50721804,40.8750588227,0.0381,3.815927028656006,0.909069687128067,0.8602223694324493,3,9.675,-0.438,-0.3162,0.917251631025287,0.18640346601045,1.19838674425559,9.5939106796727,-0.639452730194487,0.445917010307312,3.35475994589008,-23.3882999420166
8135-3704,114.897365992,37.7515059306,0.0305,5.352297782897949,0.9974068999290466,0.9598601758480072,3,9.736,0.147,-1.2031,0.5462977062904,1.53333678100799,1.11742640705401,9.79484165702203,-1.09597434750711,0.10461000353097916,2.40615238214717,-12.942099571228027
8713-12701,116.182137064,38.6350147539,0.0596,2.182511568069458,0.8145549595355988,0.6550630629062653,3,10.559,0.312,1.7425,0.92021216929002,0.231737082371788,1.27316909368029,9.60131188402272,-0.368785994592878,0.2281789928674698,8.72847851422452,69.22139739990234
8713-3701,117.061131369,39.0457307331,0.0135,6.7148237228393555,0.9997636675834656,0.9545591771602631,3,9.116,-1.102,-0.8442,0.776963296186358,0.101141539793406,1.16291172093486,9.62371753056844,-0.901776254779161,0.08543097972869873,3.6890655519808,-8.934000015258789
8140-12702,117.903193396,41.4604410103,0.0417,5.518610954284668,0.9596494436264038,0.9961785078048706,3,10.152,-0.01,-0.6293,0.746250511558125,0.664209493710178,1.2972678422003,9.63691541353861,-0.253050878913979,0.15257999300956726,3.6563115975451,-67.85469818115234
8140-12704,117.923767287,42.303573518,0.0241,6.552641868591309,0.9983429312705994,0.4961540549993515,3,9.942,-0.587,-1.0863,0.889731326677614,0.0889701530738816,1.18693452015001,9.36154325754955,-0.916858126418759,0.09875579923391342,5.02991939050632,-63.660099029541016
8141-12702,117.239820154,43.7865920222,0.0314,4.769687175750732,0.9942708611488342,0.9701270461082458,3,10.65,0.374,0.1658,0.932208802569799,0.390400346430226,1.29138695936728,9.69083920584785,-0.360135076977689,0.15222300589084625,6.00060323178268,30.934499740600586
8143-12702,118.906701145,42.7512435538,0.0449,3.6639902591705322,0.9426693916320801,0.9005155265331268,3,10.293,-0.22,-0.7975,0.906416521304712,0.236676052967603,1.29805292768088,9.63952934910552,-0.285489605306977,0.10039900243282318,4.9015153726226,-36.61119842529297
8713-1902,118.868868421,39.4201932644,0.0198,3.660076379776001,0.7395237386226654,0.963755875825882,3,8.972,-0.753,-0.8657,0.786760812222499,1.79753134317266,1.10887459655186,9.75973766789291,-0.893986153120945,0.3707619905471802,1.20896024284865,4.406799793243408
8140-12705,118.986146494,40.5539780978,0.0434,5.837129592895508,0.9999954104423523,0.9831706583499908,3,9.932,-0.116,-0.466,0.891939260850341,0.219274561435528,1.17917256843991,9.77703156615749,-0.575178656915222,0.2575880289077759,4.48911850225846,7.345099925994873
8713-12704,118.235159478,38.9281990186,0.0413,5.2712836265563965,0.9965483844280243,0.9821274876594543,3,9.728,-0.155,0.5001,0.674058396134815,0.0688105421073159,1.14813542393461,9.48597136073642,-0.862808734217444,0.330143004655838,4.43412748612733,88.34660339355469
9182-12702,118.279420717,39.7443685145,0.028,3.876028060913086,0.9994347393512726,0.9877763092517853,3,10.653,0.214,-1.0036,0.807830966398346,0.551615033604946,1.31753076858113,9.8295396612148,-0.0210790256654486,0.495279997587204,5.2689275296294,-24.634899139404297
8713-6104,118.317318379,39.050122769,0.0409,4.5607099533081055,0.9999379515647888,0.8501822352409363,3,11.078,0.802,0.3668,0.921014373312959,0.962742877765118,1.24259973637842,9.72451802841341,-0.180907852265447,0.3714941258317151,4.77347763382859,59.30670166015625
8140-6104,117.705857719,40.9463206643,0.0414,2.194550037384033,0.5467590987682343,0.8145427703857422,3,9.867,-0.024,-0.6184,0.442153880020542,0.172376111959142,1.26081933316278,9.89090273645189,-0.695507541178453,0.4155519902706146,2.76860409245704,-23.46299934387207
8140-6102,117.818563964,40.9520924282,0.0404,3.685688018798828,0.9642885029315948,0.9478437304496765,3,9.74,-0.169,-0.6282,0.89642651968791,0.299754506917265,1.21369837813343,9.33018995342832,-0.480252880700911,0.31419599056243896,2.95127269304197,-16.471399307250977
8143-6102,118.946946752,41.2803730342,0.0411,5.466796875,0.9984240233898163,0.9289686679840088,3,9.653,-0.145,0.0927,0.917291389721784,0.230792767161922,1.1826553391674,9.37392835809727,-0.737113869130008,0.44742000102996826,3.84610204978951,-19.852500915527344
9889-1902,234.858600293,24.9435693831,0.0228,3.4198391437530518,0.947575718164444,0.8719443678855896,3,9.977,0.631,-0.5766,0.837327012302293,5.98542416062988,1.05939859630667,9.92225111036589,-0.422274225186368,0.37946200370788574,1.48573503137635,-12.243300437927246
9889-6102,234.789840114,24.8308932095,0.0162,6.435554504394531,0.989282488822937,0.9935595393180847,3,9.219,-0.751,-0.939,0.862611784780235,0.813040181746183,1.152629154263,9.59196179948672,-0.886169894626646,0.2808060050010681,1.76269130991981,34.73860168457031
9889-6101,235.273957581,24.9023081044,0.0322,4.667377948760986,0.9797798693180084,0.8727532029151917,3,9.62,-0.72,0.2577,0.6539594879037,0.21656098463534,1.32261255867657,9.45635792366181,-0.505525474084748,0.2904840111732483,3.8497613199187,50.014400482177734
8141-12704,118.798294212,44.3821709999,0.0482,5.046922206878662,0.9997209012508392,0.9853521585464478,3,10.491,0.013,-0.0754,0.981087976276903,0.227532573062571,1.28381624786054,9.36850281436034,-0.298451779617204,0.006380000151693821,5.38522356936901,-53.68769836425781
8141-3701,118.393688425,44.0954269232,0.0316,2.950127601623535,0.9173532426357269,0.9702853560447693,3,10.752,0.023,-0.4194,0.736437502533554,0.40065072848731,1.55851104274336,9.64381111559241,0.0804649649837027,0.13006699085235596,3.30413786754548,-70.02140045166016
9885-9102,239.665233358,21.83813822,0.0417,4.529232501983643,0.9948025345802307,0.9501973092556,3,9.688,-0.193,-0.7898,0.943400585225792,0.242076330722941,1.24054115455716,9.34647281290304,-0.579619303300525,0.1460759937763214,4.02713815912877,-34.05059814453125
8714-6101,118.716248079,45.8225546331,0.0216,6.694430828094482,0.9996839761734009,0.9910544455051422,3,10.019,0.163,-0.9959,0.802703912737857,0.994836832394501,1.14519564667099,9.70927491958695,-0.990342675766559,0.07186102867126465,3.15510182797159,-48.725799560546875
8138-3701,118.325311619,44.8660108525,0.0495,3.678001642227173,0.985421746969223,0.5883622169494629,3,10.721,0.257,-0.3461,0.93053940668294,0.0947981213492374,1.18534175832333,9.52270758549372,-0.459152930809392,0.11917906489375411,8.71013022595874,-82.90619659423828
9885-6101,239.419158217,22.6533944545,0.0414,7.091079235076904,0.998394250869751,0.9707764685153961,3,9.486,-0.036,-0.765,0.707719456448846,0.582153915819045,1.1232540436229,9.5649315516154,-1.08840811674041,0.28487899899482727,3.21763597042595,13.660799980163574
9885-9101,240.170977614,22.3975715238,0.0179,4.33364725112915,0.9684795439243317,0.9389699101448059,3,9.196,-0.912,-0.5105,0.918265158755243,0.224169460582674,1.17276638333813,9.73251457214355,-0.477924765691613,5.841440109399798e-10,2.76065007429975,73.7332992553711
8718-1902,119.638013219,45.3294264139,0.0219,2.817333459854126,0.6527867317199707,0.9709599912166595,3,9.421,-0.794,-0.897,0.847728820870078,1.32455544280374,1.30605969978739,9.66760797163453,-0.397352622163416,0.7059339880943298,1.11686806098845,-75.84190368652344
8718-6102,120.351855044,44.8760493913,0.0472,1.818161964416504,0.6702840626239777,0.9835457503795624,3,10.675,0.323,-0.7494,0.674318299451768,0.673265154794869,1.44560610072034,9.62978485906967,0.0512888758019968,0.10123399645090103,3.44994738782722,-54.619598388671875
11976-3704,241.863208938,17.9882860426,0.0353,4.880141735076904,0.9678950011730194,0.9742119610309601,3,9.577,-0.186,0.5525,0.48590319149087,1.29385871185322,1.15331229161335,9.89099939375213,-1.0119863332522,0.49247100949287415,2.11371503089042,85.61900329589844
8609-12702,245.96810386,14.831518661,0.0341,6.530826568603516,0.9999493360519409,0.9700313210487366,3,10.552,0.271,-0.6581,0.930745675286067,0.263296845537239,1.31368216828363,9.51137837737498,-0.542559473382102,0.998009979724884,7.3174973982728,-62.92359924316406
9087-12705,242.209389554,22.0426648805,0.0314,4.535755634307861,0.9997900426387787,0.9830718338489532,3,10.812,0.176,-0.1842,0.977056865544699,0.272542870000224,1.33446088037512,9.53784552631956,-0.120019770678923,0.05087269842624664,7.21944687257412,79.74099731445312
11976-12703,243.925554082,19.6375787771,0.0336,3.3751540184020996,0.9804399013519287,0.9619428813457489,3,10.773,0.28,0.5761,0.887848066810202,0.249815652407755,1.43840297859217,9.82870364670801,0.0339393997707197,0.10249795019626617,5.83767047485511,44.531700134277344
11976-6104,243.688642201,19.8964506612,0.0371,5.1230149269104,0.980843186378479,0.9411842226982117,3,9.434,-0.321,-0.3829,0.747142611184853,0.686027294672721,1.21161511638156,9.72316991247312,-0.648643677192505,0.38213300704956055,2.7713849133454,-27.982799530029297
11976-12705,243.546727767,19.3149338088,0.0308,2.4112887382507324,0.849308580160141,0.9246723651885986,3,10.368,0.0,0.151,0.890346955280857,0.0914283850443712,1.32275780373546,9.63323809209496,-0.298370046345423,0.11259599775075912,5.5600240913614,-85.3895034790039
8718-9101,121.762714327,45.6764274955,0.0502,4.207189083099365,0.9679931104183197,0.9813370108604431,3,10.446,0.431,-0.1345,0.959421354924894,0.507719192154179,1.28647124706671,9.54707124787148,-0.27348370036543,0.08251297473907471,4.2908077587043,-81.04879760742188
8719-12705,121.566720115,46.2886334885,0.0362,4.69489860534668,0.999525785446167,0.8505025506019592,3,9.602,-0.491,-0.5335,0.71925932772772,0.349388786030497,1.13396006632159,9.88537103575888,-0.769846079807089,0.28439021942382015,4.25776064661582,64.47049713134766
8719-6101,121.357167867,46.287410625,0.0289,3.102510929107666,0.9969750940799713,0.9931242167949677,3,9.977,-0.529,-0.428,0.535271203447166,0.288871893564577,1.4342257806336,9.71596366323605,-0.19437649411836,0.08275002241134644,3.35599971310311,-42.212398529052734
8609-12704,246.848314731,15.3361303042,0.0509,3.407355546951294,0.995061069726944,0.9819285273551941,3,10.592,0.078,-0.3763,0.9660912943541,0.154434828850274,1.36238097286236,9.55055201800183,-0.206944988839178,0.9841169714927673,6.80235669188226,35.51359939575195
8719-6102,121.352939902,46.935668642,0.0218,4.7080841064453125,0.9587441980838776,0.841376543045044,3,9.288,-1.038,-0.8663,0.968531037208006,0.102952195274639,1.25910063212611,9.39237035019229,-0.576964145131184,0.15250900387763977,2.85192810810167,64.01799774169922
8714-12705,120.05894,46.04257,0.0624,1.5323207378387451,0.6304788291454315,0.7602521181106567,3,10.867,0.13,0.2469,0.0998846522692378,0.0902442376545702,1.27142623611087,9.73422446610435,-0.124706263003486,0.18202799558639526,6.41709621560351,37.17679977416992
8719-3702,121.352443699,47.744077647,0.0221,4.1805596351623535,0.9736649394035339,0.9885181784629822,3,9.438,-0.903,-0.9141,0.820303200942706,0.27272434224619,1.25483752787337,9.68003426079797,-0.245353389350754,0.029466599225997925,2.24643411491757,-52.782501220703125
8719-6104,122.205714736,47.3430674935,0.0406,5.396617889404297,0.9986265003681183,0.9889862835407257,3,9.699,-0.106,-0.2561,0.641056808296363,0.486241161879523,1.14210679283031,9.63719877474236,-0.706278958976871,0.6086050271987915,2.69476682050812,-80.71749877929688
8719-3703,122.137041682,47.7929942496,0.0403,5.078556060791016,0.9889776408672333,0.9720620512962341,3,9.673,-0.134,-0.1873,0.79642784285004,0.668076444921947,1.13916959726457,9.47124940313474,-0.581022780697153,0.6042519807815552,2.27651789010314,69.02310180664062
9487-3704,123.662048361,44.3946431156,0.0236,5.857490539550781,0.998170018196106,0.987356036901474,3,9.417,-0.41,-0.8398,0.840250980503847,0.988230704760935,1.09866101172288,9.91208121222679,-0.622958089968171,0.21156597137451172,2.37378810181308,48.79159927368164
10213-12703,123.132893944,44.3009344657,0.0375,3.9895615577697754,0.9970744252204895,0.6156233251094818,3,9.938,-0.716,-0.9735,0.717285320348284,0.086839215379512,1.33476357303144,9.75748121088201,-0.248097950701761,0.09824869781732559,6.19482163341022,55.1411018371582
8718-12704,120.748432377,45.4920375968,0.0387,5.154873847961426,0.9974076449871063,0.9144982695579529,3,9.519,-0.479,-0.7124,0.729084974133026,0.136092022523809,1.14907727203762,9.75942248190291,-0.78538901279069,0.3325510025024414,4.40320872632791,-69.32869720458984
9487-6103,121.571389266,45.778643568,0.0192,3.641972064971924,0.8185778558254242,0.8862002491950989,3,9.148,-0.605,-0.8828,0.385894889698216,1.87360669237429,1.1504554030773,9.90938447653645,-1.00396809156495,0.5537192166106796,1.15659422368775,-49.145198822021484
8718-3703,122.230001208,45.6875021679,0.0404,1.892219066619873,0.5245202779769897,0.7952390313148499,3,9.756,0.203,-0.4989,0.896698156246331,1.70876685914077,1.16707270611104,9.56270003463283,-0.725119720023088,0.32920700311660767,2.07637435332248,-57.20640182495117
8718-12703,122.068893504,45.3483736529,0.036,4.107063293457031,0.9755402207374573,0.8363543450832367,3,9.451,-0.572,-0.8036,0.916551952469487,0.145796902516807,1.11881552239325,9.83015343492681,-0.845140351099197,0.21187299489974976,4.1974479142811,-24.648300170898438
10495-12704,124.272419897,48.312047545,0.0546,3.6793739795684814,0.9518116116523743,0.9353179335594177,3,10.575,0.172,-0.2586,0.920041148373151,0.326707335279574,1.13096256376178,9.40581981473498,-1.01031954288483,0.28487899899482727,6.65771391607815,-28.762300491333008
8720-6102,122.28961887,48.8718567165,0.0387,3.707017421722412,0.9926438927650452,0.9782752394676208,3,9.558,-0.449,-0.8337,0.872153677343054,0.232449639776372,1.13854396443085,9.55962185281695,-0.903752765526073,0.13665500283241272,3.07158200096844,-58.51359939575195
8725-3701,125.274144808,45.8483146878,0.0378,3.003401041030884,0.7071647644042969,0.8122002482414246,3,9.773,0.073,-0.5639,0.451474204251469,2.04408548214635,1.13162877088399,9.82896989571928,-0.891442061193061,0.7332379817962646,1.78003464169574,-4.231800079345703
9487-12703,125.088545586,45.5343625258,0.0541,3.5005931854248047,0.9764475226402283,0.9860178828239441,3,10.611,0.724,0.2649,0.924456200484322,0.885839205774484,1.22502247413268,9.47905295545405,-0.38484024791555,0.0154467998072505,5.30083082677247,48.27880096435547
9487-3703,124.813750999,45.2987564264,0.0433,2.497588872909546,0.9620338082313538,0.9870270192623138,3,10.257,0.528,-0.6966,0.435072886638318,2.85046523419387,1.21221399418708,9.91668750493213,-0.488855745364921,0.6898549033746425,2.57675209849629,65.6281967163086
8950-12701,192.356451251,26.7864476354,0.0453,2.9987149238586426,0.9953216314315796,0.9267882406711578,3,10.346,0.177,-0.1649,0.823228954758349,0.252036419897036,1.50892676029664,9.49451348179518,-0.188618392452146,0.07423059642314911,4.81321658001859,3.683799982070923
9487-12704,123.686398283,46.4149752823,0.0493,4.784358024597168,0.9992082118988037,0.9698759913444519,3,10.427,0.776,-0.2842,0.885069610217686,0.550166393054169,1.11019826333668,9.7963349053354,-0.438852212555481,0.11428281157031131,6.72775119449116,-61.2577018737793
9487-6104,124.120619234,45.6377455069,0.0226,5.9508748054504395,0.9998381435871124,0.9983002245426178,3,9.876,-0.295,-0.9638,0.707541749098294,0.49340767463848,1.23038541685293,9.57250195994521,-0.549208358577406,0.011917700059711933,3.38968866987036,-6.35099983215332
11014-12701,192.502500264,28.8164833368,0.0573,3.65895676612854,0.9995752274990082,0.942431777715683,3,10.969,0.267,0.1672,0.675123241452918,0.192657197216783,1.47145459959004,9.62561633129313,-0.094177395453432,0.16986699402332306,7.60197385180677,-49.35380172729492
8950-12702,195.019122857,27.0324274279,0.0232,4.377458095550537,0.8944393992424011,0.9397369623184204,3,9.34,-0.964,0.4988,0.977304360197902,0.00289646106653719,1.46656835384925,9.46550369648018,-0.194653978612688,0.2753880023956299,2.75310807715851,73.26080322265625
11009-12702,194.419408491,26.2052760386,0.0203,2.527226686477661,0.862224817276001,0.821704626083374,3,9.007,-1.509,0.0387,0.903602165174302,0.00303458828916612,1.33217176137479,9.7659268123935,-1.10018833532478,0.754377007484436,3.4279426886664,48.26139831542969
11871-3704,194.333243955,26.4322874791,0.0239,3.0770626068115234,0.7338405847549438,0.951443612575531,3,9.302,-1.115,0.362,0.498240931076803,0.0039517060234733,1.48015192041978,9.48764033991881,-0.264849568474473,0.18733899295330048,1.91352019059867,-43.0890998840332
8950-3701,194.826188526,26.8898280762,0.0183,3.0645370483398438,0.6792366206645966,0.8025590479373932,3,8.909,-1.586,0.4098,0.697655160970535,0.00227446212759404,1.40944573677401,9.56430956137301,-0.452064055881717,0.4953719973564148,1.82157043635792,80.3927001953125
8932-3701,194.65534007,27.1765554975,0.0256,4.714434623718262,0.9953744411468506,0.9613211452960968,3,9.835,0.254,0.685,0.902854422010819,2.21393729903517,1.08470026301586,9.78968542368724,-1.14731077208663,0.2542549967765808,2.47828139502065,-80.80449676513672
11014-12705,194.476509547,27.490641798,0.0166,2.426785945892334,0.9303751885890961,0.8494631946086884,3,9.799,-0.912,0.5821,0.939939687259682,0.0278058454283674,1.5235871446291,9.61291607750786,-0.00464042475296542,0.2727679908275604,3.19630268526423,-34.89699935913086
8932-6103,194.098996149,27.2339634113,0.0202,2.9609336853027344,0.6690106987953186,0.4625517874956131,3,9.03,-0.863,0.7096,0.884309932483699,0.00377386164290706,1.38882864352034,9.78414373831315,-0.135155847612204,0.3024203630773567,2.6094910837427,21.331199645996094
8932-12701,194.119122354,27.2912463845,0.0251,5.886317729949951,0.9997118711471558,0.9705979824066162,3,9.997,-0.102,0.8518,0.966406863330285,0.235190922584165,1.17750171702994,9.72404877730089,-0.531337925836895,0.0950316876516599,5.59089882191693,-29.093700408935547
11871-1902,193.245996793,26.7203862237,0.0271,2.7168495655059814,0.9074568450450897,0.9485879838466644,3,10.107,-0.609,-0.1817,0.746399448677659,0.376020392237928,1.44411323257611,9.70750542650319,-0.220011583896297,0.6020259857177734,1.91203457318071,-80.50990295410156
10495-3702,123.208230955,47.4426484048,0.0396,5.904990196228027,0.9999762773513794,0.9719513654708862,3,10.385,0.314,-0.4175,0.918358126866516,0.349539442478958,1.1916059821737,9.86836118938946,-0.466581106509524,0.07625220901988324,6.43648691173167,53.0880012512207
8935-6101,194.153758743,27.8848722825,0.0211,3.2998197078704834,0.8187580704689026,0.8621854484081268,3,9.06,-1.325,1.3455,0.585803110569257,0.00344638149386571,1.4820224043825,9.57031474402456,-0.472273414709953,0.4373429539785558,2.32241488743046,87.48370361328125
11939-3704,194.26079886,27.6566774614,0.0227,2.7751083374023438,0.9285396039485931,0.8976021111011505,3,9.413,-0.805,1.1502,0.761367716532619,0.00234796066951985,1.40121293156267,9.74089231346593,-0.14378623961591,0.21502800285816193,1.73099040555157,-47.21500015258789
9873-3702,194.364626896,27.6362425071,0.0268,2.9703433513641357,0.5661218166351318,0.895212709903717,3,9.463,-0.843,1.0058,0.924639979568989,0.00798978874114827,1.42127352507378,9.72977959266817,-0.236632047706481,0.2345840036869049,1.97812513459691,-79.61430358886719
9873-3701,194.528468033,27.5768749367,0.025,1.795158863067627,0.7045310139656067,0.931149035692215,3,9.608,-0.971,1.2675,0.911568033448459,0.00211088629222446,1.60098061556303,9.56919339353388,-0.0822058809638928,0.09480319917201996,2.40920910782947,19.153900146484375
9876-3703,194.91587852,27.5764791883,0.0167,3.740149736404419,0.8698413372039795,0.8156555593013763,3,9.046,-0.645,0.7038,0.833093733646561,0.676016972358618,1.18135703661527,9.42471067544186,-0.5128090504444,0.4667689847532004,1.53898528139884,64.88739776611328
11004-12701,196.110590139,27.304313566,0.0184,7.3733344078063965,0.9998352527618408,0.8720373809337616,3,9.25,-0.28,0.0799,0.918442687025987,0.543041658794131,1.08774490046066,9.82886308178757,-1.19189240553162,0.09543740004301071,3.43717437472079,-34.890899658203125
8949-6104,196.438214053,27.3154302587,0.0211,3.351832151412964,0.7564073204994202,0.9113304316997528,3,9.0,-1.029,0.2193,0.791709509902723,0.00621566716614,1.44498139969443,9.58222885180001,-0.484243102085711,0.6629570126533508,2.5143405704343,-57.65190124511719
11009-9102,194.844636044,26.0262160233,0.0202,3.2856316566467285,0.8612202107906342,0.8338828682899475,3,9.612,-0.614,-0.1769,0.876335538321537,0.190214568981009,1.29211688989958,9.57622058030331,-0.313135773252056,0.2888540029525757,2.85484587814872,10.567700386047363
11009-1901,194.842078419,26.7970930097,0.0215,4.244816780090332,0.8339426219463348,0.8756450116634369,3,8.958,-0.813,0.6892,0.192264603307927,0.00561205575614759,1.44120363278814,9.44161854994417,-0.242499702702267,0.5900290012359619,1.48799346554168,-10.633999824523926
8950-1901,194.819512903,27.1061297863,0.028,2.4497783184051514,0.921017587184906,0.9957118928432465,3,10.13,0.002,0.1565,0.625089600535346,1.29903617621545,1.31892071793753,9.77757210298018,-0.0689532923126462,0.4773464961512556,1.90674101408799,40.35150146484375
8931-12703,194.826892235,27.5135195829,0.0202,3.927004337310791,0.9227846562862396,0.8786246180534363,3,9.435,-1.258,1.0351,0.913197114114139,0.00341966240539457,1.42144139346278,9.6426048264359,-0.251093189659143,0.10141000151634216,3.22414574556151,-76.9844970703125
9876-3702,194.57766144,27.3108172554,0.0247,5.19089412689209,0.996662974357605,0.9915732145309448,3,9.699,-0.088,1.0098,0.766798064674028,2.01064738261472,1.0628200815299,9.97159011050908,-0.646454831325647,0.6800209879875183,2.15288277325801,46.66619873046875
11939-3703,194.355202281,27.4045722485,0.0162,0.8727432489395142,0.6645934581756592,0.9087648391723633,3,9.681,-0.755,0.0432,0.932804066020126,1.43262897878495,1.27546326441424,9.67947461869982,-0.258931250516514,0.28026700019836426,1.2922338606253,77.30690002441406
8950-3704,194.331624208,27.6138564494,0.0259,4.1845703125,0.7615715265274048,0.9163590371608734,3,9.093,-0.583,1.138,0.543798279587411,0.00346479013047769,1.4483604238146,9.3758036565299,-0.114370383856573,0.29303398728370667,2.42559402823024,-86.54810333251953
11009-6102,194.036654269,26.3167930332,0.0452,5.06079626083374,0.9660414755344391,0.9916236698627472,3,10.146,0.508,-0.7323,0.88412326547922,1.63720563615561,1.15002203056733,9.7281919460104,-0.79616676201724,0.07912620157003403,3.17866182685932,-36.974700927734375
8933-12701,194.144334079,26.4551733355,0.0453,3.7281665802001953,0.9987492561340332,0.979474663734436,3,10.464,0.017,-0.8119,0.735976878867554,0.424476920729082,1.36720731725656,9.65219468155292,-0.13415399904297,0.15810300409793854,4.54966599020527,-0.12250000238418579
11939-6101,194.144318374,27.2275450356,0.024,3.435817003250122,0.9305065870285034,0.9316092431545258,3,9.871,-0.408,0.9671,0.783831381340554,0.221058763445937,1.31232167656815,9.46394252825265,-0.421126578281624,0.04780630022287369,2.84824182290205,77.23930358886719
11939-12701,193.984616598,27.6098204481,0.0227,3.5996034145355225,0.8089533150196075,0.4054194688796997,3,9.605,-0.894,1.1287,0.759168529680202,0.00400231700803263,1.4597214321696,9.39709956718213,-0.632975385164974,0.5926330089569092,3.84510840639527,-24.056499481201172
9875-6101,194.045758003,28.1631998296,0.029,2.7741737365722656,0.9519134759902954,0.9840483069419861,3,10.225,0.237,0.1361,0.601151593692139,1.47665324330018,1.30790948032325,9.65152003114874,-0.22653735067432,0.11938399821519852,2.01931374084518,-79.38240051269531
8933-9101,194.511926521,27.978380167,0.0219,2.1753125190734863,0.6943508386611938,0.9339419007301331,3,9.201,-1.308,1.2885,0.889745515850665,0.0089716353268952,1.56685411817836,9.71870558815773,-0.232227460468056,0.5546994509506258,1.33085535259333,-81.06310272216797
11006-9102,195.092502674,28.2471105916,0.0251,1.9338635206222534,0.502031683921814,0.9206297099590302,3,9.411,-1.161,1.3367,0.725717859372373,0.00452065168774633,1.57438381914137,9.72213048838606,-0.285331830382347,0.44411998987197876,1.90637819068726,-61.130699157714844
8950-12705,194.733135283,27.8334449764,0.0251,5.061166763305664,0.9994344413280487,0.6536893248558044,3,10.619,-0.011,1.3055,0.784912572545905,0.382094687800243,1.45469768910738,9.62821945277127,-0.0228770640048415,0.1685200035572052,5.11186812722176,-22.472000122070312
9874-12703,195.13905648,27.8242262694,0.0273,3.0557923316955566,0.6453846395015717,0.9213789701461792,3,9.669,-0.127,1.3716,0.937704469230772,0.00519258502406156,1.53965830499049,9.68985410073791,-0.141434302681474,0.17460699379444122,2.55187488678123,70.91310119628906
9874-6103,195.412986614,28.2458127998,0.0253,2.451432943344116,0.5654495656490326,0.7939380407333374,3,9.434,-0.738,1.0296,0.895933689218299,0.00442817892807671,1.49039305035803,9.65811918287566,-0.261787986604854,0.30250900983810425,2.28324078863671,48.192298889160156
8934-6102,196.046877685,27.490442753,0.0178,0.8992229104042053,0.5832579433917999,0.7468825876712799,3,9.928,-0.509,0.2874,0.864905820796316,0.230611896436392,1.51658560950913,9.63596673686095,-0.102526425565546,0.1088184724610745,2.1176969874295,-60.741798400878906
9879-6102,197.006915793,26.7653864079,0.0341,4.225950717926025,0.9997478723526001,0.9694949984550476,3,10.836,0.359,-0.849,0.954510569287863,0.414035333174536,1.3823168511838,9.46128545578079,-0.254287687293959,0.48615527901462685,5.07594164656239,9.988499641418457
11004-12705,196.117632043,26.6719551868,0.036,4.234424114227295,0.9989285171031952,0.9915364682674408,3,10.82,0.211,-0.5158,0.92803105272979,0.437846353128631,1.34152258289037,9.66000265352653,-0.168547217305185,0.6068433908700024,6.05894451194555,-23.58060073852539
11004-9101,196.413014946,26.106523256,0.0211,6.552257537841797,0.9972712397575378,0.8950133323669434,3,9.44,-0.386,-0.353,0.599738057137003,0.433082294501429,1.16137927591433,9.87461302111847,-0.407565935362469,0.030873112380504608,2.90162666385616,9.501700401306152
9876-6102,195.880152661,28.0923261772,0.0211,3.8115696907043457,0.8767368495464325,0.9905080199241638,3,9.656,-0.889,1.556,0.94948094983482,0.0050111977994731,1.6646681866245,9.57326161307518,-0.0119419437367469,0.0014351305653864759,2.32398765911062,-32.646400451660156
9877-3703,195.960414326,28.0544224378,0.021,4.817383289337158,0.9664903283119202,0.9864688217639923,3,9.282,-0.507,1.411,0.943177096436677,0.0114606751197848,1.46372830349681,9.4358283216303,-0.238859856260395,0.13392899930477142,1.91605173215959,76.51850128173828
9880-12702,195.646572699,27.439449824,0.0181,2.7249820232391357,0.573329746723175,0.28835465759038925,3,9.32,-0.345,0.3312,0.915443045259122,0.00332010265667866,1.29356184083171,9.65867251290215,-0.194418832253326,0.4321489930152893,3.368414817551,-37.14179992675781
8935-6104,195.532908091,27.6483139087,0.023,2.343109607696533,0.8585673272609711,0.8347373008728027,3,10.249,0.382,0.8671,0.560531370655236,1.96431273928728,1.30131417967385,9.49024587351866,-0.295348128781776,0.37009599804878235,2.97158051162691,-20.515199661254883
8932-12704,196.472871111,28.1124344082,0.0246,3.6092214584350586,0.9862737953662872,0.908257007598877,3,10.122,0.122,0.3143,0.890887628398306,0.202725652264043,1.38335642220643,9.72649174651714,-0.119264335576633,0.2908339866358466,4.89283330822354,77.06590270996094
9880-3704,196.18057729,28.2515835149,0.0219,4.619112491607666,0.8383807837963104,0.9344335496425629,3,8.947,-0.894,0.701,0.547141799045739,0.00436025973377435,1.41285251404106,9.4241431091771,-0.333946451830743,0.3265480101108551,1.69533128970974,-30.150699615478516
8932-9102,196.651709133,27.8729460666,0.0209,4.413495063781738,0.9924807846546173,0.9582178890705109,3,10.009,0.146,0.3498,0.689530139908116,0.99322766207518,1.31479684633902,9.54348867011793,-0.52001662868442,0.3243358195579241,3.40996378976888,38.06769943237305
11004-3702,197.010790772,27.3112132886,0.0196,5.703268527984619,0.9988443553447723,0.9647558629512787,3,9.295,-0.304,-0.0365,0.820644905392506,1.91864428771054,1.11610517496228,9.86835115750631,-1.04208831130856,0.3419789969921112,1.97982427399837,-63.484100341796875
9878-3704,201.643064072,26.305796017,0.0338,2.7822797298431396,0.8487050235271454,0.9360684752464294,3,9.572,-0.587,-0.7591,0.922274894911492,0.612963021552542,1.2288902386778,9.62704415754838,-0.425793952713109,0.40259501338005066,1.55050128926279,82.79440307617188
9878-12703,201.539281332,26.7701144238,0.0371,6.136248588562012,0.9998985528945923,0.9424220025539398,3,9.667,-0.127,0.161,0.871800233164506,0.62375220982694,1.12876606193749,9.79811393034578,-0.892548299889372,0.1051110029220581,4.40201893636157,-52.99879837036133
8983-6103,204.62363137,26.0775874748,0.0294,4.022000789642334,0.9957908391952515,0.9819828271865845,3,9.836,-0.477,0.03,0.602146707206677,0.276102927440915,1.41107239858432,9.65004820582842,-0.241644351756332,0.5465379953384399,3.3019083052568,54.21699905395508
8983-12702,203.809658755,25.5823074729,0.0353,5.294113636016846,0.9961795508861542,0.8862326443195343,3,9.54,-0.842,-0.7361,0.956319380662397,0.0847311470849742,1.25740331546001,9.54244083539404,-0.3486051384623,0.1612289994955063,3.40690889306461,-73.0509033203125
8983-6101,203.841741304,25.44913917,0.0404,7.0893235206604,0.9975496232509613,0.9980665743350983,3,9.725,-0.177,-0.9028,0.855082462440375,0.471294821883643,1.20284197552824,9.59477878724686,-0.789582108277263,0.3805469870567322,3.10935311823861,-79.0186996459961
9878-12705,202.754846269,25.9255666821,0.0652,3.598784923553467,0.992101788520813,0.9857088625431061,3,10.844,0.678,-0.5468,0.966833802983925,0.338191744332104,1.27386822891172,9.52282225050106,-0.0300429955661071,0.2877010107040405,7.00850789551529,13.157600402832031
8984-6101,202.322083229,26.7884519482,0.0242,4.801391124725342,0.9927217364311218,0.9967713356018066,3,9.85,-0.632,-0.3703,0.598770137194532,0.598517989168742,1.30131356970977,9.59927422012945,-0.538808527092139,0.14349901676177979,3.1302642935523,57.47129821777344
9878-9101,202.140621348,26.4085831623,0.0382,6.509692668914795,0.9982903599739075,0.9976785778999329,3,9.568,-0.432,-0.2625,0.92380255936595,0.451642788129753,1.17310234584067,9.71071186691823,-0.496132659731489,0.39236098527908325,3.05858088376703,-63.19350051879883
8984-12702,203.595697436,27.4613412409,0.0391,7.0656867027282715,0.9987251460552216,0.9802972972393036,3,9.563,-0.159,-0.4422,0.536298833917208,0.182381131825435,1.12507059743064,9.85613779106526,-0.88837330726662,0.1654840111732483,4.17276741521104,76.13529968261719
9881-9102,205.386543129,25.3121083012,0.0392,5.596812725067139,0.9996313452720642,0.9985829889774323,3,9.628,0.231,-0.9858,0.951500192880231,0.53658319533247,1.05717381489401,9.61610814248673,-0.993080338263753,0.15946799516677856,6.11801031962717,1.057800054550171
8952-12705,206.036124092,26.3489140635,0.0651,4.5596022605896,0.9997274875640869,0.9950106739997864,3,10.901,0.637,0.1867,0.918789796515945,0.363646480283797,1.27256004538013,9.57307272439051,-0.161317111615731,0.09592453794642354,7.37510959342799,-14.699799537658691
11743-12702,118.34399128,13.2176201275,0.0478,5.387022972106934,0.9957261681556702,0.8459097445011139,3,10.138,0.106,0.6839,0.816084433764603,0.172668949352529,1.18525915364818,9.72158259382151,-0.859280950854522,7.603260009946755e-34,7.45749789271793,12.412599563598633
11743-1901,118.49108998,14.6996414879,0.0479,2.398117780685425,0.8985519409179688,0.8539426028728485,3,10.479,0.431,0.7822,0.725706273895199,1.03344141474832,1.25690200603514,9.64599814222317,-0.483233231467882,0.4239281239468056,2.81672507713657,57.23350143432617
11743-12704,118.731917828,14.7167640843,0.0491,3.6431655883789062,0.9134214222431183,0.9454605877399445,3,10.576,-0.066,0.9246,0.950617507564844,0.109684772872771,1.43831261115627,9.54258236692409,-0.0648129268427088,0.129380002617836,5.2386924022741,-16.709199905395508
10217-9101,118.831445476,14.4171184641,0.0295,2.97860050201416,0.7888606786727905,0.5105777680873871,3,9.154,-0.298,-0.3245,0.506652200340535,0.0327788692322915,1.09658664512589,9.92585173134852,0.0656252309830503,0.7135609984397888,4.6355977954274,-14.996899604797363
11743-6104,118.818551049,14.4344465536,0.0291,3.4597582817077637,0.9684326946735382,0.9226240515708923,3,10.548,0.148,-0.5754,0.669987043104358,0.300239151530106,1.42713735242034,9.61781759502911,-0.186688338370636,0.34237354340346815,4.38851419564378,31.552799224853516
10217-12705,119.505587809,14.7026287414,0.0473,4.536076068878174,0.9975429475307465,0.8493448197841644,3,11.209,0.806,0.3779,0.974065013727391,0.24620528318366,1.28718413634435,9.49811443560051,-0.150488721568024,0.09674143046140671,8.54215285434954,79.48390197753906
10217-3701,118.693207358,14.3594231641,0.0496,3.124437093734741,0.950261801481247,0.9862552285194397,3,10.513,0.594,0.2287,0.545929537749974,1.4113533114971,1.36127491031565,9.58157373197151,-0.183897402067904,0.2718835845837338,2.8099054035494,67.5
11744-9102,121.9207632,14.9432527135,0.0287,4.280148983001709,0.9983599483966827,0.848690390586853,3,10.735,0.17,-0.6796,0.933933373236431,0.269433016538606,1.34962868984393,9.58625860262399,-0.143279778428677,0.09269830584526062,3.990144008497,40.13090133666992
11744-6103,121.176291463,15.7757325894,0.0293,2.677203893661499,0.6427683532238007,0.6702418029308319,3,10.583,-0.075,-0.5972,0.805893911961352,0.350065548875481,1.38591712903303,9.77988867470712,-0.0951672830985803,0.24899999797344208,3.24260716201358,49.77220153808594
8241-6102,126.059633434,17.3319505175,0.0373,4.540069580078125,0.9946586191654205,0.9766135811805725,3,10.576,0.908,-1.0512,0.973918930268662,1.64592213267929,1.15193860824416,9.80844491611828,-0.376061430019374,0.11447697877883911,3.91930040147895,-87.75
8722-3703,125.931663697,51.6080333361,0.0178,4.379264831542969,0.6554854810237885,0.8553401231765747,3,9.106,-0.913,-0.5615,0.667701319044257,0.340873799750312,1.19533392481355,9.56841179674321,-0.497264803343951,0.3578369915485382,1.68635062330824,-68.2146987915039
8241-9101,126.898019245,17.9185088062,0.059,3.71315336227417,0.9871875047683716,0.8640801012516022,3,10.981,0.406,0.7637,0.72618557906383,0.63799071530458,1.3957883187169,9.67218347462741,0.00279107602181453,0.44350698590278625,4.93792887993412,27.053600311279297
8241-3703,126.461187965,18.1666896663,0.0289,5.666706562042236,0.9980956614017487,0.8808657824993134,3,10.053,0.1,-0.9412,0.968242360014568,0.877606637820818,1.15618768125909,9.63260648515489,-0.704206387593289,0.5663821750751393,3.01787891900245,-75.33999633789062
8241-3704,126.568911749,17.3624515911,0.0659,4.091646194458008,0.9964026212692261,0.9440097510814667,3,11.139,0.996,-0.6454,0.851500339167793,1.107167109173,1.17423412110898,9.57766811919935,-0.451327279834735,0.08476430177688599,6.27888058000199,32.97529983520508
10495-12705,126.435741189,47.7842618758,0.0488,5.049036026000977,0.9973912239074707,0.9969928860664368,3,10.515,0.448,-1.0615,0.809500558857315,0.667656104717987,1.26897735444156,9.6358308368259,-0.323359256741976,0.71663898229599,5.07168391168753,-84.68479919433594
8245-1901,135.365942781,21.1751193666,0.0255,4.7017693519592285,0.9916233718395233,0.7595879435539246,3,9.9,-0.165,-0.7971,0.853228145898458,0.3978563868723,1.11549633031246,9.71484901791527,-0.46206920182421,0.7343350052833557,3.77391815623916,-7.7403998374938965
8245-6103,137.222314842,21.9666091807,0.0343,5.990919589996338,0.999724954366684,0.9238618910312653,3,9.668,-0.201,-0.1295,0.871438081171533,0.246541685727599,1.10910407955028,9.82372794777456,-0.739229696808439,0.028380300849676132,4.32063610981607,-81.5625
8722-12704,126.445367984,49.5734513029,0.0238,5.564084529876709,0.9995207786560059,0.9853859841823578,3,10.004,-0.377,-1.3152,0.946691606700758,0.138498113608595,1.260951210969,9.39434014185511,-0.428472390244104,0.03270098567008972,5.28165083614895,36.455501556396484
8245-9101,136.64269,20.40397,0.0266,5.965520858764648,0.9988286793231964,0.9955086708068848,3,9.777,-0.448,-0.1274,0.879563616275187,0.171596174244228,1.21549075071114,9.64101639227434,-0.312124397033694,0.0061992499977350235,3.91769052686799,49.27130126953125
8722-12705,127.508426887,49.6860914461,0.0238,7.226032733917236,0.9998869001865387,0.9901387989521027,3,10.163,-0.213,-1.3313,0.956674147960145,0.343862066588803,1.20430085100435,9.49510052372711,-0.449767680526382,0.07294345647096634,5.22038845635684,-63.94110107421875
8243-9101,128.178383835,52.4167757799,0.0433,5.7795209884643555,0.9932751953601837,0.9851534962654114,3,10.002,0.428,-0.2213,0.894910516919491,1.87967678965974,1.08707738035654,9.84430171311504,-0.898180981206171,0.07229390602353553,3.61039789449633,-71.05049896240234
8723-12705,129.804014054,53.6235334259,0.0321,5.093286991119385,0.9999798536300659,0.9922766983509064,3,11.046,0.489,-0.0076,0.973243733274368,0.230090858602514,1.34565368180136,9.58211059136824,-0.134016106288993,0.11523579061031342,7.57949526841856,82.59559631347656
8244-1902,130.915071636,50.3865086658,0.0392,2.306434392929077,0.9667923152446747,0.968454122543335,3,10.19,-0.599,-0.8991,0.60032279654743,0.0862905458705031,1.52918295387474,9.59102168035025,-0.0959409046886402,0.3798089921474457,2.70978519932401,0.005100000184029341
8244-6101,130.454908959,50.7864246426,0.0544,3.5592823028564453,0.9892513155937195,0.8968040943145752,3,11.139,0.604,-0.8391,0.867084417166017,0.615666907414957,1.26765226922602,9.62068663221417,-0.122934163817101,0.08467374436695758,6.25687539633822,15.397299766540527
8244-6102,130.766355649,51.3256549323,0.0305,2.3878891468048096,0.8798357546329498,0.8762794435024261,3,10.582,0.578,-0.88,0.724548617767192,0.356419040836179,1.42549913290801,9.53681789407826,-0.249657444836515,0.3192780017852783,4.00581068791311,-29.04789924621582
8244-12702,131.513430659,51.201502079,0.0454,5.706150054931641,0.9990938305854797,0.9084136188030243,3,10.004,0.062,-0.6256,0.925643164152494,0.166354915262014,1.14223809210212,9.68803394972675,-0.525757800117888,0.06072300672531128,6.33595541834672,79.85420227050781
8724-9102,132.602403362,53.8970342807,0.0388,6.877082824707031,0.9984028339385986,0.9931116998195648,3,9.682,-0.272,-0.4726,0.902113652476548,0.368341035294164,1.22385316617453,9.35834765915919,-0.568017379232127,0.33755800127983093,3.18349680333943,87.58429718017578
8724-12701,130.335246061,53.9386514555,0.0316,5.085369110107422,0.9998390376567841,0.979338139295578,3,10.706,0.066,-0.0234,0.915026367153017,0.116719989811134,1.41717090424727,9.53703416092227,-0.190941396079054,0.037331998348236084,8.143431614683,-70.7302017211914
8724-6103,130.058104484,54.6982113065,0.0423,3.5616724491119385,0.9219026863574982,0.7537370324134827,3,9.704,-0.078,0.0333,0.97211999613754,0.0725643253145804,1.26389819051337,9.86625746318272,-0.720203309955578,0.5932549834251404,2.79307189542076,-44.31650161743164
8724-12704,131.497749561,54.4433559035,0.0307,4.767019271850586,0.9955125153064728,0.8109936714172363,3,9.542,-0.746,0.0047,0.762542632384454,0.05628396636542,1.30218047850386,9.59391474723816,-0.297435661465531,0.3264062217968086,5.51384517268238,76.20500183105469
8438-12705,150.04493465,18.201636494,0.0494,3.597292184829712,0.9824963510036469,0.9930208325386047,3,10.502,-0.113,-0.9964,0.804971784191931,0.12862788725673,1.15891827034537,9.31099370657795,-1.26294789583452,0.25147101283073425,6.29452551423358,-55.02399826049805
8438-12704,149.972700701,18.5969436416,0.0551,3.424278497695923,0.9938682615756989,0.959041565656662,3,10.594,0.332,-0.9182,0.934057518468464,0.1878355823658,1.27151272962314,9.30659447583285,-0.287807610764573,0.08760759979486465,6.58668413250722,-14.102999687194824
8244-3702,131.815007291,51.2458059073,0.0275,2.322288990020752,0.5194524675607681,0.8441060483455658,3,10.119,0.11,-0.5922,0.926291577829367,1.29081904738934,1.23105550303718,9.64331712578282,-0.246003429207838,0.23347699642181396,2.76622511685114,-26.943899154663086
8243-12705,131.614974049,53.0456399873,0.0455,6.268815040588379,0.9998966455459595,0.9893016517162323,3,10.036,-0.116,-0.1591,0.911244902867751,0.185669875127734,1.15368397247161,9.51550419162017,-0.55513935049977,0.03201470151543617,6.29666950725141,35.368099212646484
12512-6104,147.869389391,-0.562736184747,0.0372,1.9749720096588135,0.5326896905899048,0.9799055755138397,3,9.99,-0.049,-0.9179,0.390220426598746,1.09561586351281,1.30419308101614,9.6596377608752,-0.511689132572424,0.1702439934015274,2.37143252134055,42.921199798583984
10001-6102,132.653991697,57.3596675436,0.0261,3.8936846256256104,0.9955102801322937,0.9867988228797913,3,10.782,0.062,-0.9563,0.81827720898516,0.795536275973937,1.45562604287297,9.66822316622493,-0.0473949471988357,0.32585999369621277,3.31027046103894,24.40719985961914
10001-12701,133.371090612,57.5984251446,0.0392,6.564641952514648,0.9992548227310181,0.9989924430847168,3,9.816,-0.168,0.2166,0.893307780094084,0.519593644452805,1.18567291686869,9.73808790023881,-0.932867282207566,0.0014020916118303683,3.96315663625931,24.98349952697754
10001-9101,133.87809679,57.5645448676,0.0401,6.347990989685059,0.9997464418411255,0.9660401046276093,3,9.684,-0.098,0.5203,0.772262359449354,0.46327491802082,1.17185408705223,9.7734423680739,-0.724092956323816,0.1957390010356903,3.87886271707527,19.91200065612793
8248-12704,137.927314247,17.7621856809,0.0562,5.158453941345215,0.9999606609344482,0.9792118966579437,3,11.136,0.693,-0.874,0.951832231265133,0.156586753781471,1.34664999281272,9.39894615134807,-0.139095443465531,0.056339774280786514,10.2327180649098,71.19529724121094
8724-9101,133.170095057,54.4342057094,0.0383,5.581244468688965,0.9717190861701965,0.9305800199508667,3,9.55,-0.258,-0.4601,0.977703092855712,0.391368266809199,1.16398581902926,9.70240773480348,-0.552283082857277,0.2071946329274474,3.65799547680255,-65.15859985351562
8724-3704,132.261525293,53.8385113934,0.0304,3.7160940170288086,0.8393146991729736,0.9336089491844177,3,9.54,-0.809,0.0375,0.73288531122206,0.190243942086114,1.36356149821564,9.61761359734968,-0.197139599990815,0.3277216820593687,2.70755061905586,-26.027700424194336
8724-12705,133.582797957,54.4577674574,0.0248,5.919889450073242,0.9991610646247864,0.6003997325897217,3,10.132,-0.553,-0.673,0.957769258716958,0.295448264685666,1.30269215123224,9.7049713577887,-0.232216778728697,0.12252700328826904,5.42327153135094,-82.20279693603516
8721-9101,134.67238225,54.2181381903,0.038,5.067481517791748,0.9992485344409943,0.988003134727478,3,9.718,-0.774,0.4452,0.954648502494346,0.0572623531651105,1.36213886438009,9.57925787309203,-0.385192124891763,0.16443097591400146,3.49181925124921,-8.607000350952148
8721-12702,134.599442853,55.0548607803,0.0439,5.519686698913574,0.9975623786449432,0.8716292977333069,3,10.275,-0.119,-0.1453,0.591306609212741,0.0451355685519052,1.22980887335934,9.61300299528873,-0.603630002098854,0.4137566563969902,5.06840311762944,-15.646900177001953
8448-9101,164.447297813,21.2334302122,0.0587,5.268736362457275,0.9978986084461212,0.9395372271537781,3,10.713,0.479,-0.8208,0.948327101808105,0.248365038846536,1.23709502917259,9.71412310214957,-0.279647572218168,0.0810500061808008,7.38154437289522,34.143699645996094
8448-6102,165.187846805,22.2877536136,0.0229,6.228761672973633,0.9972580969333649,0.9868316352367401,3,9.281,-0.635,-0.7232,0.940575198366769,0.528455246729425,1.18800595023177,9.49992676022076,-0.751730221239003,0.0015362199628725648,2.84847008600224,35.29359817504883
8448-12703,166.808724994,23.0192444293,0.0738,4.107015132904053,0.9854749143123627,0.9859531819820404,3,11.11,0.414,-0.5448,0.8266779896929,0.152472125965321,1.43997582311664,9.80178031487897,-0.128789237897956,0.11196202039718628,9.43407320342753,-34.53099822998047
8449-12701,167.380590889,22.4280050325,0.0223,5.89606237411499,0.986367404460907,0.9170395731925964,3,9.143,-0.981,-0.2218,0.802669126042934,0.0845151643971698,1.19322399992369,9.54566899405585,-1.21213196407665,0.19930100440979004,3.80273949528686,-73.93609619140625
8449-6101,169.243276644,23.1917783127,0.0212,6.681024074554443,0.9895685315132141,0.9336958825588226,3,8.998,-0.676,0.4482,0.623507892691061,0.663760113483767,1.14252126538025,9.39693165210762,-1.17585385062478,0.701537013053894,2.3711230957891,8.112700462341309
8449-12702,168.375102601,23.1770062118,0.0207,5.4988603591918945,0.9945509433746338,0.8984933197498322,3,9.725,-0.337,0.3177,0.81016014217063,0.200025552937346,1.22390955970252,9.80087158559549,-0.811472923556963,0.09507383618417108,5.49781349074842,4.329100131988525
8450-6102,171.748834197,21.1416757174,0.0418,6.49831485748291,0.9997144043445587,0.9765952229499817,3,10.308,0.507,0.26,0.816418254858172,1.08406123415358,1.13254820520879,9.49119770213811,-0.629773729858976,0.0120387002825737,4.68526800395971,43.525299072265625
8338-6103,172.512499091,23.463632617,0.0333,4.176680088043213,0.9976323246955872,0.9573450088500977,3,10.206,-0.274,-0.1032,0.806176134475947,0.256435904136502,1.43438649762771,9.68934118338305,-0.0610694259423951,0.1437117292619841,4.41700617003852,-40.541900634765625
8450-9101,171.103882174,23.6486056244,0.0278,4.939988136291504,0.9499737322330475,0.9916062951087952,3,10.095,-0.364,-0.2691,0.861602396390276,0.272488533851086,1.27062783143539,9.64777010474542,-0.282387907065526,0.3511349856853485,4.03472508097461,24.770599365234375
8450-9102,172.428587544,21.2600297251,0.0493,1.8950833082199097,0.9129911363124847,0.9581963121891022,3,10.403,-0.245,-0.7137,0.859759704985528,0.210557376465608,1.39886522893169,9.69897451400757,-0.108846708311878,0.282016949807281,4.31062223504736,-87.10980224609375
8338-9101,171.96642307,21.4092051085,0.0218,4.8539299964904785,0.8931645154953003,0.9719110131263733,3,9.265,-1.25,-0.0018,0.929426701646461,0.0517158776770624,1.28986315511626,9.70391428109371,-0.256291259667187,0.6040979623794556,3.03942966032996,65.6552963256836
8338-3702,171.187927606,22.8719360936,0.0193,4.842453956604004,0.9888249635696411,0.9893783032894135,3,9.531,-0.693,-0.3663,0.837332923856779,0.295330199548424,1.25009274614106,9.59425704888623,-0.317221615696796,0.19047200679779053,1.93947564951999,3.8457000255584717
8450-12702,171.521625208,22.0571410858,0.0405,5.507596015930176,0.9995823502540588,0.932647705078125,3,9.818,-0.162,-0.6733,0.767939478373467,0.083472273926717,1.19308043069125,9.73712257038463,-0.595875383025468,0.14213341501440557,6.8908043332241,72.74579620361328
8450-1902,172.171842047,21.8469437624,0.0335,1.8858859539031982,0.5816833972930908,0.9230090081691742,3,10.449,-0.185,-0.0445,0.697464567763245,0.577136661757895,1.50508856839631,9.62528324753347,0.0364204107134631,0.3167420029640198,1.80236699231164,-66.2136001586914
8338-3704,172.563988015,22.9920100593,0.0332,2.6126880645751953,0.7269632518291473,0.9887392520904541,3,10.336,0.133,0.2872,0.662528077253331,0.899617115675549,1.42108875259,9.53469411917407,-0.0763185295492713,0.350671069241755,2.73390043661848,38.050899505615234
8338-6104,173.766095443,22.5151645563,0.0224,3.9722893238067627,0.9488914608955383,0.9812254309654236,3,9.313,-0.541,-0.0902,0.677399434564075,1.1918637607859,1.15054275237144,9.72142110159902,-0.48740262801599,0.047301601618528366,1.36119424472915,64.68309783935547
8310-12702,178.474223049,22.0356704467,0.0256,2.5887553691864014,0.9459374248981476,0.9300336539745331,3,10.064,-0.337,-0.0575,0.529985025335159,0.15646627222097,1.38364196650163,9.5901679178681,-0.409441287243607,0.7158709764480591,3.98248796272367,-57.085601806640625
8310-6103,178.253949759,23.0398802873,0.0226,3.4682421684265137,0.7207929193973541,0.898626834154129,3,9.217,-0.954,-0.0691,0.639566901269476,0.276624884616057,1.25562796740158,9.44580144207887,-0.496703363789452,0.42028000950813293,1.88769682151124,9.166000366210938
8310-12705,179.561883968,21.8997431582,0.0206,3.2615010738372803,0.9928115606307983,0.9361429512500763,3,9.631,-1.106,-0.4124,0.633182496446732,0.195636731462774,1.29350917306723,9.68998854039895,-0.209321317296814,0.4345470070838928,2.47282415085766,-59.997501373291016
8310-12703,178.764490254,24.012521948,0.0771,4.065878391265869,0.9997432827949524,0.9688933193683624,3,11.13,0.595,-0.9569,0.9675362475589,0.36063419107067,1.29944805312148,9.55746714033261,-0.1768260057263,0.15046163884002073,5.95222601750032,-14.362299919128418
11974-6103,238.511371902,10.6234822875,0.0413,4.677151203155518,0.7789287567138672,0.860592246055603,3,9.611,-0.146,0.196,0.951974417844312,0.356412365504791,1.15987036065027,9.89322534281798,-0.490685833042318,0.7531290054321289,3.07878922806422,71.28209686279297
10222-12702,43.943883293,-8.40880774285,0.0623,3.932392120361328,0.9954220652580261,0.9602270126342773,3,11.278,0.631,-0.9828,0.840681097188437,0.238354718480006,1.34417807272673,9.64318563047081,-0.135539786810657,0.0499643012881279,10.1824350325367,-44.61029815673828
8438-12702,149.750927326,17.8171406699,0.0254,4.282747268676758,0.9951692223548889,0.9284287393093109,3,10.761,0.495,-0.2735,0.958859775017611,0.466453452746461,1.22148160737409,9.58653946115512,-0.200729445315371,0.02192859910428524,5.83953347410468,17.58530044555664
8438-9102,149.269959506,17.6162234928,0.0775,2.1369926929473877,0.6481795012950897,0.7057339251041412,3,11.113,0.819,-0.62,0.63141613233257,0.907354442349158,1.28593630074661,9.71760626369052,-0.168139884595976,0.8314409852027893,7.11230814998423,38.28020095825195
10222-3701,43.3520007983,-8.87881317257,0.057,1.1317591667175293,0.7343920767307281,0.6007331013679504,3,11.009,0.223,-0.2158,0.798128403567973,0.116806747245716,1.31043974176815,9.34403832416342,-0.685404824935877,0.23481500148773193,10.1328849796512,10.836600303649902
8438-6104,150.267752951,17.0701283297,0.0437,5.384992599487305,0.9967829883098602,0.9841283857822418,3,9.851,0.036,-1.0383,0.860192965954578,0.886045701471768,1.14052472577262,9.80298867755466,-0.471279933612154,0.48358801007270813,3.04393995300759,-85.98249816894531
10222-6103,42.9848765783,-8.37704983026,0.0619,4.836416244506836,0.9847154319286346,0.7363222241401672,3,11.014,0.77,-1.0034,0.793836176354411,0.234017384661891,1.32674304446182,9.72094286234692,-0.0341331174964028,0.22963350804658766,8.29945719074437,-69.61630249023438
10222-12701,43.0975056849,-8.51039014523,0.0168,3.1534621715545654,0.911154568195343,0.9289838373661041,3,10.667,-0.066,-0.3536,0.739138387130294,0.183452373222468,1.6557908002037,9.63141746087508,-0.0203219759964733,0.46020400524139404,3.17668557797735,12.910599708557129
10222-9101,43.297016234,-7.53251485588,0.0367,5.631702899932861,0.9909293353557587,0.9477334916591644,3,9.617,-0.285,-0.7343,0.826524941329732,0.479735512697201,1.14821104106067,9.83483464260293,-0.488778441361707,0.10479100048542023,3.05475965251753,80.82279968261719
10222-12703,44.4928741137,-6.69840791282,0.0292,3.8914718627929688,0.9151106774806976,0.9796591699123383,3,9.989,-0.354,-0.2531,0.723833270488471,0.410036136771507,1.41626246176097,9.6098630524645,-0.329365044862333,0.21079899370670319,2.80230840493269,60.13410186767578
10222-12705,45.1052926568,-8.27625811308,0.044,6.357236862182617,0.9982860386371613,0.9664468169212341,3,9.991,-0.078,-1.4282,0.86291314576934,0.23661947486592,1.19129019517971,9.69695952492531,-0.908837314236044,0.03400139883160591,5.96064079512731,-29.399900436401367
9188-12702,48.795072435,-7.49882838705,0.0317,5.567483425140381,0.998396635055542,0.911925196647644,3,10.047,0.076,-0.2812,0.887922398373852,0.130414393248845,1.10174400496818,9.83085106888203,-0.733257305471583,0.005020350217819214,6.17415240717485,-60.4202995300293
9188-9102,48.5906199656,-7.73068781901,0.0231,6.628574371337891,0.9997284412384033,0.9968982338905334,3,10.359,0.487,-1.4921,0.71571734574809,1.81579391945615,1.18107997685681,9.51573300072641,-0.605193401459191,0.0014971599448472261,3.48700399324192,24.951400756835938
9188-3701,48.0278668654,-8.23257808012,0.0136,4.517027854919434,0.9091242253780365,0.9315029382705688,3,9.221,-0.703,-1.1628,0.717400933630219,1.34146425910427,1.16845346429051,9.76552209276141,-1.10066800385412,0.5073450207710266,1.26149857393925,48.117401123046875
9188-12701,47.9334584581,-6.36524860738,0.0364,6.1269121170043945,0.9979031980037689,0.6066952347755432,3,9.502,-0.417,-0.7545,0.849892043485214,0.203060975238359,1.16924082077817,9.65678643602313,-1.00767129572353,0.18285199999809265,5.58054710232205,12.799099922180176
9188-6103,48.5958035273,-6.76390745674,0.0306,2.186830759048462,0.9839886128902435,0.917525589466095,3,10.77,0.181,-0.3837,0.766744508176376,0.738044807758637,1.40185643565061,9.77282543712192,-0.0755595642700556,0.4853140115737915,3.39551543079213,-75.26920318603516
9188-12705,48.9109712372,-7.07881660757,0.0132,6.248000144958496,0.9987837672233582,0.9724591374397278,3,9.348,-0.711,-1.1896,0.931202890544401,0.854747144206905,1.2238263679622,9.50218699050671,-0.428807563914193,0.2551819980144501,2.83250963149408,73.4000015258789
9189-9101,50.4165865382,-6.63561467704,0.0348,4.201916217803955,0.9979288578033447,0.9092997312545776,3,10.749,0.249,-0.6117,0.964501818409338,0.28939080827558,1.30047177383416,9.75856306865962,-0.161797938759279,0.020719900727272034,5.23382725393814,-34.635799407958984
9189-12701,50.8524187376,-6.68755808668,0.041,2.7709219455718994,0.9582835137844086,0.9771069586277008,3,9.993,-0.482,-0.5216,0.955393599543658,0.176976283364421,1.33631402681479,9.61638557405182,-0.479666687683626,0.01050450000911951,4.30638414560566,34.118099212646484
9189-12704,51.2982598192,-6.1809464008,0.0337,5.886817455291748,0.9999455213546753,0.9750457108020782,3,11.291,1.076,0.2151,0.909044065432523,1.05569414219498,1.20983722898512,9.6426011971753,-0.246615573909131,0.04462460055947304,6.78748796367875,-55.82099914550781
9189-3702,51.3574747489,-6.43609302549,0.0378,3.2648122310638428,0.8865588009357452,0.8872270286083221,3,9.774,-0.132,-0.2962,0.928209356501308,0.979418300287425,1.12367885211669,9.85005672242906,-0.458067710795487,0.4662719964981079,1.74772904666304,-14.44260025024414
9190-6102,53.3039848288,-7.54959681334,0.0341,4.482503890991211,0.9756668508052826,0.7860724031925201,3,10.723,0.789,-0.5199,0.974388321780666,0.450982282338618,1.24871142441774,9.41069037649367,-0.37412866841663,0.91143798828125,5.54659397650238,-24.623699188232422
9190-12701,53.3728130918,-7.55241140983,0.0172,6.169491291046143,0.9994552135467529,0.9782514870166779,3,9.43,-0.682,-0.4423,0.924999962375906,0.339782671802075,1.15921455822061,9.53378016587459,-1.07345879261542,0.0038839199114590883,3.13569316266955,56.16699981689453
9189-3704,53.1331123591,-7.63118319823,0.0425,4.505209922790527,0.915129154920578,0.9164151251316071,3,10.022,0.314,-0.8482,0.615246856210578,1.49731815595573,1.11392133526698,9.72483505769209,-0.631243186888068,0.43837499618530273,3.47869401758854,64.1613998413086
9190-12704,53.9427870315,-5.87943611564,0.0376,5.146432399749756,0.9585576355457306,0.8013139367103577,3,9.662,-0.55,-0.5038,0.982330707251164,0.112831895418444,1.11149922711321,9.74703948232863,-0.414576619095875,0.24536700546741486,4.75896484878622,-66.07610321044922
8727-3704,56.3970975171,-7.3842910479,0.0285,3.0824077129364014,0.6035312414169312,0.8012258410453796,3,9.405,-0.784,0.2603,0.375882299349145,0.063665960617667,1.35616687917231,9.46755949704334,-0.282534271147516,0.2569890022277832,2.60642337443158,89.02989959716797
8310-1902,180.254523622,23.7248762743,0.0296,3.392657995223999,0.8828847706317902,0.984241247177124,3,9.719,-0.219,-0.9169,0.728211450040509,1.70409957728028,1.23902969805149,9.66029741210166,-0.505453000074685,0.08132810145616531,1.67932813850751,54.078800201416016
8727-6104,55.7745055316,-6.77932933658,0.0216,7.197397708892822,0.9973933100700378,0.9879638254642487,3,9.017,-0.879,-0.3249,0.714783522491236,0.149825911830178,1.20204253890374,9.36376430916063,-0.614626409188665,0.060922980308532715,2.74971892605186,19.198200225830078
8727-12704,55.2271191319,-6.67337753177,0.0223,7.273107528686523,0.9999110698699951,0.9941822290420532,3,9.387,-0.733,-0.3806,0.791685560995602,0.21338300748252,1.1456798708291,9.60793058414652,-0.666045654994069,0.006127039901912212,3.73242456663771,71.6323013305664
9190-9102,54.2381795147,-6.81340772291,0.018,4.973456382751465,0.9695701599121094,0.9424679279327393,3,9.593,-1.056,-0.1281,0.920509528096177,0.266889047254245,1.34078801121678,9.37971085924091,-0.289753081107681,0.06555330008268356,2.71928069799921,21.346500396728516
9190-3703,54.1229134797,-5.73101598175,0.0221,5.926828861236572,0.9964017868041992,0.9396941661834717,3,8.879,-0.509,-0.6503,0.807216916626331,1.42733243196089,1.12386893102328,9.74754163905827,-1.21656798551781,0.326649010181427,2.21476294250751,23.721099853515625
8727-6102,54.6621289041,-6.16993417215,0.0348,4.2450737953186035,0.958555668592453,0.9652485251426697,3,9.566,-0.715,-0.281,0.900667426265096,0.292022117969438,1.27626496347195,9.49716829242128,-0.518337297710505,0.1729010045528412,2.52318301065784,-0.2433999925851822
8727-12702,54.8953922903,-6.03886980922,0.0221,6.626963138580322,0.9998171329498291,0.9841541051864624,3,10.205,-0.111,-0.6052,0.937758425277219,0.222465886804402,1.16591737785666,9.8322997931278,-0.229249723759865,0.04193699359893799,5.65960169730421,-81.61990356445312
11010-12705,196.117784304,23.5750243657,0.0314,4.480375289916992,0.9997792840003967,0.9689684212207794,3,10.424,0.07,-0.5197,0.931722845123949,0.169039651801683,1.30665549950597,9.66434441624266,-0.155602679411984,0.10138503462076187,5.68118421634436,17.81999969482422
8311-9101,203.430234146,21.4381631707,0.0419,5.073347568511963,0.9845106601715088,0.9760923385620117,3,9.566,-0.288,-1.1672,0.610421982599229,0.507990430777073,1.13866656540627,9.74226605145617,-0.677644284114693,0.6123939752578735,3.95752369795534,-58.44889831542969
8320-12701,205.548609157,22.2691540173,0.042,4.7317986488342285,0.9823709726333618,0.9809447526931763,3,9.665,-0.345,-1.0648,0.80457403073575,0.291163300896365,1.20400379307518,9.54348213070571,-0.558069342766145,0.7016720175743103,3.8485357646061,-46.17850112915039
8320-3704,206.612456043,22.0767419456,0.0276,2.6454312801361084,0.7448800802230835,0.8964622020721436,3,9.771,-0.914,0.4987,0.792820294622383,0.146514925802166,1.38675203586177,9.46765197069957,-0.170790136044826,0.8535330295562744,2.50529233952232,30.526500701904297
11004-12702,196.361826695,25.1910488195,0.0237,4.568146228790283,0.9987635612487793,0.5167011022567749,3,9.574,-0.571,-0.3374,0.611151342197392,0.147501804726127,1.33820314820774,9.81009678118157,-0.658745602766672,0.7420600056648254,5.54440756202216,5.319399833679199
11010-12703,196.436000645,25.3851053157,0.0246,5.766706466674805,0.9999889731407166,0.8836193382740021,3,9.887,-0.178,-0.5558,0.827811741048055,0.477594113740222,1.24537767125122,9.60968386476689,-0.72953231161592,0.18943800032138824,4.00343327989006,-46.67599868774414
11010-3702,196.494606857,25.46570176,0.0218,4.060817718505859,0.9989450871944427,0.965434342622757,3,10.058,-0.19,-0.333,0.919334891387517,0.86926110235619,1.28841124051832,9.64477550236865,-0.457007938804048,0.14692799746990204,1.76257416597745,3.5796000957489014
11010-6101,198.222943565,23.6346297839,0.0233,4.257598876953125,0.9613657295703888,0.9747266471385956,3,9.536,-0.495,-0.6402,0.477704113786758,0.220409987696276,1.31539765669722,9.53711879999951,-0.582796955861226,0.15384699404239655,2.6093231582618,42.4911003112793
11010-9102,197.689647684,24.0815629563,0.0694,4.796725749969482,0.9991396963596344,0.9388831555843353,3,11.162,0.853,-0.446,0.937244929878728,0.370175185417217,1.27119221467298,9.41504300146392,-0.509084824419985,0.16080600023269653,9.11712693411095,15.755000114440918
11010-12704,196.640745996,24.96283348,0.021,4.730674743652344,0.9859146177768707,0.905421644449234,3,9.458,-0.611,-0.092,0.961629965911433,0.0960503877771554,1.17635588489283,9.71066207982073,-0.627913595239321,0.054327599704265594,4.69246263821399,-26.077899932861328
8728-12705,59.4110385941,-6.27467949195,0.0678,3.777510166168213,0.9973719120025635,0.9227617681026459,3,10.921,0.553,-0.4606,0.925702514699646,0.155922972492466,1.32164866987434,9.46206799613105,-0.129446599431656,0.09431397914886475,8.23299898052723,79.45809936523438
8311-12705,203.489293607,22.4175505533,0.0439,3.881523847579956,0.9865654408931732,0.9771732091903687,3,10.068,-0.26,-1.037,0.878100451661491,0.12017905951201,1.1829646852684,9.78843821997594,-0.0914517241558342,0.20679700374603271,7.0845274813556,-47.19449996948242
8728-12704,59.1725761136,-5.78350585754,0.0367,5.8884687423706055,0.9994135200977325,0.9738543033599854,3,9.351,-0.124,-0.3154,0.872155425775677,0.0970326574220934,1.09920833389303,9.3146973508777,-0.703337357020137,0.33875301480293274,4.61162745890609,-52.39250183105469
8320-6101,206.627529147,22.7060191923,0.0266,2.704163074493408,0.7540987730026245,0.9360449016094208,3,10.362,-0.16,0.6189,0.950250364630614,0.256452447885063,1.53160698873577,9.61454704891552,0.0421571195440725,0.14018980574110051,3.02668730662861,-72.05590057373047
8320-12704,206.400824575,22.9950286802,0.0268,5.491389274597168,0.9974470734596252,0.979434072971344,3,10.012,-0.239,0.9592,0.937076987615901,0.318743180369457,1.29475026781482,9.37681902683142,-0.354776857868589,0.04520728525314307,4.32847972601924,-85.94380187988281
9882-12701,206.479717032,23.0635548317,0.0279,3.0311391353607178,0.9592397809028625,0.8988141119480133,3,10.4,0.089,0.8404,0.941208580702773,0.187552442453555,1.34301490392006,9.51867212334065,-0.361792515632179,0.08965340256690979,4.29521449871871,-32.115299224853516
8320-12703,206.630975904,23.1221362578,0.0303,5.919885635375977,0.9999026656150818,0.958038330078125,3,10.051,0.212,0.5056,0.937307084355978,0.621459945445867,1.08707307728554,9.89338534095071,-1.19290565902536,0.14311848336334526,6.60192417051167,74.91609954833984
9882-6102,206.658532827,23.1961145891,0.0272,5.170260906219482,0.9931390881538391,0.9305266737937927,3,9.083,-0.781,0.5272,0.967979921820318,0.0803559288965532,1.19641756090318,9.18308788839013,-0.712945262064235,0.0616489015519619,3.61954179289245,-84.74320220947266
8320-9101,206.313852837,23.3165126883,0.0297,3.568485736846924,0.962683916091919,0.7581652104854584,3,10.201,0.387,0.805,0.639549677758268,2.07338347314118,1.12997856204402,9.87997946787362,-0.769305589283355,0.24877600371837616,4.71220857157374,-8.163700103759766
9882-3703,206.359679671,23.1201165335,0.0283,1.794965386390686,0.8391765654087067,0.9838221967220306,3,10.116,-0.186,1.1989,0.78764390137969,0.304367739137781,1.46193406661904,9.60277201864455,-0.0689773622627435,0.1809059977531433,2.26251065540682,-42.91170120239258
9882-6101,206.235574258,23.0961699039,0.029,3.727062940597534,0.9257786870002747,0.9921422004699707,3,9.527,-0.766,1.0334,0.877975255743159,0.0931392130526398,1.34852379184781,9.42668022579617,-0.39036274263353,0.1533679962158203,3.47860824191186,44.697601318359375
8320-12702,206.21346966,23.0215233924,0.0279,4.731750965118408,0.9900946319103241,0.4784277230501175,3,10.616,-0.126,0.6843,0.79733137792499,0.195157977649686,1.51808227551194,9.85034971863332,-0.0521286864558028,0.06643319875001907,6.26812453979219,-31.69230079650879
9881-12705,205.373570269,23.1669644206,0.0307,3.7858664989471436,0.9962763488292694,0.9239054918289185,3,11.015,0.424,0.4275,0.940266825159373,0.184067643937643,1.39768963291884,9.61353688240051,0.0308895227532232,0.18679514532654937,6.95154779034435,-32.37950134277344
8311-12703,205.041630791,23.341080523,0.0319,4.86696195602417,0.9950094521045685,0.9793799221515656,3,10.654,0.305,0.0105,0.863050697870876,0.724984543845616,1.29745766661694,9.47659588052769,-0.254397922449256,0.25091610623056854,5.37547884583176,45.44279861450195
8320-3702,205.289299982,23.2779276984,0.0273,2.1631174087524414,0.8990112841129303,0.9068409502506256,3,10.06,-0.02,0.1881,0.697203418275521,1.30238119884901,1.32273250681239,9.58576934169036,-0.242472115640688,0.5741098111414077,2.06125241517373,-16.642900466918945
8311-12704,204.90589,22.99459,0.0339,4.7602739334106445,0.9929937422275543,0.9796610474586487,3,9.496,-0.694,-0.0864,0.93192374684078,0.239993098968637,1.26009733220298,9.57268573828418,-0.34243614193466,0.3979026593993337,3.4508153589557,47.01649856567383
9882-12702,205.560555214,24.3022787061,0.0461,5.3662519454956055,0.9999985098838806,0.9981605708599091,3,10.665,0.417,-1.1219,0.979863445331922,0.33594422054866,1.19068719911394,9.58962328747065,-0.310835065715241,0.03980694338679314,7.32155610077927,68.80560302734375
8728-6103,58.8867302008,-5.3679449106,0.0369,3.3613717555999756,0.9743269681930542,0.9952298104763031,3,9.725,-0.635,-0.4989,0.475672126624323,0.501051338917228,1.26176958989891,9.87512604058391,-0.0526320496978558,0.2234453446705632,2.13519692907725,16.70840072631836
8158-9102,62.9492551871,-5.91988380733,0.0388,5.756237030029297,0.9927161633968353,0.9967515766620636,3,9.583,-0.332,-0.6247,0.931785275732606,0.382011480413489,1.18751864311779,9.54117855303215,-0.598898620211114,0.2019450068473816,3.13850771479475,47.87070083618164
8158-9101,61.8480353206,-6.68645241484,0.038,6.9291276931762695,0.9918778836727142,0.9368968605995178,3,9.707,-0.188,-0.6505,0.964737312838667,0.288168155872642,1.16356845860079,9.48364901542664,-0.282327790722584,0.4064783862185959,3.59665337549214,29.56369972229004
10839-12701,132.575685553,0.0593594320599,0.0368,7.447699546813965,0.9999075531959534,0.984320193529129,3,9.492,-0.475,-1.2953,0.891865029245642,0.231414049401065,1.18261990280654,9.8835980646538,-0.958645744094943,0.18513399362564087,3.99732587730449,-29.60580062866211
11754-6102,131.11854344,2.06393315378,0.0254,3.0066328048706055,0.6930280327796936,0.757562518119812,3,10.323,0.511,-0.2286,0.725416607431155,0.999322835315385,1.38939734913283,9.59171125094095,-0.25033306003821,0.6082320213317871,2.95398518093073,-69.36609649658203
11754-12702,131.383579359,1.29337429038,0.044,5.686916351318359,0.9853194952011108,0.9942572116851807,3,10.064,0.353,-0.7463,0.465893431084624,1.67279386889099,1.20198199389577,9.82891410143688,-0.829449650735566,0.4884200096130371,3.6034308777246,33.148101806640625
11754-1902,132.035476549,1.56605373887,0.0399,6.783556938171387,0.9988079071044922,0.9667187631130219,3,9.466,-0.515,-0.2878,0.930963552154691,0.211658637440227,1.14735689924827,9.6896010687857,-0.933748448918564,0.29448598623275757,3.63602159770945,-77.45580291748047
10839-6101,133.494549102,0.35004036322,0.0282,1.938717007637024,0.5880088806152344,0.8038040399551392,3,10.238,0.128,-0.7567,0.738067568996831,0.807748786305234,1.44061241397692,9.60890863591974,-0.294259859945136,0.27419498562812805,4.20544044984842,81.42160034179688
10839-3704,133.535519558,0.498575749456,0.0282,3.5757594108581543,0.9859886467456818,0.9893150329589844,3,10.205,0.14,-0.7394,0.713142749937456,1.71698418503736,1.24248918793881,9.7071919484572,-0.515810193700923,0.35633599758148193,2.86740915808867,65.12519836425781
10839-12705,132.679525546,1.35070562856,0.0426,3.612701892852783,0.9780171811580658,0.9217405021190643,3,11.093,0.396,-0.2998,0.84002120129262,0.183951124547292,1.33486109935128,9.69358117845323,-0.306393682319821,0.14256170392036438,7.23014722250172,68.08889770507812
10839-1902,132.803665792,1.06192681901,0.0266,1.948069453239441,0.6776175200939178,0.9653978645801544,3,9.905,-0.01,-0.4031,0.643001151039721,1.0718023874706,1.40453873403952,9.5733783283619,-0.365284229965523,0.12764699757099152,1.85433092146697,-73.21530151367188
12511-12701,133.650006846,1.4350303979,0.0513,3.719874143600464,0.9912781119346619,0.9158312380313873,3,10.521,0.135,-0.6917,0.885621689832251,0.25481030408941,1.27494678819246,9.37484653020145,-0.380028370910823,0.6365349888801575,5.89793508922137,-5.2428998947143555
10839-9101,133.617493901,1.20203192978,0.0586,3.498093843460083,0.9890741109848022,0.937506765127182,3,10.667,0.757,-0.5837,0.341157423775914,0.911638799913535,1.27673802698513,9.83760087803157,-0.240826684439724,0.5713279843330383,5.17261121229993,0.7620999813079834
12511-9102,135.477955255,1.17194756299,0.0194,4.253997325897217,0.9518080353736877,0.9006647765636444,3,9.315,-0.798,-1.3159,0.700822718292225,0.266938567392408,1.2444168534148,9.25618109654899,-0.708261730604702,0.26458799839019775,3.21559731912327,-6.361599922180176
12511-9101,133.780930473,0.811566056917,0.0417,6.122412204742432,0.9907016158103943,0.9966726899147034,3,9.649,-0.172,0.3374,0.819348976935832,0.555581543058088,1.11124616747535,9.79337382798243,-0.482050302060264,2.707700058092455e-15,3.60429332954599,-36.4718017578125
12511-12705,133.948604956,0.794302784007,0.0415,4.536405563354492,0.9997522532939911,0.9865560829639435,3,11.056,0.597,-0.2399,0.853447521782812,0.796787949992764,1.30295641010836,9.68855668318392,-0.0803423021760101,0.052105098962783813,7.38023926188418,-5.926799774169922
12511-12703,134.404403846,2.23944449461,0.0537,5.347045421600342,0.9995256662368774,0.9907121658325195,3,10.621,0.25,-0.7277,0.969530733656031,0.12630601768534,1.36636905822219,9.3996270309795,-0.209877185058789,0.04694593697786331,7.30196248692615,59.48590087890625
12511-6104,135.21264097,1.16110632451,0.0194,7.344776153564453,0.9995107650756836,0.9736531674861908,3,9.125,-0.789,-1.3572,0.49051161519364,0.342139829634724,1.21290878290369,9.2605454011397,-0.908623644408554,0.03795890137553215,3.13150651241679,-86.18049621582031
12511-12704,135.43843,0.52181,0.0185,6.853676795959473,0.9929716885089874,0.896949976682663,3,9.416,-0.542,-1.21,0.884390546402152,0.204867629756815,1.1593050730955,9.64874882505397,-0.731971031909037,0.11859200149774551,3.42631687482468,76.6583023071289
11867-1901,135.74611368,0.831029365108,0.0274,3.0359339714050293,0.8781635761260986,0.9857017397880554,3,9.521,-0.834,-1.0711,0.433472693518078,0.633453805319975,1.3514468641845,9.80240359787989,-0.214032817037419,0.5496640205383301,1.40277510343724,-80.16940307617188
9882-12704,207.003783262,23.6617873007,0.0233,3.694150924682617,0.9336963593959808,0.7150371968746185,3,9.569,-0.962,-0.8015,0.892892810985153,0.05855797721128,1.19050828230739,9.75459329720699,-0.325691426914148,0.013123899698257446,3.35461967878682,-8.089699745178223
9882-12705,207.781126402,24.0182336685,0.0282,4.215076446533203,0.9973635673522949,0.9787951111793518,3,10.737,0.29,-0.3798,0.94929822093237,0.596580213573494,1.27635993657423,9.68816836048858,-0.148311718447237,0.024194899946451187,4.7331683874409,-55.5547981262207
9512-9102,140.138730952,0.721057981925,0.0172,3.8474061489105225,0.7144572138786316,0.49753011763095856,3,9.072,-1.251,-0.3234,0.9538516563594,0.0253714186774786,1.25857103510722,9.44937374326917,-0.434568620390362,0.37814609665446586,2.63086034424782,19.671499252319336
9512-1902,139.641419591,1.34374859847,0.0272,2.605350971221924,0.7003446817398071,0.786393016576767,3,9.907,-0.517,-0.8587,0.89508232491939,0.312967652896292,1.30983004592803,9.68041508366363,-0.212726295024458,0.6042740345001221,2.51893680707195,-48.95209884643555
10513-3703,140.805132647,2.06006035127,0.0172,4.265509605407715,0.990233987569809,0.9930945336818695,3,9.24,-0.951,-0.4363,0.807482518713674,0.377882051086602,1.27629865938329,9.71588255612536,-0.477461614369443,0.4684959948062897,1.44921853987412,-28.25040054321289
8482-12705,244.216716794,50.2821959759,0.0417,3.502584218978882,0.9861755073070526,0.8549999296665192,3,11.09,0.425,0.7558,0.889926870080969,0.204556698721939,1.43067506760077,9.63653657123295,-0.0393710872097261,0.13993465569689154,8.05708984036035,-32.56610107421875
9512-12705,140.192444114,0.604565983515,0.0238,4.975377082824707,0.9983609616756439,0.9103510677814484,3,9.256,-0.818,-0.7392,0.863356405009305,0.137235752608515,1.11238097014309,9.50658310880564,-0.444388314840769,0.06410833227528773,3.87342406389381,-58.18960189819336
12651-12701,250.282342494,27.5125620984,0.0536,4.816282749176025,0.9982679188251495,0.8830488920211792,3,10.786,0.142,-0.5309,0.884865445417178,0.159599063674583,1.38272758378746,9.40684419304434,-0.329666470307293,0.10672499984502792,7.84965371040074,27.76219940185547
11757-12705,249.177233775,26.5586605666,0.0423,3.1097042560577393,0.930382639169693,0.9898509383201599,3,9.977,-0.277,-0.021,0.924244904256912,0.176185871456528,1.21955799861279,9.57324620063858,-0.363408823672569,0.1768210232257843,4.74195581812297,8.984800338745117
12651-1901,250.892815906,26.6137526433,0.0227,1.4111934900283813,0.543636292219162,0.8887263536453247,3,9.791,-0.468,-1.4325,0.84835160249443,0.991538507296619,1.22079861546484,9.57166481018066,-0.149390207979866,0.462240993976593,1.59238094427607,77.39649963378906
11757-9101,249.090414766,26.5070025857,0.044,2.880533456802368,0.9190765619277954,0.9462049901485443,3,10.143,-0.382,-0.0452,0.855031431405886,0.0943299565821634,1.47538159109682,9.58722055030592,-0.181635048801098,0.2180279940366745,4.25784670005506,-13.346599578857422
10513-12705,141.123598297,1.21203549842,0.0259,5.727833271026611,0.9977069795131683,0.9384473562240601,3,9.819,-0.384,-0.4997,0.84107664103176,0.20864535780646,1.27275586033038,9.61197904914316,-0.505769310921731,0.08281990140676498,4.59159563346321,-25.160499572753906
11752-12703,142.587832049,2.13440066582,0.0248,4.202746868133545,0.9576765298843384,0.9403117299079895,3,9.906,-0.632,-0.5484,0.744675040886281,0.333171761419649,1.3298360223625,9.65535417566396,-0.524763645081207,0.3245050013065338,3.91398695121437,-54.35660171508789
11976-3703,244.266289403,19.0074466438,0.0357,0.8724594116210938,0.5170385837554932,0.9581210017204285,3,9.874,-0.473,-0.0777,0.256699217810008,0.84560990033367,1.3650607468077,9.91409486038514,-0.128271337604442,0.3121750056743622,1.61249903356411,-51.58319854736328
8614-1901,257.293555991,36.1088382177,0.0367,5.890175819396973,0.988488495349884,0.8722435534000397,3,9.319,-0.626,-0.6057,0.870231884192817,0.0925386346351643,1.0983846030413,9.87278696695962,-0.236091092500525,0.03682849928736687,4.30514457064385,-58.672401428222656
7957-12704,257.427432616,36.4149520409,0.0277,6.0440263748168945,0.9997653961181641,0.820467084646225,3,10.388,0.155,-0.3588,0.864817737383123,0.185735487216489,1.24056245136574,9.33020553926024,-0.566050225977946,0.17898813242801637,6.84657022125055,59.52730178833008
7957-3703,257.449428169,36.5372484437,0.036,2.805396318435669,0.5794588327407837,0.9570331275463104,3,9.323,-0.462,-0.5463,0.618248922070862,0.639166329203138,1.17951270719775,9.70636229611405,-0.748944302700986,0.3355009853839874,1.83947383516075,-84.62870025634766
7958-6101,257.383688857,34.4270318778,0.0239,4.246523857116699,0.9808383882045746,0.9491862058639526,3,10.476,0.206,-0.5392,0.945452356790129,0.891338458356163,1.34121174799869,9.53110986141243,-0.0258326413694897,0.12422408307811172,2.78287125701226,6.302999973297119
7957-3704,256.565805366,35.417154988,0.0367,4.2273054122924805,0.9600583016872406,0.9905893802642822,3,9.524,-0.478,-0.349,0.443501137973736,0.467115486027774,1.29567982953461,9.41585559218821,-0.438646903272831,0.1884779930114746,2.11247557700615,51.8583984375
8614-12702,256.630133312,35.6276760382,0.0242,5.733537197113037,0.9990339875221252,0.8820018470287323,3,9.56,-0.387,-0.4236,0.853465244024534,0.117919209113662,1.13523815631817,9.8970210152443,-0.346698728038205,0.0536314994096756,5.67402718720624,-45.568599700927734
7957-12702,256.693741552,35.6581841036,0.0234,6.11263370513916,0.9997212886810303,0.9953423142433167,3,10.451,0.287,-0.5555,0.808925721934182,0.800425898807724,1.25280086137129,9.70492404590954,-0.684602210015962,0.12142152002997834,5.05013470151349,-28.62929916381836
7957-12705,257.630659313,35.5067353239,0.0736,3.1559951305389404,0.998108297586441,0.9857175648212433,3,10.971,0.287,-0.6869,0.856908468254894,0.139301193507979,1.42085924554947,9.5706258157287,-0.146541049945723,0.0721181547564024,8.30550438171774,51.21979904174805
7957-9102,258.103581815,35.4455165239,0.0257,4.446469306945801,0.9977808892726898,0.9664612710475922,3,10.117,0.126,-0.3675,0.90343436353415,0.67328493604436,1.19171233737438,9.59349226662607,-0.414046422610379,0.09609901905059814,3.70746805629899,83.41629791259766
7958-12703,259.055395852,34.0554132389,0.0381,3.6316299438476562,0.9723429381847382,0.9209250211715698,3,10.033,-0.523,-0.217,0.711416674577816,0.0936660679417458,1.1513582569094,9.85311214610784,-0.226134951442781,0.4145910143852234,4.64460756946246,25.957000732421875
9185-6104,258.624775411,33.9022834592,0.0245,4.77464485168457,0.9915887713432312,0.9975530505180359,3,9.701,-0.469,-0.6565,0.655175229870452,0.584809522931979,1.21505323122542,9.49638701304041,-0.60512369884686,0.0014849599683657289,2.76898573978603,-36.161598205566406
7961-12703,260.967765843,30.5558579597,0.0283,5.31307315826416,0.9799681305885315,0.979024350643158,3,10.119,0.226,-0.7017,0.726986653584279,0.863464093927935,1.25879986292704,9.57745997399994,-0.465849359499084,0.0270284004509449,4.9083373553916,-43.09489822387695
7961-12704,260.739465942,30.6613082279,0.0461,2.6891565322875977,0.9446153044700623,0.6590498983860016,3,10.357,-0.331,0.7192,0.99024348356359,0.0646008242211859,1.31897421488589,9.44581084010577,-0.0428717215536068,0.05433236435055733,6.95871712916926,0.5214999914169312
8153-6102,39.6055085285,-0.18840466386,0.0267,5.311431884765625,0.9943799674510956,0.9899143576622009,3,10.147,0.005,-0.9247,0.777043840916144,1.18367751062472,1.19915865507396,9.62449221659188,-0.614816603982689,0.18880200386047363,3.26519794156852,-47.50550079345703
11759-9101,145.061356734,0.709215885617,0.026,6.196522235870361,0.9998469054698944,0.9293840229511261,3,9.64,-0.414,-0.7014,0.858879359819304,0.23085810034129,1.13900345415086,9.86486664348178,-0.342400348822426,0.25637418031692505,4.2217614445472,19.66189956665039
11759-9102,145.479649106,1.31873762518,0.022,1.942169427871704,0.7671935558319092,0.8525817394256592,3,10.351,0.219,-0.7643,0.627422666897579,1.33994764399078,1.46835423940415,9.53922859105197,-0.24133491657599,0.22533699870109558,3.44408477480136,14.270600318908691
11759-6104,145.315957023,1.52365645326,0.0245,3.721724271774292,0.7714314162731171,0.877365231513977,3,8.82,-0.692,-0.6051,0.727920103506326,0.100389337600943,1.30123800960867,9.11532912254334,-0.406113762190245,0.2588930130004883,2.61971531816178,-83.23509979248047
12772-12703,17.6594185025,-0.278070370084,0.018,4.595602989196777,0.9853025376796722,0.9495402276515961,3,10.265,-0.519,0.2953,0.736926174244703,0.0846293019954025,1.45966653509585,9.7082437149202,-0.197429732022562,0.08735760301351547,5.38935650118641,85.1259994506836
12074-12704,18.4430517249,0.305756424885,0.0444,2.4377005100250244,0.9056371450424194,0.7636223137378693,3,11.041,0.598,0.8739,0.887938425613176,0.244154122178069,1.48339621126945,9.56635438793837,-0.0371308003900327,0.32791217348035234,7.34771715907438,-4.803999900817871
11753-3704,147.041120687,2.53940321363,0.02,7.266681671142578,0.9994142055511475,0.9780225157737732,3,9.207,-0.731,-0.2526,0.460988501023193,0.792784115791211,1.1153927740104,9.88652211873218,-1.0348787932986,0.505158007144928,2.05892015227071,-77.21289825439453
11866-12702,149.335615835,1.91858456373,0.032,5.321264743804932,0.9995826482772827,0.8389261066913605,3,10.282,0.012,0.1765,0.829193810036767,0.168280416028533,1.25783274806839,9.86947274015407,-0.323833966879833,0.11755699664354324,6.49273883195493,-37.53369903564453
10001-3703,134.591498946,57.6849653262,0.0406,2.792056083679199,0.9254826605319977,0.9600668847560883,3,10.113,-0.113,-0.0138,0.769583139313742,0.681532642500049,1.25665586105767,9.80124271469887,-0.396764317937571,0.46368300914764404,2.09040883008811,-55.36220169067383
10001-12704,133.989966869,57.6779676669,0.0141,4.773223400115967,0.9849883019924164,0.682896763086319,3,9.952,-0.464,-1.0988,0.861372035464695,0.316256759815556,1.39279895831944,9.6241970009274,-0.449123374222204,0.36500000953674316,4.57187751419418,37.1515998840332
10001-12703,136.017159969,57.0923291779,0.0462,4.756507873535156,0.9986315071582794,0.9681799709796906,3,10.674,0.1,-0.4124,0.786437572867246,0.270253867942339,1.30220782842446,9.773586793861,-0.203561923261544,0.13645967468795722,5.85787908485875,6.219399929046631
10001-12705,136.75137451,57.4514369241,0.0462,4.76101016998291,0.9949208498001099,0.9929465353488922,3,10.408,0.341,-0.3556,0.944876861846577,0.568269821017835,1.21346467299978,9.5688353186906,-0.500469633786365,0.08396403949482154,5.15067254713832,87.20899963378906
10224-9101,34.7485323693,0.330017800119,0.0298,5.142907619476318,0.9939034879207611,0.9901435077190399,3,10.715,0.316,-1.6984,0.743808579003202,1.3334069788965,1.2276344295959,9.81573323288349,-0.366233739667017,0.0016877399757504463,4.40201490453477,5.936699867248535
9181-3703,118.561466235,37.8457727252,0.0196,4.404651641845703,0.9946922957897186,0.9827511310577393,3,9.414,-0.327,-0.9858,0.679952391548291,1.94490950904191,1.1026754229156,9.8851590585227,-1.14037318907001,0.4342299997806549,1.94420140396082,-10.99429988861084
10842-3703,141.06409,5.94114,0.034,5.481890678405762,0.9997017681598663,0.9879447817802429,3,10.709,0.655,-1.1887,0.693984128099613,0.431899358968455,1.21986112969762,9.59188893011637,-0.479965948233647,0.04454607516527176,9.23544187651616,-77.7782974243164
11865-6103,156.93174198,1.19404715182,0.0217,3.5374808311462402,0.80097296833992,0.9309352040290833,3,9.141,-0.806,0.1238,0.890538647724843,0.282078653565637,1.20972465220671,9.79171982389507,-0.371008127759154,0.12746299803256989,2.713430762572,-61.33150100708008
8262-9102,184.55356586,44.1732422277,0.0245,4.72393798828125,0.9997346699237823,0.9825790226459503,3,10.439,0.827,-0.5943,0.802153098305874,2.72836264753448,1.17206222174475,9.60051186253326,-0.343160731473354,0.32756099104881287,3.60129687384183,34.82709884643555
8988-6104,186.908557551,40.1604893506,0.0369,5.986523151397705,0.9999862313270569,0.9576242566108704,3,10.998,0.984,-0.9144,0.629656201654504,3.29618282674746,1.18157382270408,9.91571463238108,-0.140914037078619,0.5292099714279175,4.21902125778689,12.571900367736816
12483-12703,187.928154432,33.5874527359,0.0312,5.060938835144043,0.9962829351425171,0.9527558982372284,3,10.842,0.394,-0.9671,0.848473771861172,0.498976723324243,1.36539954767023,9.52275389806188,-0.375391395864161,0.29989200830459595,7.40117723456671,-77.38359832763672
9880-9101,195.07973,28.87813,0.0246,2.4398510456085205,0.652381420135498,0.5718014240264893,3,9.134,-1.609,0.5329,0.807147481080887,0.00230859369941367,1.27287858472812,9.91085338881521,-0.214063064795401,0.34307798743247986,3.67512769065741,66.00900268554688
9878-3702,200.395513121,26.3046480689,0.0165,3.3588249683380127,0.9002723395824432,0.9807063341140747,3,9.94,-0.075,-1.3025,0.697210215914926,1.82593854284673,1.24346926689865,9.71461062431335,-0.258724497657533,0.3410260081291199,1.65005094892595,-44.685001373291016
12624-9101,203.568730085,31.2858673006,0.057,0.29611480236053467,0.5857948660850525,0.8645036816596985,3,10.56,0.925,-0.3798,0.954512919891461,0.947548106711047,1.24165308608484,9.74394635046371,-0.335504635536309,0.5948100090026855,4.74525393978741,0.26510000228881836
8443-9101,206.016983541,25.6635132875,0.0486,3.9668960571289062,0.9805392920970917,0.986038327217102,3,11.071,0.429,-0.5031,0.828285773718306,0.51942618741335,1.39875605132474,9.58854739063918,0.0124269407110834,0.15199799835681915,6.95987394625547,-47.612998962402344
8487-6103,238.562708352,47.6050034927,0.0199,4.274111747741699,0.8958167135715485,0.9108239710330963,3,9.21,-1.557,0.2439,0.800294976532568,0.0163018040946957,1.38500767998051,9.76827542179763,-0.102204537229321,0.6596149802207947,2.51547197622118,-42.87649917602539
9094-12703,239.742038334,27.9875341694,0.0522,3.631432294845581,0.9711678624153137,0.7981486320495605,3,10.611,0.399,0.129,0.535463878282286,0.152067571533531,1.37044161412193,9.65430316636056,-0.173640407541898,0.3125309944152832,7.74893497523997,-48.423500061035156
11940-6104,248.068465591,37.2338823488,0.0312,3.4539504051208496,0.9266430139541626,0.9688618779182434,3,10.686,-0.01,-0.5531,0.698835725995806,0.538886247283016,1.55631991330718,9.70550845656732,0.00952958659212469,0.1634330004453659,3.62475059118,-73.57129669189453
8075-12705,0.391483566351,15.0815793067,0.0212,6.8776774406433105,0.9997701644897461,0.9406107664108276,3,9.85,-0.3,-1.6137,0.893422259553869,0.118657198355923,1.14320849286414,9.60341908522327,-0.713009401824738,0.17027476470716457,6.45814679958948,-64.13569641113281
12700-12704,1.51001,14.41746,0.0176,4.7186737060546875,0.9810092747211456,0.9437855780124664,3,9.277,-0.966,-1.3803,0.569664664958082,0.22319009738846,1.14232937070033,9.7831565384913,-0.507925509736694,0.021562200039625168,3.90641726120894,74.0687026977539
8569-9101,10.3175696576,15.2170857951,0.0176,6.262786388397217,0.9992752373218536,0.9872937798500061,3,9.512,-0.386,-1.1341,0.863940860357004,1.41820263770811,1.14894385962695,9.87492160170969,-0.717701230837841,0.43764999508857727,2.42292233101759,13.152899742126465
8093-12704,22.166142041,14.7649338835,0.0452,4.4470062255859375,0.9949095547199249,0.7563493251800537,3,10.933,0.296,0.0252,0.886811717981971,0.239681376817166,1.24857393299975,9.78018749410456,-0.112473431210777,0.32423041535365,9.57865339805056,75.12840270996094
8570-6104,23.0191161372,15.5002872562,0.0439,1.578780174255371,0.5154106020927429,0.6785336136817932,3,11.056,0.297,-0.682,0.671664263011935,0.263982509216342,1.49143793050298,9.80120209539779,-0.150751361199137,0.31332740715582014,4.75867033000685,85.5270004272461
9195-12704,28.51532,14.90932,0.017,4.067842960357666,0.9896242022514343,0.6031759977340698,3,9.41,-0.804,-0.4346,0.887830071503797,0.102397262017634,1.11899225413103,9.20672138820995,-0.389391022062663,0.1382710039615631,5.2848088023483,-74.10379791259766
12078-6103,28.725979732,0.811208960487,0.0273,2.3417413234710693,0.68511763215065,0.6535476744174957,3,10.437,0.669,-1.0285,0.547181453248254,3.23337032884312,1.18353769135791,9.82928034223691,-0.590248283292308,0.2972880005836487,3.14783403537142,14.293800354003906
9195-6104,28.9665870132,14.9402756516,0.0438,5.070709705352783,0.9999469518661499,0.9720070064067841,3,11.064,1.133,0.0745,0.811668066037583,1.74918847339905,1.161812346397,9.76130122223286,-0.438572015041354,0.16633661513419096,4.8026445171884,-78.83489990234375
12078-12701,28.9946753032,-0.327824032222,0.0281,4.821908950805664,0.9989776611328125,0.85251784324646,3,10.428,-0.067,-1.0018,0.704063267717864,0.334562279089428,1.39147511238367,9.7086676255621,-0.466280000725987,0.13798600435256958,6.45493772772118,55.556400299072266
9195-3703,29.0522287022,14.9066391304,0.0269,3.2273507118225098,0.9687806665897369,0.9324497282505035,3,10.412,0.351,-0.7019,0.91637833916396,2.20472352839758,1.22870067331376,9.69651699306989,-0.129497289986848,0.2513670027256012,2.70566496734713,-69.9749984741211
12078-12703,29.6705869857,0.529230120747,0.0233,6.0749897956848145,0.9999979138374329,0.9889717102050781,3,10.955,0.28,-1.0568,0.750280934494363,0.420780054551521,1.3231547326018,9.62071850757406,-0.412272892292175,0.10980100184679031,7.40026750431669,-65.64849853515625
12080-9101,31.1285147178,-0.794020464019,0.0422,5.564189910888672,0.9959816336631775,0.9975126683712006,3,9.732,-0.108,0.4348,0.855114541788072,0.85191994078478,1.14184019935566,9.84816676342126,-0.683719964671616,0.038801901042461395,3.48803369287026,-45.314701080322266
10223-9102,31.9988521199,0.802526851078,0.0419,3.026493549346924,0.9580190479755402,0.9693829119205475,3,10.205,-0.441,0.1703,0.591498665174248,0.12897027153323,1.48185936370111,9.58714461037606,-0.211070065335794,0.4106619954109192,3.88863531583634,65.6729965209961
10845-6101,149.593812964,1.58470921575,0.0277,4.6643900871276855,0.9851047098636627,0.9149088561534882,3,9.977,-0.33,-0.7861,0.562229387664527,0.0732622236010418,1.1948223958091,9.47102025349934,-0.481675541566477,0.3234559893608093,3.19240624453672,-57.47159957885742
10226-12705,37.93008,0.90429,0.021,3.4698984622955322,0.9569240808486938,0.8905070126056671,3,10.213,-0.226,0.5111,0.848244508939227,0.198634062150979,1.25652283908321,9.69985161116628,-0.249020381116501,0.5588560104370117,4.0421022789027,-26.474300384521484
8079-12705,42.8113116417,-0.329252137576,0.067,2.7987494468688965,0.9737369418144226,0.9681623578071594,3,11.14,0.911,-0.6299,0.637035335938735,1.3736862049768,1.23361814406204,9.79332979616493,-0.32139212122996,0.33306199312210083,7.2377094136967,80.04640197753906
8154-9102,45.9602480244,-0.204456524554,0.0276,5.4165754318237305,0.9998034834861755,0.9848493039608002,3,10.517,0.236,0.161,0.977215878035159,0.805102175406329,1.16752351930402,9.52447443104753,-0.588811279549216,0.014892400242388248,4.47212590953141,-83.62129974365234
8082-12701,48.8964560143,-1.01628610453,0.0268,3.214289665222168,0.9961968958377838,0.9209555387496948,3,10.639,0.089,-0.3532,0.944632350455716,0.266175105372052,1.30128169488432,9.59985409601769,-0.328442871472751,0.11791999638080597,5.23164915866925,-83.72149658203125
8084-3702,50.6366422984,-0.00121269359934,0.0217,1.1236835718154907,0.5073322504758835,0.7153542041778564,3,10.192,0.02,-0.1801,0.373631859748195,1.31230723767959,1.23988287315336,9.91535035383821,-0.387885697193519,0.4304780066013336,2.23468745442981,-72.60980224609375
8083-12704,50.6967861467,0.149366137403,0.0228,5.573083877563477,0.9991670846939087,0.8753227591514587,3,10.689,0.176,-0.1885,0.971126689112769,0.37992341423223,1.19872744931048,9.39096183152426,-0.25154165735483,0.0589879673842717,6.60223646666761,67.4468002319336
9189-6102,51.3808316705,-6.12887778029,0.0348,4.006555080413818,0.9519656896591187,0.8232072591781616,3,10.372,0.696,0.1832,0.945507045908909,1.66173172708411,1.20409095346139,9.70536230357006,-0.62109029747621,0.5898280143737793,3.70722397866813,-7.301400184631348
8085-12704,52.6198957289,0.81149714329,0.0308,4.892080307006836,0.9982565343379974,0.9925157725811005,3,10.609,-0.085,-0.372,0.960997441621555,0.322483971432247,1.35346090898074,9.60802141247374,-0.0818574550886159,0.06489720691355429,5.1411496884419,-61.48640060424805
8139-12705,116.43123,32.10292,0.0271,3.8929264545440674,0.9651522040367126,0.7558481991291046,3,10.351,-0.254,-0.866,0.92291679005686,0.135755799895522,1.30890071312335,9.57557478384538,-0.225561284454483,0.03664600849151611,6.26111569529463,-68.82119750976562
8977-6103,116.753948833,34.3002847317,0.0616,4.076804161071777,0.999925971031189,0.9914202094078064,3,11.231,0.737,-0.0087,0.982413473889262,0.375217042643958,1.24630908337108,9.62824220127529,-0.0937045588278013,0.26505398750305176,7.57057238145361,-37.44990158081055
8717-12701,117.215199698,36.3903606314,0.0285,5.055405139923096,0.9926407337188721,0.8433790802955627,3,10.331,-0.368,-1.1135,0.930693433691042,0.159066667755103,1.41277510962314,9.67419321272108,-0.409872122191721,0.4626529812812805,7.07446273193563,-36.03929901123047
8146-12701,117.27419,28.61938,0.0278,3.5423543453216553,0.9975349605083466,0.9694272875785828,3,10.564,0.013,0.2574,0.956685132983857,0.110500625013815,1.3927321169723,9.65395548367741,-0.0913479795416046,0.036743998527526855,6.82598039310183,-47.910701751708984
10218-12705,118.61245,16.2148,0.0159,6.117745876312256,0.9987619519233704,0.6039047539234161,3,9.476,-0.912,-0.4571,0.822110146632155,0.0506153154297661,1.2319111888569,9.5736140012741,-0.70953185831507,0.06317952275276184,4.04553547816165,-70.76210021972656
8937-12704,118.63755,29.710836,0.0167,5.796482563018799,0.9996663928031921,0.9685242474079132,3,9.51,-0.603,-0.8,0.930003429385526,0.244297794572193,1.13744516450071,9.65947223721129,-0.684487354273748,0.06851360201835632,5.09881446410938,-72.6447982788086
10217-9102,118.843822108,15.0938929519,0.0156,4.332529067993164,0.9649335741996765,0.870833694934845,3,9.041,-0.087,-0.4011,0.815405979728407,1.5353277152308,1.09411023296357,9.74866313741665,-1.10907004285942,0.3160240054130554,2.16333301804521,-55.91510009765625
8141-12703,120.360092729,44.1936240334,0.0314,1.9258347749710083,0.726599782705307,0.6460182964801788,3,10.964,0.172,-0.6268,0.630736317578005,0.142320558708014,1.57650740884506,9.79526691292271,-0.0588043846650932,0.17283500730991364,6.79336561742,-36.451499938964844
9496-6104,120.648841079,22.8867906089,0.0295,5.309010028839111,0.9935216009616852,0.9939347803592682,3,10.068,-0.144,-0.5478,0.626370237066198,0.752960749173537,1.24958115062684,9.82449257494223,-0.454379587868849,0.0014617899432778358,3.96038652197224,87.93460083007812
10214-12701,121.177734666,35.4005287119,0.0291,5.626826763153076,0.998552680015564,0.8915740251541138,3,10.446,-0.232,-0.3237,0.898916436126251,0.150377557185181,1.3779346827755,9.68878438063342,-0.455630630314952,0.0726575031876564,7.45650195832954,89.35929870605469
8716-3701,121.547647455,53.1473631033,0.0642,3.927363395690918,0.9954376220703125,0.9502301216125488,3,11.118,0.729,-0.0049,0.83721742023308,0.681611570907946,1.25923775706354,9.5154353127335,-0.362355439191816,0.08507920056581497,6.27282883750672,68.21289825439453
9509-6103,123.064470015,26.2025710932,0.0251,2.8217015266418457,0.8810850083827972,0.9263834059238434,3,10.142,0.044,-0.1367,0.943056559150465,0.732924548355908,1.22335346278849,9.60867567158709,-0.252436836451443,0.42500707620872097,2.64734025434747,-66.41960144042969
9495-12705,123.838768142,21.5580791331,0.0143,4.5480475425720215,0.9698798954486847,0.37929682433605194,3,9.923,-0.826,0.1755,0.608258673388428,0.0335042348333747,1.44952127676382,9.68473903771602,-0.337922845299196,0.03554689884185791,5.06769594138551,-1.5498000383377075
10219-6104,125.31674,21.46977,0.0217,4.78114128112793,0.9937292337417603,0.9568925201892853,3,9.508,-0.62,-0.2585,0.782315603702854,0.176746475591939,1.25781430172611,9.77498728386079,-0.699307563660121,0.9545120000839233,2.88899293099895,29.92460060119629
10219-12705,125.967743522,21.4186635506,0.017,4.725240707397461,0.9978739321231842,0.9179722964763641,3,9.47,-1.091,0.7137,0.81241360899896,0.161327279400694,1.28435430069418,9.62235994290824,-0.538425731508419,0.05727250128984451,3.592513800687,65.32119750976562
9489-6104,126.084373358,20.5332420155,0.0199,5.892741680145264,0.9998754858970642,0.9661783874034882,3,10.277,-0.302,-0.0886,0.695834651353113,0.508885121034083,1.39298666056286,9.6497334330973,-0.200430788359407,0.37781500816345215,2.3534225527937,16.07469940185547
9494-12702,126.5233084,21.6676316244,0.0146,6.293117523193359,0.999668300151825,0.8933910727500916,3,9.159,-0.981,0.2921,0.860226509369522,0.481151315095227,1.13663989073548,9.83571675136836,-0.705214531403599,0.2137400060892105,3.71670655527856,-65.16519927978516
8723-12701,126.973889689,55.1586182319,0.0388,3.910662889480591,0.99516761302948,0.8531020283699036,3,11.231,0.593,-0.3844,0.92552977259808,0.373210103077152,1.27839235452828,9.6705512836726,-0.369799248773529,0.08965340256690979,9.45722047568074,-33.80820083618164
11745-12702,127.34375942,43.3586843172,0.0311,4.372318744659424,0.987500786781311,0.9737774431705475,3,10.68,0.187,-1.0597,0.770299150363652,0.615109993820506,1.42164511928983,9.69156236937552,-0.267309940771924,0.2006859928369522,5.24404200623797,-53.565399169921875
9510-6101,127.853233749,27.5800054391,0.0196,7.308960437774658,0.9999962449073792,0.9667195379734039,3,9.754,-0.336,-0.5777,0.74920968004637,0.466299264150216,1.14533870721938,9.70265955154342,-1.13178691677373,0.0012862719693714202,6.14179445252814,76.59290313720703
11746-12705,128.17077,29.21353,0.0255,4.672745227813721,0.9992274641990662,0.9952179193496704,3,9.823,-0.407,-0.6988,0.899597446329512,0.192252244243309,1.22895882789671,9.72103468239909,-0.573359507698603,0.03596280887722969,5.06506164793418,-69.37940216064453
10502-1901,128.88773883,30.5342859223,0.0255,4.02471399307251,0.9084320664405823,0.873526394367218,3,10.087,0.601,-0.5067,0.748384031451228,6.07755045862587,1.07687523070105,9.85336991705075,-0.92324944174651,0.8559229969978333,1.79291309004179,15.470999717712402
10498-9101,131.388044838,26.3229108889,0.0568,3.12317156791687,0.9808164238929749,0.960705578327179,3,11.179,0.639,-1.191,0.83455416230208,0.362091200741743,1.35470154785852,9.63345025910271,-0.133202415847718,0.02573229931294918,8.07560202879865,79.73210144042969
9500-12701,132.10413,23.83727,0.028,6.514038562774658,0.9999733567237854,0.9976862370967865,3,10.229,0.203,-0.7758,0.945061831120414,0.333323375858848,1.23585273182557,9.42522965103688,-0.475957801719807,0.03092549927532673,5.84359011626229,44.44850158691406
10501-12702,132.50773,30.46509,0.0453,5.681067943572998,0.9993453323841095,0.9893535673618317,3,10.308,0.03,-0.8108,0.91163477069346,0.249438838583649,1.2045446608848,9.78464911730603,-0.333890662530456,0.517009973526001,5.9290436664476,-40.082698822021484
9500-12702,132.598326905,25.9540819815,0.0276,4.161835670471191,0.9981061816215515,0.9634763300418854,3,10.824,0.171,-1.1127,0.970444610516777,0.322803233037377,1.36151941396991,9.77328259920833,-0.0394409604483537,0.2201710045337677,4.82984982125002,-11.66409969329834
9506-3701,133.569904521,27.2665262848,0.0638,2.351196050643921,0.599941223859787,0.7572341561317444,3,10.92,1.146,-0.6248,0.694500051706777,1.90294858977566,1.19936895395975,9.51990434136053,-0.516602588110048,0.11066800355911255,5.25004878773922,-15.483400344848633
10501-12704,134.04909,31.13202,0.0544,5.5962233543396,0.999980092048645,0.9936439394950867,3,10.397,0.429,0.1251,0.966396582154306,0.384864521459309,1.16897915309952,9.48955434934057,-0.585006842634293,0.020858600735664368,7.15890333312531,15.575200080871582
8440-3704,134.748487865,39.748861369,0.024,3.9158735275268555,0.8562108874320984,0.9429199993610382,3,9.682,-0.644,-0.0464,0.531244749736961,0.352982155392929,1.42666097112628,9.38850368249297,-0.252705871185871,0.5658599734306335,2.1316409777212,-38.535099029541016
8440-12703,136.74835,41.4406,0.0261,5.351596355438232,0.9974171817302704,0.9712406098842621,3,9.763,-0.524,0.4965,0.922626264550869,0.255333045429822,1.20808443886233,9.46152404775523,-0.553635593014534,0.14016197758935564,4.20262910030232,-17.237300872802734
11836-6103,150.966660814,1.09523764348,0.0456,1.911198377609253,0.9021616578102112,0.8062002956867218,3,10.368,-0.073,-0.3194,0.84318421237213,0.247972448831736,1.329174648164,9.81543481952013,-0.232356869651362,0.4683130085468292,3.0075519186973,-39.20830154418945
11748-6101,138.173304451,30.0150161422,0.0233,2.8472704887390137,0.8870451152324677,0.8037065267562866,3,9.623,-0.703,0.6557,0.696739776458833,0.10918219434867,1.52197263037215,9.62506006173413,-0.235566693619646,0.2582930028438568,2.58503613612921,7.683000087738037
11749-12701,138.31816,31.35845,0.0417,4.879987716674805,0.9985804855823517,0.9527677893638611,3,11.023,0.383,-1.286,0.943244722229118,0.1095695450292,1.39172800192689,9.64784344856185,-0.0602979565672799,0.027389200404286385,10.0601359458653,86.48699951171875
11748-12703,138.668171586,29.9876100223,0.0213,6.2147040367126465,0.9994178414344788,0.9528049826622009,3,10.09,-0.098,1.0269,0.729868305467504,0.0354611150254519,1.42404661042538,9.31747858789232,-1.03971301363875,0.0014065300347283483,4.94303367492251,-43.8291015625
9512-9101,139.20845782,0.572708373011,0.0284,2.533853530883789,0.9221711456775665,0.834453284740448,3,10.521,-0.062,-1.1807,0.74204682083648,0.513980888651034,1.33296236139901,9.65888261506052,-0.150673532230083,0.4068785216483692,4.26911392778467,-4.36329984664917
10842-9101,139.741936179,5.88839374287,0.0383,5.014673233032227,0.9997409582138062,0.9858328700065613,3,10.737,0.62,-1.2573,0.948496238263193,0.570341005263557,1.23933373176435,9.7544027757163,-0.385124463828826,0.4757128362351105,5.42932486438459,7.139100074768066
11749-6103,139.886571191,32.6536545363,0.0215,2.90594220161438,0.8882542848587036,0.9463604986667633,3,9.969,-0.463,-0.0052,0.560945124624522,0.260028022655492,1.37375770968843,9.67266352489741,-0.115623774469802,0.08507200330495834,2.51642293462821,15.034299850463867
10513-12702,140.95013456,2.11272155396,0.024,5.59022331237793,0.9999635219573975,0.9090778827667236,3,10.099,0.027,-0.5456,0.720393134428213,0.328519200431034,1.26109258146258,9.64786447804383,-0.416067617228537,0.2455890029668808,4.97136364655062,47.891300201416016
8439-12703,142.13573,50.79362,0.0251,5.344629764556885,0.9982033967971802,0.9652646780014038,3,10.571,-0.035,-0.3426,0.970694161478223,0.261389308751682,1.31357232906084,9.63079297036836,-0.0373830145337816,0.18887299299240112,5.91389376090418,-65.76920318603516
8252-9101,144.692383053,48.5628700469,0.0248,3.8310720920562744,0.9986888766288757,0.7528109550476074,3,10.257,0.072,0.1118,0.87970813773892,0.680184341358264,1.48542004580617,9.64836463157577,-0.0561568869926939,0.22197587478988193,3.54106142822986,-4.589399814605713
11759-12702,145.800261215,0.414186573461,0.0252,4.96699857711792,0.9962969124317169,0.8594349920749664,3,10.748,0.102,-0.6498,0.763264490066817,0.700930668422362,1.37221603113522,9.81396644862011,-0.205040637947939,0.10961200296878815,5.7835538609271,-21.018400192260742
11866-1902,150.210275976,1.33539464827,0.0214,6.280190467834473,0.9896399974822998,0.6206282377243042,3,9.214,-1.058,-0.6064,0.94389517079035,0.0442908948278184,1.1499820117483,9.43863799685523,-0.317045381949061,0.05755160003900528,3.64554115646247,82.84760284423828
8150-12705,147.23785259,33.04326995,0.022,6.7441277503967285,0.9999679923057556,0.7017417848110199,3,9.413,-0.884,-0.7452,0.880090643080021,0.211609052744351,1.17088126495619,9.67109356071009,-0.830618157320552,0.2695100009441376,5.25575588787736,-3.677500009536743
11753-12703,147.247754515,2.46298670145,0.0206,6.513100624084473,0.9977097809314728,0.6048385500907898,3,9.044,-0.125,-0.298,0.629529139917017,0.772469421681306,1.12712791375846,9.76822303810505,-1.10404624890799,0.45013099908828735,6.00284268839056,21.262699127197266
11753-3703,147.937901511,3.27238896892,0.0345,2.1360843181610107,0.8362580835819244,0.9653181731700897,3,10.728,0.287,-0.8551,0.929973469268039,0.589429776801992,1.34708463561971,9.66281057415586,-0.121203365145166,0.07143941138145796,4.10894130361844,24.71769905090332
10843-3702,149.149134006,1.4285257225,0.0275,1.0673768520355225,0.5069848895072937,0.8830453753471375,3,10.774,0.049,-0.9935,0.694555754548883,0.627299705826754,1.47395508829551,9.70539482916244,-0.0954307640437037,0.43989500403404236,2.48392180750295,-26.42300033569336
8944-12703,150.883460349,33.7562128576,0.0207,5.7400102615356445,0.999629408121109,0.979069858789444,3,10.039,-0.192,-0.8239,0.781400669846336,0.191734151820309,1.21541909331236,9.57643030099194,-0.724904601501696,0.2286049370872107,4.47885632195248,27.678499221801758
10516-6102,151.365365365,2.63310725442,0.0229,6.223079681396484,0.9995419085025787,0.9133076071739197,3,9.386,-0.579,0.0891,0.477857514806855,0.197631439563023,1.19257118106606,9.74190088281728,-0.770689478546681,0.24198900163173676,3.55359442162992,61.34109878540039
10516-1901,151.395741231,3.05361497547,0.0236,5.892220497131348,0.9988329410552979,0.976836770772934,3,10.219,-0.28,-0.1189,0.854743029932949,0.218296780418343,1.35704165806091,9.4208122298831,-0.0708497361324371,0.03790508583188057,5.08278959263637,11.333200454711914
10516-9101,151.534866683,2.96902542051,0.0221,3.6291515827178955,0.9348912537097931,0.5150002986192703,3,9.754,-0.22,0.0698,0.719909541673907,0.216380497660734,1.40020677322996,9.57746075524224,0.196937467393964,0.3976581817863522,3.26841867883873,86.70539855957031
10519-12701,154.46024341,5.86359308276,0.0686,3.131826639175415,0.9992770552635193,0.9073645770549774,3,11.152,0.73,-0.1897,0.805151079049995,0.331704372733664,1.2515313527904,9.49707824629967,-0.311126988923008,0.41673800349235535,7.05833617501044,6.273799896240234
11866-12703,151.533999965,1.80162555499,0.045,5.523399829864502,0.9965840876102448,0.9109589755535126,3,10.12,0.005,-0.289,0.924428674075226,0.130319605962454,1.31829695822764,9.54922520704944,-0.482846188229142,0.06848420202732086,5.77147101177339,10.728699684143066
11838-6103,155.600594374,1.1982319304,0.0216,7.009825229644775,0.9999856352806091,0.9829339385032654,3,10.079,0.309,-0.3083,0.960991745587322,1.27448354391249,1.09337037783069,9.91266775275722,-0.507026631603337,0.1048423240998562,4.04606803350118,87.88939666748047
8452-12705,157.93769,46.67167,0.0248,6.592461109161377,0.9999984502792358,0.992393434047699,3,10.536,0.255,-0.8117,0.935774265247258,0.366659081677422,1.20388937587617,9.49326416329732,-0.461603192287305,0.03128397464752197,7.07991948371847,13.989899635314941
11865-6104,157.664294502,1.9902556761,0.052,2.913658380508423,0.9471315741539001,0.9714949429035187,3,10.601,0.175,-1.2418,0.71330524719376,0.3155022291579,1.44439491793372,9.49501384002994,-0.0817940686782353,0.061065398156642914,4.65637411370849,33.878700256347656
11865-12704,156.781562867,1.49292097126,0.0328,4.287288665771484,0.9789685308933258,0.7206069231033325,3,11.023,0.322,-0.3288,0.879722286963958,0.143588648735793,1.31710191741234,9.52003831429915,-0.0372992243899992,0.04698299989104271,7.61531419908856,28.676000595092773
11865-6102,156.872922644,1.24674130222,0.0224,0.6018651723861694,0.5019703358411789,0.3978588283061981,3,10.504,0.427,0.0244,0.592710070324114,0.0584857901432769,1.44219855505231,9.42756734689076,-0.174444673831264,0.3314889967441559,6.77820829502653,53.84270095825195
11865-9102,157.421404869,1.92002640298,0.0418,5.263791561126709,0.999399721622467,0.9490803182125092,3,10.7,0.496,-0.7517,0.760314529152795,0.818952265425996,1.20466688404798,9.40974175761444,-0.732267028063234,0.17847187517863233,6.27134665045996,33.86690139770508
8948-3701,166.248455461,50.3821335596,0.0218,5.932058334350586,0.9995196461677551,0.9840714633464813,3,9.279,-0.801,0.2049,0.84014738274459,0.49614604508466,1.19601101362282,9.44339996106697,-0.70904784654126,0.11229199916124344,1.90966434247166,-59.36439895629883
8945-12702,172.66989,47.018275,0.0251,6.498903274536133,0.9998887181282043,0.9686733484268188,3,10.614,0.38,-0.7358,0.912691065361162,0.280215769842322,1.19346518049259,9.69113295198691,-0.459791105082541,0.11313325014896529,6.9015959960429,-18.68199920654297
8990-9102,173.929666166,49.7378213736,0.0328,1.700162649154663,0.8894844949245453,0.8046739995479584,3,10.717,0.396,-0.0179,0.947456614914526,0.502635526739176,1.29358373902782,9.48603779474894,-0.220066051110813,0.5834420839699187,4.46224890985496,-51.33399963378906
12495-3701,161.493923358,2.83241068997,0.0224,5.7953782081604,0.9781728088855743,0.9536323547363281,3,9.157,-0.99,-1.0664,0.859420254753432,0.182080946680382,1.21179990135128,9.28391069643425,-0.641500143571333,0.18563500046730042,2.18807894012078,63.714698791503906
12495-3703,161.662212807,3.24379315245,0.0223,5.439401149749756,0.9986851513385773,0.9848703742027283,3,9.82,-0.357,-1.031,0.778184119911377,0.30873859270255,1.36706807208555,9.40540399358731,-0.541627427333533,0.07022590190172195,4.18405037062896,53.715999603271484
8989-3703,177.440360191,50.5270164143,0.0264,4.223546504974365,0.9997415840625763,0.8845266103744507,3,10.674,0.031,0.2454,0.950117920665176,0.231979940030738,1.58171542637909,9.6824620165006,-0.0732967466868536,0.18844818941848443,3.79879936855738,-37.25749969482422
10507-12703,178.17795,48.98408,0.0545,4.1454548835754395,0.9966762065887451,0.9737156629562378,3,10.587,0.137,0.4631,0.973436815760773,0.103040845975563,1.32187768334673,9.7032273754929,-0.183183798413592,0.040710799396038055,7.6323052208933,79.58450317382812
12495-6104,162.140269976,3.31778167153,0.0428,4.563030242919922,0.9881109595298767,0.9953061640262604,3,10.116,-0.191,0.077,0.896577625636703,0.402555967685291,1.41913273800027,9.6965916508376,-0.313199199976945,0.10946899652481079,3.86426805623116,38.24800109863281
11828-9101,162.311972432,2.7814109475,0.0413,6.105727672576904,0.9965049028396606,0.9928467869758606,3,9.7,-0.055,-0.4271,0.94911584437512,0.706161898005512,1.1537946260233,9.89025542085821,-0.821519086366952,0.06350190192461014,3.42537526763384,36.78630065917969
12491-12702,166.0434341,1.54476810655,0.039,5.219761848449707,0.9935033321380615,0.7865463197231293,3,9.596,-0.578,-0.4272,0.894529187181022,0.0907104761618146,1.18807146834092,9.96603188177551,-0.699877550776559,0.03855530172586441,5.55753648885684,-40.12590026855469
8263-1901,186.428109928,47.330016594,0.0246,4.137566566467285,0.9699075520038605,0.9697911143302917,3,9.642,-0.149,-0.4861,0.747535294017188,1.31604754944514,1.17748248664015,9.54279564077204,-0.534625157126875,0.6209279894828796,1.79633583525589,23.644100189208984
12491-6103,165.813618578,3.36564834548,0.0255,4.237621784210205,0.7801308631896973,0.8505123257637024,3,9.413,-0.826,-0.4123,0.598315513316638,0.0963528312669966,1.41578509433603,9.72094288257637,-0.0440410164554105,0.2173530012369156,2.78380504115188,-64.92410278320312
12491-9101,165.57412408,3.39974615467,0.0372,4.345489025115967,0.950108528137207,0.898766279220581,3,9.701,-0.157,-0.4282,0.295988087473834,0.391114675550677,1.23709401536999,9.97190420988834,-0.653530766054838,0.6003699898719788,3.02124071514977,-51.3390998840332
11826-9101,187.893659749,37.9805527322,0.0238,6.33595609664917,0.9993444979190826,0.9877658188343048,3,9.972,0.181,-0.7557,0.799990544166352,0.743838989264136,1.13852264893677,9.8364043972709,-0.758476067402146,0.17545799911022186,3.50917570128793,67.12680053710938
11956-12705,187.96598,52.40066,0.0223,5.854924201965332,0.9983122050762177,0.9819082915782928,3,10.14,0.068,-1.2963,0.883585722979479,0.317273054458719,1.1722534154011,9.67330612028488,-0.417421904913705,0.019398700445890427,4.80109382237668,25.700300216674805
12491-9102,166.359929143,3.29252237145,0.0744,4.4679789543151855,0.9994590878486633,0.9433481395244598,3,11.213,0.85,-0.6273,0.808647771209326,0.113518484776828,1.40231649113465,9.52125982419409,-0.317656639587096,0.12806899845600128,14.862515169796,16.207700729370117
12491-12703,166.931082984,3.26926419751,0.0612,5.035833835601807,0.9994410872459412,0.9838380217552185,3,10.66,0.8,-0.1215,0.758992829907134,0.578415831847772,1.24674746118292,9.56479668520918,-0.620809880169955,0.054588500410318375,6.16724591659371,85.8760986328125
11019-12702,193.014734172,51.6800299204,0.0272,6.72811222076416,0.9999966025352478,0.9942514896392822,3,10.529,0.684,-0.6101,0.82411601856171,1.29150896655425,1.15787727591264,9.81908729678453,-0.747425871846652,0.03675340116024017,4.97957505084984,17.739500045776367
11009-12704,194.380021451,26.5121684655,0.0241,4.831111907958984,0.9909045994281769,0.9715423583984375,3,10.35,0.313,0.4585,0.797252456282006,0.736731421802091,1.32384349241621,9.6179612554685,-0.430753648281097,0.3608900010585785,4.52117455332831,-82.81739807128906
9873-12702,194.585530738,27.4293585241,0.0252,2.4210894107818604,0.5642893016338348,0.923843652009964,3,9.304,-0.769,1.1257,0.897833368638632,0.189473803606395,1.34802078345523,9.62121247281931,-0.100885276594246,0.31276899576187134,1.77563822033391,-73.98979949951172
11761-3703,195.307351892,53.7947036557,0.0295,3.6808764934539795,0.9580545425415039,0.960954487323761,3,10.308,0.116,0.2256,0.58428751726327,1.41340505800795,1.31348896925623,9.77639546105356,-0.352791807958574,0.6655660271644592,2.86104542756359,64.34519958496094
9876-6101,195.553227073,28.2148516578,0.0273,5.591762065887451,0.9964030981063843,0.9650916457176208,3,9.962,0.181,0.9996,0.908685521436074,1.3874480599002,1.17023566397707,9.43360561746539,-0.630568537597704,0.38454997539520264,3.1066124258286,75.53610229492188
12484-3703,196.58283,32.97383,0.0261,3.1726367473602295,0.6693943738937378,0.9252492785453796,3,9.974,0.398,-0.972,0.640910308069921,3.10317254316372,1.21848419621917,9.6890694796437,-0.702477394541105,0.451431006193161,2.11045128145398,20.72319984436035
9879-9101,196.80506,28.04697,0.0244,5.0317606925964355,0.9945901036262512,0.9576874375343323,3,10.027,-0.025,0.3469,0.955842058441753,0.500411483677275,1.21114680930022,9.65542668862775,-0.0368271658121787,0.8043692461745916,3.47863872882185,-80.197998046875
8321-12705,197.23827,28.28052,0.0195,7.996758460998535,0.99998539686203,0.9698069095611572,3,9.475,-0.632,0.1505,0.963409818658532,0.144916018697579,1.19183682524425,9.72014671287151,-0.474885841436458,0.02529039978981018,4.43136583397184,-77.1227035522461
8322-1901,198.784245451,30.4037749681,0.0232,3.7067573070526123,0.9898823797702789,0.9530964493751526,3,10.38,0.42,-0.2223,0.747387395562078,1.4493460917915,1.38142395898931,9.67345770200093,-0.0272215412915543,0.4120219945907593,2.23927772837677,-31.690799713134766
12514-9102,199.270643755,1.82799783172,0.0363,5.283344745635986,0.9994440972805023,0.9652437269687653,3,10.601,0.657,-0.0817,0.972003513615114,0.58705129225264,1.26870343101309,9.43339739712802,-0.248449581387368,0.180531794969809,5.2007299041438,-45.247398376464844
8442-9102,200.222837131,32.1907607473,0.023,5.236676216125488,0.9951322376728058,0.9562222957611084,3,10.314,-0.179,-0.1981,0.918076681069462,0.306600647297573,1.4156116676032,9.43940270115631,-0.183774217842805,0.30785862103811584,3.40249478735289,-12.645099639892578
11017-6103,200.710727744,51.7382976222,0.0297,4.374394416809082,0.9530745446681976,0.8973967432975769,3,10.202,0.548,-0.4099,0.600301948156597,3.67497120737153,1.11912342992081,9.91902428154993,-0.828920437079487,0.25161001086235046,3.29005285057903,43.520301818847656
12620-3703,201.681202856,30.506688535,0.0236,2.582364082336426,0.9221566319465637,0.8976062834262848,3,10.053,-0.288,-0.0549,0.971704528040834,0.904831568728699,1.26890540653728,9.59793630224286,-0.0680776035163851,0.38819700479507446,1.949023229582,-67.03150177001953
9878-12704,202.396308236,26.4099358425,0.0247,3.996931791305542,0.9895063042640686,0.8874164819717407,3,10.419,0.091,-0.4423,0.836998412651818,0.3331679304375,1.36007794417008,9.7332819591869,-0.277119229353889,0.5524076606996183,5.01007888315702,-32.49420166015625
8982-9102,202.6892,26.52161,0.0247,6.816567897796631,0.9997068345546722,0.9880943298339844,3,9.587,-0.454,-0.3285,0.89683424641354,0.42091666615817,1.15402117965298,9.63668948712974,-0.708890395573895,0.19714674215874664,3.90328484957781,-11.829500198364258
12624-12701,202.98346,31.03287,0.0156,6.856774806976318,0.9985436797142029,0.9147496819496155,3,9.295,-0.691,-0.663,0.582555513970019,0.166923370167486,1.16864799329124,9.42626958230529,-1.45170639025963,0.1682489961385727,3.76352729885616,44.983299255371094
12510-12702,203.00215,-1.69881,0.0215,5.1837568283081055,0.9980354905128479,0.9217158257961273,3,10.284,-0.394,0.0382,0.839474604674642,0.169979137961828,1.41238222404691,9.78270714114411,-0.0383211837828364,0.02609260007739067,4.98501006214454,89.95120239257812
8982-6104,203.057062619,26.9499810568,0.0353,2.96956729888916,0.9471909701824188,0.933844268321991,3,10.439,0.593,-0.3182,0.766849355818832,0.7027974460739,1.44639901301292,9.60387599925803,-0.114949125750461,0.24553699791431427,4.32509998919911,66.16799926757812
8983-12701,203.830208122,26.424780837,0.0254,3.3002166748046875,0.9808579385280609,0.9125989377498627,3,10.683,-0.074,-0.1789,0.959503277401081,0.363556226614318,1.41778631110834,9.55133201570223,-0.14468139456097,0.2480030059814453,3.61380635174859,-20.59980010986328
8983-12705,203.910044306,25.8752373782,0.0256,5.466509819030762,0.9994725584983826,0.9873029291629791,3,10.541,-0.076,-0.2281,0.954283010538978,0.244121613579152,1.33582397885216,9.65678780777286,-0.0642786248248408,0.08764443566060925,5.22861787927665,-33.50299835205078
8984-12703,203.93243,27.40942,0.0289,4.230668067932129,0.9734419584274292,0.8045957982540131,3,10.187,-0.153,-0.29,0.859030147992991,0.112354299064462,1.26575471699179,9.38767769842437,-0.523884490794606,0.6647039651870728,5.76618694185618,-65.83209991455078
12510-6104,204.244034337,0.225679309065,0.0217,3.057574510574341,0.9582353234291077,0.9862799346446991,3,10.176,-0.478,-0.7525,0.724082247575678,0.304575026109592,1.47370853533097,9.49109114589113,-0.0476417167793084,0.15379899740219116,2.81907111187967,-89.7853012084961
8952-6103,204.674179172,27.742410862,0.0362,4.666737079620361,0.9996715784072876,0.9551197588443756,3,10.746,0.658,0.79,0.826552936970084,0.608390404026404,1.35823291460629,9.64142443146368,-0.123240542990752,0.4858438301494387,5.3563420666431,-88.46759796142578
8985-6104,206.198417052,31.6156728964,0.0279,4.481318950653076,0.9975698888301849,0.9763603806495667,3,10.391,0.338,-0.4766,0.518783672724544,0.906964190037078,1.34829676465284,9.5664228241853,-0.225546459244056,0.2641940116882324,3.64616633114127,-51.79859924316406
8320-6104,206.554380713,23.0840530659,0.03,5.650452613830566,0.9992009401321411,0.9845823049545288,3,9.551,-0.126,0.8932,0.908557697700973,0.761185708953422,1.1008767415242,9.83862956942934,-1.00498742840507,0.46553897857666016,3.56917217214436,74.04609680175781
8443-6103,206.769038498,24.9964830166,0.0291,3.528662919998169,0.9960490465164185,0.7339179813861847,3,10.548,0.153,-0.1771,0.920798447849875,0.482854967723439,1.25431368309657,9.64884082572629,-0.229569993299818,0.2155157825369469,3.44556425044755,57.31460189819336
11958-12701,206.827169845,3.7674160137,0.0239,3.3692007064819336,0.9985171854496002,0.993340939283371,3,10.609,-0.075,0.4372,0.911596847677872,0.372024912880358,1.5147707129667,9.59871727143875,-0.0554638723328927,0.010308099910616875,5.04576049680004,-64.80719757080078
11013-3701,207.0556,54.79733,0.0255,5.805729866027832,0.9999406933784485,0.9601778388023376,3,10.292,0.165,-0.9642,0.855278558100079,0.598436056573594,1.19528637369069,9.50524307224486,-0.634672982162899,0.06651282875461366,4.63246892906705,-72.22850036621094
11958-6103,207.968466598,3.45490791051,0.0296,5.264657020568848,0.9989716410636902,0.9616002142429352,3,10.479,0.314,-0.7993,0.867934520811942,0.707675541524624,1.25432717451005,9.72020163006252,-0.530831643999225,0.11693699657917023,4.60889043359102,68.90730285644531
8337-12702,212.74809,38.76536,0.0187,5.0550618171691895,0.9906020164489746,0.7958199679851532,3,9.437,-0.665,-0.274,0.889861176902449,0.128370662158601,1.20840984325251,9.69610299534268,-0.282839513494812,0.044762201607227325,3.82954876822072,-15.439299583435059
11835-6101,219.175312411,2.38569307832,0.0226,6.808260917663574,0.9987338185310364,0.9853827059268951,3,9.166,-0.253,-0.6296,0.772681674987401,1.12603675546155,1.11095439576683,9.65182709453082,-1.33248350409546,0.10972899943590164,2.59014851560497,-9.09000015258789
12506-12703,219.461107363,5.01123840302,0.0252,6.947901248931885,0.9998831748962402,0.9674744307994843,3,9.832,-0.068,-0.3521,0.896250607629358,0.5547336379872,1.20511541760093,9.50043248552264,-0.902866880430115,0.1034339964389801,4.54415436882456,5.575699806213379
11022-6101,220.027462904,3.87356958262,0.0232,5.463312149047852,0.9987003803253174,0.9837264120578766,3,9.678,-0.591,0.3976,0.677853458263701,0.382534296764928,1.34912747598739,9.55216438794377,-0.367303318041142,0.0019146399572491646,3.02425164495384,-80.39800262451172
8595-3703,221.43798422,51.5808196479,0.0296,2.340390682220459,0.9204073250293732,0.8462741374969482,3,10.945,0.903,-1.124,0.578674554408583,0.248793189899819,1.54090912559446,9.67431154780917,-0.118661323594926,0.3615777964894702,4.33722947043053,-40.40959930419922
8592-9101,223.61098242,53.2174411839,0.0269,3.7368881702423096,0.9971667528152466,0.982861340045929,3,10.572,0.103,-0.7186,0.964898913899021,0.333194261413493,1.35342294743791,9.69797542408259,-0.0936928816085018,0.11746102571487427,4.32663725990302,16.238300323486328
9867-3704,223.782662874,48.3303648121,0.0281,4.441434860229492,0.997426837682724,0.9561945497989655,3,10.218,0.084,-0.2654,0.73411919766487,1.43105823034642,1.1899225806303,9.75817112874503,-0.492353352783906,0.4091250002384186,2.37979227439761,15.224800109863281
8592-3703,224.308966131,53.1520291512,0.029,3.3115386962890625,0.9567393660545349,0.956140398979187,3,10.178,0.047,-0.6591,0.694484221912023,0.959436423172946,1.25763777639166,9.75483129048588,-0.476335463695454,0.6777292110727502,2.99507488174226,-21.438199996948242
11970-12701,225.07467,11.34338,0.02,6.191468238830566,0.9983367919921875,0.9749265015125275,3,9.697,-0.309,-0.8152,0.691912983586184,0.22157424019605,1.21540710087094,9.35480212394636,-0.810726779578912,0.10728800296783447,4.7489239023134,25.088300704956055
9045-12702,226.40417,31.16382,0.0334,7.522924900054932,0.9999268054962158,0.9726895391941071,3,10.408,0.22,-0.5393,0.925715810176295,0.255411517857455,1.19474465459336,9.67348834769894,-0.517900846356695,0.3972240090370178,8.17628813345096,-45.76150131225586
8598-12704,230.539936275,48.3921293078,0.0381,6.554743766784668,0.9972018599510193,0.9980928897857666,3,9.333,-0.011,-0.1947,0.879534842480915,0.668137618580278,1.05138429327093,9.54452714390224,-1.10067223632576,0.9980480074882507,4.15261824322697,-25.22559928894043
11963-6102,233.93972,8.86949,0.0196,4.146596908569336,0.9833150506019592,0.9819913804531097,3,9.566,-0.405,-1.3641,0.856433061645771,0.494770784899245,1.23315469766472,9.54418956583196,-0.672046797444122,0.43054500222206116,2.52918938571885,55.0359001159668
9889-12702,235.40731799,25.1114752577,0.0337,4.338742256164551,0.9969470798969269,0.9671699702739716,3,10.747,0.111,-0.025,0.747889275429998,0.101843010502885,1.58327030910267,9.71966005045957,-0.0259525211015246,0.17593799531459808,5.69354011435762,-63.036800384521484
9041-6102,235.869383482,29.7823288354,0.0591,4.294981002807617,0.995906412601471,0.9696250259876251,3,10.575,0.832,-0.2489,0.821995566025267,1.57305056857494,1.17048515670096,9.51351195345021,-0.627838062803552,0.10196415964508465,3.99243783239771,51.30799865722656
8486-12703,236.02959,47.29463,0.0199,5.163476943969727,0.9997714757919312,0.4241163730621338,3,9.327,-0.965,-0.7805,0.89731660478522,0.147089089303238,1.20672440212148,9.73705943425496,-0.607965242290738,0.5293470025062561,4.94219629682308,-44.76559829711914
9041-3702,236.450303673,30.2024487076,0.0315,4.67917013168335,0.9984489679336548,0.955642431974411,3,10.322,0.229,0.3207,0.960567669427592,0.615814660556239,1.20733474828083,9.67124298654421,-0.272953689167972,0.12568099796772003,4.50183834103796,12.297100067138672
8546-1902,238.795473329,52.1684799469,0.0372,5.8259735107421875,0.9999880194664001,0.988760769367218,3,10.611,0.894,-0.661,0.860971197187127,2.10013964990273,1.15453653152457,9.69678769244087,-0.638235609026419,0.07420525699853897,4.23182650192412,57.26969909667969
11974-3703,238.811367926,10.5213253174,0.0401,4.273767471313477,0.9977078139781952,0.9476207196712494,3,10.794,0.784,-0.0258,0.797815230741908,1.38957079971227,1.23222120532222,9.65029093376313,-0.425693160018912,0.44641798734664917,3.61783676472568,-69.24030303955078
9093-3702,241.203740256,28.0955403603,0.0242,3.985997200012207,0.9695836901664734,0.8647842109203339,3,9.811,-0.239,-1.0829,0.893190846069015,1.11087796928451,1.20696865624401,9.57070118056403,-0.534839982768953,0.3574349880218506,1.84372274686449,-72.9198989868164
9087-12704,241.260399434,23.6690391515,0.0298,4.0449042320251465,0.9579499959945679,0.9328438937664032,3,10.415,0.055,1.1612,0.94621280959833,0.389939528032664,1.29158244114182,9.58976575340887,-0.197781660806651,0.08838369697332382,5.15374367880415,7.167099952697754
8979-6101,241.366385991,41.6493667208,0.0232,6.126453399658203,0.9987696409225464,0.9885429739952087,3,9.895,-0.258,-0.8447,0.921464307330284,0.670807407278884,1.22757357349536,9.56533238574712,-0.563528522608256,0.0027053500525653362,3.84803153876122,66.33489990234375
9032-9102,242.427587251,30.6816568246,0.022,6.037458419799805,0.9998635649681091,0.9931946396827698,3,9.846,-0.399,-0.7108,0.914450823417937,0.371318931261172,1.29019326541166,9.44005110865891,-0.346270722248639,0.25741198658943176,3.30457400621343,8.667499542236328
8555-12702,243.968767118,44.161319278,0.0548,3.59145450592041,0.9992762506008148,0.9960493743419647,3,10.923,0.86,-0.9224,0.693110148263087,1.2049039264296,1.34587376565793,9.76414952615295,-0.0207259626716323,0.2981550097465515,3.81564799109505,41.64649963378906
8312-12704,247.304125164,41.1508723641,0.0296,1.164031982421875,0.8327245712280273,0.8507634699344635,3,10.49,0.33,1.0586,0.956267369484771,0.118592419751088,1.55879305778755,9.56191700299581,0.0169370050410354,0.240556001663208,4.80339438930829,16.431800842285156
8978-12701,248.78284923,40.9913754432,0.03,5.722538471221924,0.9883676171302795,0.35446660220623016,3,10.815,0.133,-0.2869,0.754267291681136,0.155727091851518,1.50826481876219,9.84964557416511,-0.344108052640175,0.2579050064086914,10.8755919699162,-24.627599716186523
12667-6103,249.679870041,37.2550188969,0.0303,1.2409559488296509,0.5920077562332153,0.7839260697364807,3,10.617,0.18,0.3292,0.821959767352366,0.476026868861367,1.47402014720463,9.85372351155137,-0.00922670763131758,0.16923099756240845,3.4443328382976,-18.65220069885254
11950-12701,249.83968507,29.3697720089,0.0413,4.0373663902282715,0.9988511800765991,0.9337247610092163,3,10.361,-0.101,-1.3434,0.488844769296396,0.176149251370468,1.32209716880349,9.37348920070764,-0.626803961802613,0.30707600712776184,7.41299747426631,43.610599517822266
11951-12703,252.74833,32.77021,0.0382,7.566793441772461,0.9999439716339111,0.9811742007732391,3,9.597,-0.416,-0.793,0.915282663181978,0.130170125163109,1.30180689455226,9.3628240888769,-0.578995464967959,0.06821440160274506,4.69889132244657,-67.0155029296875
11952-12704,254.317216717,27.8496051878,0.0338,2.63919734954834,0.9503152668476105,0.8309410810470581,3,10.974,0.652,0.9823,0.903079214613003,0.509542873485371,1.5434012199219,9.87891319881786,0.0765912282120699,0.18638773262500763,7.86750772395979,-69.77580261230469
8606-1901,254.49813,36.0921,0.0374,5.073787212371826,0.9996287822723389,0.9863018691539764,3,9.586,-0.501,-1.1148,0.698150763652422,0.129192608036585,1.13112940468163,9.79887376168762,-0.527588750045709,0.549252986907959,3.58474224951969,-14.155400276184082
11984-6103,256.249629989,23.1690245444,0.0301,3.3634045124053955,0.9411198198795319,0.8774889409542084,3,10.339,0.35,0.0959,0.647663518165815,0.915681117332288,1.24592193194137,9.76356116304494,-0.0790160013569725,0.01709659956395626,3.62221227260542,-42.34159851074219
8626-12702,263.205362118,56.9012700515,0.0294,1.916827917098999,0.9296543300151825,0.6647640764713287,3,10.676,0.549,0.6708,0.901641865445044,0.449972666027541,1.50277014522325,9.69987408705433,-0.0995636193119367,0.11195000701791406,5.05484299500889,12.001399993896484
12489-6101,177.605908164,3.32471798681,0.0467,3.3388407230377197,0.9496951997280121,0.8546504080295563,3,10.459,-0.057,-0.4585,0.663271048496763,0.282549292589439,1.36770392824448,9.46824941683297,-0.230096641292024,0.6014959812164307,3.01264826293711,46.735801696777344
9191-12702,313.093253582,0.0757150839168,0.0302,2.0281620025634766,0.9567830860614777,0.6433046758174896,3,11.196,0.587,-0.9919,0.944811687403004,0.296953049731574,1.35943768070032,9.65880345094083,-0.00207131256283535,0.0825543999671936,6.47010718502663,68.52729797363281
9191-12705,313.67074,-0.051089,0.0302,5.244091510772705,0.9984415471553802,0.954931914806366,3,10.62,0.147,-0.969,0.965726372620156,0.211840530846469,1.24666513943457,9.71150577814892,-0.174534571050393,0.018345000222325325,5.62407752459123,-22.747499465942383
7815-12705,318.990452837,9.54307564379,0.0293,6.354043006896973,0.9972356259822845,0.9876007735729218,3,10.748,0.39,-1.0862,0.574998409362191,0.219800889675417,1.13997211562706,9.90757083844656,-0.599261074174534,0.042242897000592486,5.27064014039292,65.8510971069336
12489-3702,178.004667142,3.6049130362,0.0404,2.1850876808166504,0.7401914596557617,0.9841500222682953,3,10.051,-0.324,-0.4526,0.817310705901443,0.799116158088893,1.33523162469823,9.88120487868183,-0.0772731512766142,0.30840998888015747,1.83806025777671,-80.21510314941406
12066-3701,327.712234069,-0.847932488132,0.0272,3.162778377532959,0.9075027108192444,0.9483835101127625,3,10.598,-0.196,-0.3152,0.817632967136524,0.367708026167357,1.47990697424097,9.7158230502196,-0.0930664934643611,0.30606548376635967,2.60432231064601,11.338899612426758
12489-12701,178.364588677,3.7164191051,0.0403,5.048722743988037,0.9966553747653961,0.913196861743927,3,9.723,-0.219,-0.5329,0.733013513915764,0.176909668667912,1.24759731079941,9.33768979660188,-0.674551280730903,0.315189003944397,5.87400407902596,26.205299377441406
7981-12704,339.107765581,14.0239743919,0.0237,5.51132345199585,0.9990320205688477,0.9267524778842926,3,10.079,-0.317,-1.4719,0.926048238675508,0.45580641053029,1.29329448585098,9.56222605319938,-0.37482995560976,0.3468869924545288,4.30513164451858,73.11509704589844
12083-3704,344.06156,12.88401,0.0259,4.562825679779053,0.9277389347553253,0.9669363796710968,3,9.92,0.005,0.0833,0.909824333953811,1.0077102553912,1.18577966692408,9.5261658784115,-0.255840244802712,0.9546869993209839,2.40220061939004,82.49929809570312
12084-6102,344.470964432,12.9595653451,0.0257,2.5635058879852295,0.6769353151321411,0.6693508923053741,3,9.695,-0.394,0.2827,0.591818770303196,0.864503395200496,1.3405699590989,9.64029204098865,-0.63647924302842,0.512569010257721,2.48588673201148,38.074100494384766
8655-12704,356.805709913,-0.480166160074,0.038,5.571328163146973,0.9997892677783966,0.9599556922912598,3,10.999,0.249,-0.3696,0.929259972477124,0.235077500310134,1.27667933494393,9.53916449354152,-0.414660460945934,0.04128289967775345,7.69358998259788,-47.96609878540039
8087-12704,357.18783,15.92874,0.0262,5.466915130615234,0.9878036677837372,0.972221314907074,3,10.048,-0.376,-1.0033,0.960092236202496,0.21757818418496,1.23598648078047,9.47272203570664,-0.335846909737647,0.014289899729192257,4.54687188025307,86.79959869384766
8075-1902,358.817029523,14.3754862164,0.036,3.7049851417541504,0.9336639940738678,0.7675434350967407,3,11.001,0.518,-0.555,0.428015353885926,0.332201048329189,1.34899219892798,9.58308912046028,-0.217869501582563,0.8039270043373108,7.24433989236787,77.62039947509766
12514-12701,198.016049595,1.64558131852,0.029,5.867197036743164,0.9996417164802551,0.9098828136920929,3,10.318,-0.112,-0.8977,0.957941274048351,0.196145106706997,1.3089164760862,9.46575197547373,-0.287387807102817,0.4178360104560852,6.03107816239967,80.49410247802734
12514-12702,198.839844166,1.92755568471,0.0346,5.479827404022217,0.9993090033531189,0.9888005554676056,3,10.994,0.482,-0.0938,0.898702818989634,0.37041621334742,1.38294649505134,9.60442772007952,-0.101740257313823,0.8010810017585754,6.37410735539826,-8.088299751281738
11958-9101,206.89718334,3.05325777065,0.0415,3.4784908294677734,0.9975533783435822,0.9540570080280304,3,10.065,0.036,-1.0144,0.617077927459696,0.613508263600148,1.28867636302436,9.7820863680406,-0.269062425832104,0.2879849970340729,3.07722135043077,-32.0432014465332
11958-6104,208.553211261,2.8807806324,0.0648,4.1266093254089355,0.9999509453773499,0.9818789064884186,3,10.912,0.736,-1.0523,0.60949362444875,0.179937800751814,1.47408770357088,9.51716947507377,-0.126756446867607,0.2057879524810561,8.65988991400299,58.661800384521484
11834-6104,224.492267979,1.47359867376,0.044,4.124558925628662,0.9942160546779633,0.9941817820072174,3,10.157,-0.49,0.1281,0.808512102967138,0.216612372859714,1.41437543975551,9.59758117993673,-0.151793710636257,0.30801746249198914,3.17950104430016,70.4822006225586
8717-9101,118.344852476,36.2743788157,0.0457,4.519828796386719,0.9998738169670105,0.9654070734977722,3,11.191,0.478,-0.349,0.921461631274112,0.210334525076262,1.37370521245814,9.64207399589847,-0.147978267886422,0.1932056684883607,6.62615225098718,78.5343017578125
9181-9101,118.938278752,37.821563421,0.041,3.972973346710205,0.9398834109306335,0.9910470843315125,3,9.787,-0.139,-0.0854,0.934019660986893,0.548161611015972,1.19970342349557,9.76654380981368,-0.47613845077729,0.07426220178604126,3.43382713646546,-66.0260009765625
8713-12705,118.598785742,38.6705561228,0.0198,5.298642158508301,0.9936477243900299,0.7886381447315216,3,9.428,-0.731,-0.9205,0.842929003289941,0.0638565429013917,1.08844965116169,9.78451316958726,-0.394304066294371,0.15589557468876641,6.7872928692048,22.665199279785156
9182-6102,119.486337418,39.9933651629,0.0658,0.368341326713562,0.6327532529830933,0.8042615950107574,3,10.795,0.869,0.4235,0.609858263124069,0.627959308999097,1.5208745035282,9.58845796151596,-0.145809724215757,0.6956220269203186,4.44956259975878,-53.49800109863281
9486-3702,121.955330984,40.0998543015,0.0212,5.8717803955078125,0.995971292257309,0.989412933588028,3,9.474,-0.523,-0.7103,0.808127783302456,0.905762393243727,1.17925880827587,9.82181422878997,-0.77826328861593,0.0014842799864709377,2.20063215703671,-30.537599563598633
9486-12702,121.129595233,40.2060448107,0.0403,6.082913875579834,0.9999948740005493,0.9397149384021759,3,10.892,0.83,0.2638,0.909112772436978,0.149179431396431,1.23699286559143,9.65286295470737,-0.244505944512119,0.09909632605531528,10.5925550526593,-15.235699653625488
9183-12703,120.752570359,39.8691375442,0.0401,2.1979806423187256,0.8812418282032013,0.9861264824867249,3,10.159,-0.413,0.7213,0.841615461142303,0.131874771712345,1.38645849677699,9.47103835886175,-0.0650193101604178,0.002966949949041009,4.0756206398616,53.144100189208984
8143-12705,121.489983291,41.1481156278,0.0408,4.3607635498046875,0.9778176844120026,0.9261071979999542,3,10.129,-0.302,-0.7079,0.666151116247064,0.162098190027205,1.42593712627348,9.60684923162364,-0.220804767242887,0.14846999943256378,4.47138019346156,-81.17739868164062
9486-9102,122.208067159,41.0106134314,0.0393,3.8405206203460693,0.9990914762020111,0.9658482372760773,3,10.191,0.101,-0.7471,0.890499381863071,0.615820343734383,1.2206869006526,9.65308449051597,-0.717697452083983,0.29407504196571504,3.74245837080212,70.76809692382812
10496-12705,124.220085992,41.7318089828,0.0487,5.851105690002441,0.9994709193706512,0.9931915700435638,3,10.442,0.549,-0.731,0.795913321100036,0.683801894602262,1.18853204126362,9.66927175810843,-0.833790505444161,0.012855799868702888,6.22769081855253,36.0432014465332
10213-12705,122.931168093,41.5549778649,0.0315,4.424635410308838,0.9994072020053864,0.950831949710846,3,10.822,0.025,-0.9335,0.93164841282745,0.187091437422795,1.35273901514235,9.61090433332654,-0.28193096717575,0.07913289964199066,5.73622142939203,-76.67620086669922
8240-6103,125.010600636,44.2640413067,0.0233,2.5882155895233154,0.898202508687973,0.8260061740875244,3,10.188,0.047,-0.7868,0.76401193106168,0.358601846607658,1.3415042887342,9.89099464127512,0.0715826603875619,0.30620166701868207,2.79842693540774,-53.94820022583008
8240-3702,124.781862252,44.4875105065,0.0235,3.755420207977295,0.9083742499351501,0.9763572216033936,3,9.371,-0.811,-0.978,0.848365445765909,0.576339520390961,1.13668194712072,9.85847247056287,-0.633358390734653,0.3325920104980469,2.13837481937277,-59.222900390625
10511-3701,131.881150795,2.69029801278,0.0287,5.154144287109375,0.9977943599224091,0.9391211867332458,3,10.088,-0.307,0.003,0.547935613875754,0.232127216984495,1.25626736713724,9.59011096135534,-0.671061037661451,0.16474699974060059,6.81674875003867,69.88939666748047
10511-6101,130.858357231,2.90587249123,0.0261,4.761518955230713,0.9896620213985443,0.9877448678016663,3,9.969,-0.065,-0.3351,0.703615871215342,0.997903942080856,1.23410080476128,9.57114353950577,-0.739274310343193,0.16554699838161469,2.78164871452417,-44.09870147705078
10840-3704,134.713506361,2.91308119194,0.0544,4.6725053787231445,0.992752879858017,0.9295105040073395,3,10.752,0.312,-0.674,0.780398174728395,0.242908599691948,1.34838432837757,9.68888947843301,0.005480520486493,0.23319700360298157,5.66678502473021,-72.23650360107422
10839-12704,132.736664032,2.33839227479,0.0402,5.0473480224609375,0.997509628534317,0.9939911067485809,3,10.253,-0.003,-0.7805,0.815842241416315,0.470449132589896,1.29887666127084,9.6799682487141,-0.632655509343051,0.5904300212860107,4.92050005758215,36.99769973754883
10840-1902,134.609204327,3.39407130728,0.0238,0.8201478123664856,0.8162315189838409,0.938736081123352,3,9.992,-0.224,-0.8158,0.696027924903631,0.618147243903401,1.39592986363084,9.64639137634123,-0.171854243337205,0.28227800130844116,1.5453043213079,-11.8681001663208
10512-12705,136.97899429,3.27271277589,0.0268,6.524847030639648,0.9998492300510406,0.9387792646884918,3,10.263,0.403,-0.4874,0.925211289661543,0.350654253776912,1.21212526139497,9.72362547980414,-0.474248315544441,0.16064448654651642,5.07371292714958,-49.24959945678711
10512-6104,136.76973698,3.14613747011,0.0239,4.597947120666504,0.9981788992881775,0.9095660746097565,3,9.891,-0.529,-0.2863,0.821955420287265,0.327565937053135,1.28948480595468,9.60655001149032,-0.398115368146035,0.0941649004817009,2.5919559841996,39.48189926147461
10512-9101,135.436308727,3.3857329222,0.0549,1.961270809173584,0.6648916304111481,0.966540664434433,3,10.715,0.544,-0.555,0.831953619163257,0.653994395171585,1.30450336592199,9.70953210676559,-0.23669185708418,0.18191799521446228,4.86755201815513,52.29679870605469
10512-3703,135.689933372,3.4118698826,0.027,4.601597785949707,0.9998998045921326,0.9806615710258484,3,9.957,-0.48,0.6769,0.831154754537951,0.161422017475596,1.3069922142518,9.61874192314918,-0.282939050850844,0.08387540280818939,3.06358079701803,11.646400451660156
10842-12705,141.292491111,4.46504814413,0.0648,3.5803303718566895,0.9998797178268433,0.9834702610969543,3,10.877,0.425,-0.3546,0.918595975820331,0.208983134634719,1.30640948748606,9.60161279379719,-0.228054039368425,0.2047499418258667,8.5215538735738,-65.00700378417969
10514-12703,143.968853917,4.0168115719,0.0183,6.421082496643066,0.9987717866897583,0.9020337760448456,3,9.569,-0.492,-0.7263,0.875229843538156,0.327604388597335,1.17541032672913,9.7816728871278,-0.445077339672681,0.04201449826359749,3.23503489381344,66.94560241699219
10844-6101,144.973404651,3.81402522897,0.0285,3.0306689739227295,0.9816059172153473,0.9889778792858124,3,10.342,-0.151,-0.7576,0.668103150474096,0.181542026760065,1.57823545607496,9.52708132676404,-0.17650700041441,0.18883000314235687,3.2728956628052,66.2925033569336
11753-12702,146.039097297,3.4040712424,0.0237,5.379850387573242,0.9998216331005096,0.9937191903591156,3,9.764,-0.272,-0.5531,0.92560062543338,0.241415079267657,1.22672355994803,9.79918540222475,-0.561923059128751,0.02865069918334484,4.94705097786871,56.329898834228516
10514-12704,145.613449472,3.34728135553,0.024,5.305310249328613,0.9983657002449036,0.8671186566352844,3,9.737,-0.249,-0.4287,0.46738694676036,0.188155260175909,1.14935994061095,9.19766133000152,-0.76416137269651,0.14828400313854218,4.60594244475823,-50.64860153198242
10514-6103,145.470851736,2.96887156738,0.0539,2.9874610900878906,0.9761402010917664,0.9652454555034637,3,10.641,0.206,-1.0989,0.811011422311567,0.36638231864594,1.32352454107373,9.64068631788697,-0.171788425943014,0.19114099442958832,4.16438817375581,-46.766300201416016
10844-12702,145.785701673,3.94021044647,0.0196,4.368798732757568,0.991946667432785,0.8093842267990112,3,9.222,-0.817,-0.3931,0.846515472610267,0.119322018842759,1.18288182779796,9.89946522520046,-0.052013943935133,0.05683650076389313,4.04565252196708,56.41210174560547
10844-3703,146.397714484,4.41058420411,0.0199,3.362429618835449,0.9818046391010284,0.98905149102211,3,9.66,-0.715,-0.6208,0.921265604410072,0.440622625493645,1.28295984361787,9.54118538047328,-0.496638060135372,0.04428809881210327,1.76318943854002,73.96269989013672
10515-12705,148.209994818,3.5990648666,0.0308,4.020854949951172,0.9988994300365448,0.7537540197372437,3,10.147,-0.431,-0.1896,0.844083192151049,0.138841737232137,1.43740923232771,9.64460686963014,-0.158640239601296,0.06978219747543335,5.43860874466942,45.803199768066406
11753-6103,147.171555527,3.37474525148,0.0216,4.749273300170898,0.9839932024478912,0.9894025027751923,3,9.999,-0.125,0.0615,0.692255322391437,1.34684976386649,1.20928075355238,9.74696913343487,-0.477088731602587,0.08293189853429794,2.42232431556476,-50.814998626708984
11753-6104,147.067639313,3.90585603333,0.0241,4.693063735961914,0.9991903603076935,0.9990288317203522,3,10.223,0.182,-0.8669,0.623804148727098,1.57306516247471,1.23447663886707,9.7687305339659,-0.678647254106372,0.0015720899682492018,2.93373034152925,58.12689971923828
10515-3701,147.253068894,4.30316933692,0.0204,5.653993606567383,0.9999310970306396,0.9922514259815216,3,9.637,-0.448,-0.7204,0.600550394567466,0.596690962152317,1.18876160206895,9.44449334000096,-0.849780115515294,0.0014497400261461735,2.16330339287233,60.235198974609375
10515-12701,147.630692086,4.2105830266,0.0694,3.5928616523742676,0.9981189966201782,0.9164732992649078,3,10.888,0.758,-0.2003,0.875333065456998,0.469855766353679,1.21991341106886,9.43335912781532,-0.347371164152417,0.26771798729896545,6.80341797559042,58.26060104370117
10515-12704,148.034450541,4.25231711354,0.0297,6.262436866760254,0.9999863505363464,0.9643310904502869,3,10.284,0.092,-0.412,0.956812721889967,0.128573842779703,1.22819428568547,9.5577791570413,-0.557218496531549,0.038103800266981125,6.2348974404569,13.67199993133545
10517-3704,150.94037383,3.67634103993,0.0291,3.887524366378784,0.9957668483257294,0.9756727814674377,3,10.519,0.249,-0.5897,0.785291552356269,1.13049143693332,1.3809942507452,9.71743615757335,-0.0830348864875057,0.07894519716501236,2.9103002821103,17.31599998474121
10845-12705,150.238559763,3.14176993025,0.0293,4.191415786743164,0.9909700155258179,0.9647490680217743,3,10.848,0.195,-0.6181,0.876624393561751,0.371192934441533,1.45021087306303,9.6937529727666,-0.0547915138600564,0.036861199885606766,6.04100082101238,73.5470962524414
10845-12704,150.284667141,3.27964173031,0.0475,4.812277317047119,0.9963175654411316,0.9862315356731415,3,10.34,0.097,-0.8044,0.900480443571992,0.178894295179741,1.2344861764932,9.48195859350339,-0.4546584178703,0.0050125401467084885,5.92226074785058,49.720699310302734
10845-12703,149.872800868,3.89310179389,0.0431,4.841892242431641,0.99778151512146,0.9844498336315155,3,10.062,-0.346,-0.3705,0.841803704996897,0.243695856019009,1.3180659968616,9.58854234820665,-0.470009654165819,7.917720095556614e-15,4.56043055478676,-19.933300018310547
10515-9102,148.918667352,5.043535237,0.0345,4.945207595825195,0.9992530047893524,0.9928938448429108,3,10.763,0.382,-0.7376,0.896231659586913,0.87419657904166,1.31974260571788,9.59962835215559,-0.223446302307826,0.03567339852452278,4.96394263107173,54.16109848022461
10517-9101,149.527077928,4.36671357259,0.0431,5.207490921020508,0.9958986639976501,0.9316023290157318,3,10.14,-0.303,-0.7958,0.790698472521993,0.0760168039876452,1.23659650619948,9.75842580602627,-0.395241346413439,0.03210330009460449,7.32912054200582,-0.43790000677108765
10517-3702,150.101312477,4.40163275046,0.0433,2.601813554763794,0.7503692209720612,0.8934939503669739,3,9.741,0.175,-0.5856,0.919081519013601,0.625271305722898,1.14312580109612,9.83630225826996,-0.844515418148402,0.28371700644493103,2.61814742956528,84.33309936523438
10517-3701,151.006757787,4.05117649365,0.0441,2.0930638313293457,0.6850249469280243,0.9559482634067535,3,10.109,0.393,-0.6891,0.686910587449165,1.18437051437842,1.2323766617983,9.79782241956152,-0.286909276119085,0.16357198357582092,2.49752612169688,-16.885099411010742
10516-12704,151.298931289,3.3541530457,0.0449,4.622025489807129,0.99578458070755,0.9563403129577637,3,10.253,-0.11,-0.5697,0.942469332165418,0.156057590884167,1.19804566409974,9.27100459060284,0.0649130230825958,0.010280899703502655,6.24239241277671,-2.6670000553131104
10517-12703,151.399124178,4.27941035421,0.0633,4.289715766906738,0.9965754151344299,0.8091180920600891,3,11.096,0.52,-0.9459,0.955950698736416,0.115862138384189,1.2660896603377,9.88441295431118,-0.304421264753498,0.5052729845046997,14.2922012560305,10.866900444030762
10516-6104,151.836078887,4.07931108101,0.0286,3.6160926818847656,0.9843118786811829,0.8953953087329865,3,10.41,0.198,-0.7098,0.769918666071122,1.20091897714965,1.33072265108744,9.54004760366497,0.0363849790879722,0.09743569791316986,4.03895377915501,33.00360107421875
10518-9101,152.066817164,4.9153789579,0.042,2.487349033355713,0.9090603888034821,0.8985022306442261,3,11.104,0.311,-0.9482,0.581003992305944,0.358288179210449,1.54933835452767,9.78056220863805,-0.0817500938614359,0.7150840163230896,6.15303793244908,-57.67449951171875
10518-6104,154.180712461,5.15450020525,0.0457,1.7454692125320435,0.8063358664512634,0.9249962270259857,3,10.466,-0.019,-0.3043,0.611867184192265,0.551186676728593,1.52325458369857,9.58095411531853,-0.203524034447742,0.4863030016422272,2.98906389934891,43.21149826049805
10519-12702,154.495771357,5.30625996878,0.0427,4.691111087799072,0.9993017911911011,0.9794438779354095,3,10.237,0.207,-0.5398,0.702503644006223,0.868925781502711,1.18294745226692,9.80950338864568,-0.686871843559272,0.18849200010299683,3.51374527844426,-84.49089813232422
10520-12701,156.536580101,4.37280550892,0.0228,4.976111888885498,0.9981767535209656,0.9615118503570557,3,10.194,0.034,-0.6632,0.858669077521256,0.639844422895664,1.24065120551197,9.80146886026015,-0.400351561952119,0.38830599188804626,4.34350814116932,-68.44969940185547
10520-6104,157.778996431,4.11659218313,0.0636,5.47766637802124,0.9999793171882629,0.9928099513053894,3,10.715,0.879,0.1875,0.912491167235409,0.869276374322847,1.20644103684307,9.58606190488796,-0.780478526606705,0.5422399892461054,6.4520547868921,81.84490203857422
10520-12704,157.51995884,5.0475459684,0.0356,5.434943199157715,0.9999107122421265,0.9921511113643646,3,10.534,0.267,-0.9749,0.932138056044993,0.306698310375828,1.23629961360633,9.44263383402969,-0.581918320481223,0.4662269949913025,7.74959766112339,16.24340057373047
12495-9102,159.836215264,3.36922915773,0.0548,3.88629150390625,0.9979947805404663,0.9603991508483887,3,10.829,0.279,-0.8399,0.891455845986501,0.483715486867242,1.39389962841522,9.49398857752481,-0.217489901524639,0.5755521362286167,4.92521205514829,-32.0900993347168
10520-6101,157.90605218,4.01863688012,0.0298,2.459541082382202,0.9058408439159393,0.8619168698787689,3,10.495,0.039,-0.6188,0.636882223965408,0.329034883203362,1.42761841230025,9.69994021377178,-0.240801499580795,0.3797439932823181,3.25789697219481,-29.82710075378418
10503-12701,158.92625,5.61596,0.0272,5.849539279937744,0.9995575845241547,0.9155066907405853,3,9.8,-0.143,0.0075,0.758229085905493,0.311241634548435,1.16090722863089,9.82157465279703,-1.00704321192972,0.0323157012462616,5.59725026789355,2.73580002784729
10503-12702,159.529601439,4.89434523822,0.022,4.236062049865723,0.9999367594718933,0.9910381734371185,3,10.775,0.039,-0.8493,0.943634482511745,0.382815514627087,1.3403132701873,9.73734589875346,-0.338694983586255,0.05756159871816635,6.4159090505502,35.56779861450195
10503-6102,160.170142369,5.19446407546,0.0273,3.376380205154419,0.9603695869445801,0.9990686178207397,3,9.905,-0.856,0.0528,0.884036671130857,0.14454557933483,1.46543644775779,9.592670112186,-0.201446928460188,0.9748209714889526,2.86758665635998,62.798500061035156
10503-6104,160.624198661,5.08341979677,0.0281,4.6888651847839355,0.9872483313083649,0.9336530566215515,3,9.715,-0.624,-0.2424,0.809088619263222,0.102055289099223,1.37784159865586,9.49792761561846,-0.202504488118369,0.042777299880981445,3.027850485852,-41.54719924926758
12495-6103,161.101990774,4.74842752858,0.0715,2.9760921001434326,0.9887817203998566,0.8902038037776947,3,10.958,0.924,-0.1555,0.447786213074347,0.905515239747823,1.26848420567254,9.89355689251061,-0.196814579025588,0.24121299386024475,6.06971528082559,33.91450119018555
12495-6101,161.009215194,4.66301583917,0.0266,4.120092391967773,0.9982977211475372,0.9849375784397125,3,10.569,-0.045,-0.588,0.918737904052896,0.420875173893754,1.3166583169486,9.59233198262224,-0.223163503680303,0.04969390109181404,4.03492207694991,-16.584400177001953
11828-9102,162.571966488,3.51257927045,0.022,7.550052642822266,0.999942421913147,0.9962911903858185,3,9.716,0.074,-0.9605,0.831810601187442,1.91934910270217,1.09990716192447,9.82782476213243,-1.29875542952402,0.09095480293035507,3.21289233471986,-56.593101501464844
12490-12701,167.79084,4.67639,0.0414,3.2612123489379883,0.7523085474967957,0.9491407871246338,3,9.921,-0.761,0.047,0.918059103018801,0.0340468892016708,1.33566830807206,9.76706893564475,-0.346468984568962,0.9603130221366882,4.97863920161766,49.58700180053711
12506-6101,218.52224,3.6574,0.0287,4.3365159034729,0.9856682419776917,0.9840702414512634,3,9.744,-0.485,0.8951,0.78928533244446,0.183176987290355,1.41372428465614,9.66886966493395,-0.411947250321056,0.34332799911499023,3.36327621415043,-60.10530090332031
12506-3704,220.678131095,3.48915993082,0.0263,3.4875924587249756,0.9465254545211792,0.9166968464851379,3,9.49,-0.729,0.8463,0.841506021953301,0.00366618649056816,1.61663357376766,9.82109968927172,-0.0683228551212585,0.3706110119819641,2.18099900200842,-88.61309814453125
11022-12702,219.91458651,5.10172769843,0.0228,7.5901265144348145,0.9996517896652222,0.9577843844890594,3,8.981,-0.764,-0.381,0.849200202696102,0.578504341475098,1.14475267657916,9.706860592871,-1.18819030089812,0.285084992647171,2.73138195404296,37.31869888305664
12506-3703,220.372948784,3.19520515038,0.024,3.0399913787841797,0.7096753120422363,0.8484266400337219,3,9.063,-0.866,0.9305,0.685367434096422,0.21921882074043,1.31168261772935,9.46432614470973,-0.531757071824988,0.15700200200080872,2.0373601259574,25.263399124145508
11022-12703,221.260145487,4.50713606406,0.0275,5.4728498458862305,0.9992090165615082,0.8799863755702972,3,10.086,-0.19,-0.1781,0.940261276600012,0.213502835216549,1.27218206029221,9.51877127127213,-0.573629629837744,0.07428760081529617,4.70858608854844,-82.47660064697266
11022-6104,221.258396368,4.77407110239,0.061,4.533875465393066,0.9974173009395599,0.9829886853694916,3,10.873,0.238,0.2412,0.831850867475212,0.225263201662217,1.42309028105136,9.67413433633669,-0.0803343452484996,0.12693099677562714,6.00288073762136,-45.5718994140625
11824-12705,223.563938605,4.51426654695,0.0281,5.386223316192627,0.9977037012577057,0.8827723562717438,3,10.796,0.131,0.2067,0.793394155315871,0.367278008040057,1.31789742251731,9.59886197658499,-0.260576627572829,0.3754369914531708,6.44044964009049,43.74959945678711
8589-12703,226.305755517,57.318593686,0.0296,5.366981506347656,0.996922105550766,0.7130912244319916,3,10.293,-0.09,-0.4977,0.743483559427017,0.260927505551445,1.30707759351025,9.70980697689634,-0.394379637834399,0.07248158516772409,7.87279538430611,-2.327699899673462
10843-12702,149.061202365,0.10314432417,0.0354,6.126008033752441,0.998232901096344,0.970322459936142,3,9.563,-0.499,-0.3825,0.794022328105751,0.281636427521054,1.24759329447273,9.91091795930958,-0.750653971118307,0.5526940226554871,3.6310647414153,80.08049774169922
8589-12704,228.046369673,56.3111003692,0.0458,5.3228840827941895,0.9999504089355469,0.9922188520431519,3,10.064,0.194,-0.6794,0.925424812877769,0.471341678239848,1.12547123271024,9.41351809116325,-0.861130876101629,0.15593299269676208,5.27084933724194,85.32830047607422
8553-9102,234.541843983,57.6036530229,0.0737,4.20311164855957,0.9997703433036804,0.9404368102550507,3,11.287,1.035,0.3839,0.859393812393169,0.394036105788598,1.21076650936961,9.64711818935895,-0.264517234681607,0.14448990392962735,9.59878314791059,12.076800346374512
8481-9102,236.533286678,55.1686413552,0.0408,5.19295072555542,0.9903125166893005,0.9049986600875854,3,9.598,-0.268,-0.1098,0.672681863631972,0.292814258738357,1.19149237824936,9.34536421852882,-0.67694697048929,0.1109590008854866,3.545173747521,-50.1150016784668
10843-6103,148.846633049,0.878933630002,0.0166,6.883278846740723,0.9977847039699554,0.9667989909648895,3,8.97,-1.147,-1.1515,0.595080991537539,0.383777770766975,1.20803049109699,9.8882228095122,-0.618863254665124,0.43481799960136414,1.91012779979111,-45.33829879760742
8553-12701,234.032891247,56.3653633297,0.0391,5.254101276397705,0.9982849955558777,0.9875739812850952,3,9.932,-0.755,-0.2156,0.826906186039937,0.21142671275795,1.35995217188216,9.58433954498984,-0.554726389201,0.21521399915218353,4.18593851653515,85.82250213623047
8553-9101,234.810980805,56.6708573626,0.0463,3.5569159984588623,0.9864816665649414,0.9915443062782288,3,10.391,-0.253,-0.7821,0.846568104959309,0.376224159117898,1.37736993887763,9.5894320801051,-0.135376753183928,0.11070107427844894,3.68639593980647,-63.61069869995117
8553-3704,234.970352339,56.3683232909,0.0459,3.234919548034668,0.7415509819984436,0.9132796227931976,3,10.062,0.524,-0.4942,0.64571331686079,3.84203830761112,1.09960288650476,9.86605240214954,-0.896453896736858,0.41985300183296204,2.26633473958677,78.33570098876953
8561-6102,239.568522052,52.4892581778,0.0486,2.29721736907959,0.6616475284099579,0.9429950416088104,3,10.34,0.22,-0.3631,0.678898885371092,0.674187388241646,1.27308557435965,9.47353869206977,-0.192793290154312,0.3608900010585785,3.32135262303006,-77.91590118408203
8546-12704,238.537660361,52.3295017019,0.0463,5.422749996185303,0.998911440372467,0.9982916116714478,3,10.39,0.424,-0.4811,0.880204325435461,0.524515387270785,1.27361923285549,9.38617764193602,-0.367672437956237,0.014872100204229355,4.57467962243695,-78.30750274658203
8546-6103,237.651603769,51.3980237466,0.0502,1.7058793306350708,0.537470132112503,0.8896641135215759,3,10.351,0.374,-1.0665,0.838096045980435,0.362068436968158,1.49426655885677,9.61376558795119,-0.0745051957563393,0.1943800002336502,3.10897990379431,60.20009994506836
8546-9101,237.242756421,52.3626296366,0.0337,1.655696988105774,0.8261055648326874,0.91196608543396,3,9.829,-0.759,-0.8144,0.562767067004591,0.123838696112573,1.4712363119515,9.7539352595204,-0.444416838387648,0.46553900837898254,2.72122420490345,-46.93600082397461
8561-12701,237.522396507,53.2364691699,0.0463,4.590336799621582,0.9999129772186279,0.9951561689376831,3,10.362,0.012,0.376,0.890398965411722,0.166200997167762,1.31476494455154,9.68983181895631,-0.358884499018843,0.06265819817781448,6.40666905445033,65.1178970336914
8561-9101,238.689985245,53.1446977861,0.0687,4.777861595153809,0.9989355802536011,0.9591207802295685,3,11.197,0.739,0.8526,0.931860219355314,0.307057028475337,1.29602816942882,9.59866859262639,-0.391194249728149,0.05722750545768615,10.110230339965,-0.21330000460147858
8481-3701,238.105616365,53.7328284758,0.0437,3.568115711212158,0.9997620582580566,0.9467892944812775,3,10.425,0.043,-0.0831,0.643349679114887,0.347421644035688,1.38188219876622,9.64093593106125,-0.258473214275683,0.40182000398635864,4.10232660827598,-73.0967025756836
8481-12702,237.304843731,55.0888339777,0.0466,5.057107448577881,0.9992377161979675,0.9574715793132782,3,10.587,0.281,-0.4909,0.895673444050477,0.347459499283037,1.40469475106356,9.71490402655168,-0.208044516569888,0.11896199583470154,7.43133164118783,34.541099548339844
8563-1901,241.413979846,50.0945120833,0.0539,5.233129978179932,0.9997594952583313,0.9916294515132904,3,10.587,0.348,-0.519,0.903996759852987,0.162470023989088,1.32658481222455,9.40844530718666,-0.287019981337445,0.1276986449956894,7.03561671500105,32.09560012817383
8563-12704,241.43056526,50.974544003,0.0338,7.454994201660156,0.9995912313461304,0.857688307762146,3,9.264,-0.659,-0.9841,0.716822540248726,0.0759748367087349,1.14901603453625,9.06874548016172,-0.747369207818098,0.11355599761009216,4.89543950267288,84.33110046386719
8563-12702,240.928809337,50.6075464086,0.0388,5.93211030960083,0.9996406435966492,0.9906154274940491,3,9.796,-0.411,-1.0496,0.58960841090153,0.271435933210346,1.28415241994796,9.60016075095745,-0.791020339576884,0.4554939866065979,3.90168238798901,-55.55070114135742
8563-6102,239.827959392,50.9329408004,0.0392,5.88832950592041,0.9990718960762024,0.9948658645153046,3,9.483,-0.32,-0.7319,0.941284912732713,0.406066145513978,1.18938139668587,9.68089305993282,-1.11737789716383,0.00821894034743309,3.36982748079821,81.41220092773438
8563-3701,239.984956588,49.555598764,0.0436,5.8313889503479,0.9989638924598694,0.9401691854000092,3,9.817,0.011,-0.3301,0.871583260453946,0.441199633664676,1.16282963329134,9.77798284906329,-0.952232562502225,0.19703300297260284,4.20286328732976,84.32710266113281
8546-6102,238.857221445,50.8029634626,0.0451,2.9024410247802734,0.8696707189083099,0.9330559074878693,3,10.291,0.216,-0.4114,0.861204269720726,1.35973954514347,1.21415462342057,9.51442928458705,-0.32580191790305,0.0024765299167484045,2.93666725706392,-27.664499282836914
8563-12703,240.171345303,51.4191784058,0.043,4.228005886077881,0.9994459748268127,0.9808399379253387,3,10.202,-0.099,-0.826,0.955051628224242,0.25406484062358,1.29215433395369,9.46611520352989,-0.386937018355938,0.36040198802948,6.3103777589429,39.53139877319336
8563-6104,240.977689363,51.6139478689,0.0297,3.765226364135742,0.9138809442520142,0.9908385276794434,3,10.512,0.265,-0.9517,0.788171834757341,0.847724793561899,1.3663979615897,9.67093873650136,-0.193148503463828,0.380156010389328,3.71519035532919,17.63599967956543
8561-12702,240.345811808,52.3534704408,0.0287,5.779415607452393,0.9994717240333557,0.9723023772239685,3,9.538,-0.195,-0.7111,0.84933878261434,0.293954002813357,1.14305310749448,9.58764037796945,-1.1090328227992,0.057486701756715775,5.45492663810436,-35.44350051879883
8561-3703,240.966487168,53.9016553011,0.0299,2.4570748805999756,0.5615689754486084,0.8872354626655579,3,9.79,-0.196,-0.7277,0.864307336770509,0.701573772900152,1.38701816212606,9.46443293793032,-0.278872366497914,0.13686099648475647,2.40117363969479,-40.229698181152344
8548-3702,243.326814088,48.391805707,0.0199,5.768354415893555,0.9873389303684235,0.9576791822910309,3,9.002,-0.459,-0.6973,0.874474913292115,1.52262126285374,1.06934619155582,9.89894328406363,-1.24100114113152,0.48080599308013916,1.69978004181727,53.01530075073242
8565-6103,241.676059553,48.4916950311,0.0429,1.89012610912323,0.6027823090553284,0.966953456401825,3,10.258,0.04,0.3094,0.811247192284829,0.190610381694231,1.53415149109555,9.47693621606538,-0.147980428660157,0.2825950086116791,3.21787652639641,67.38719940185547
8563-12701,241.186508557,49.4582793951,0.0242,4.707771301269531,0.9983856976032257,0.9860960841178894,3,10.331,0.171,-1.4149,0.927372247545382,0.831393924598077,1.29942779893413,9.70472010988178,-0.227193457851506,0.9419170022010803,4.04270966321979,42.35029983520508
8563-9102,240.965638648,49.3752307562,0.0206,6.51003885269165,0.9988779127597809,0.9679394960403442,3,9.448,-0.826,-0.3227,0.829890329802464,0.393321295439731,1.25734175632729,9.53954201515275,-0.64569069210327,0.007146370131522417,3.3881283942332,34.4380989074707
8564-12703,240.794077506,49.4175760612,0.0206,6.593451976776123,0.9996667802333832,0.8887477815151215,3,10.043,-0.421,-0.2928,0.923598268934611,0.304234953723362,1.4073165254865,9.56299271920715,-0.255123331962209,0.6402917695231789,4.54940369291932,-2.5566999912261963
8565-9101,241.47049199,49.0147811572,0.02,5.4100542068481445,0.9938460886478424,0.9547537565231323,3,9.387,-1.093,-0.3555,0.783549149912812,0.187390675996582,1.24000379590852,9.58897526769927,-0.715676949406513,0.9657220244407654,2.81174103556594,21.527700424194336
8565-12703,241.902019758,49.5491594791,0.0244,6.207881450653076,0.9992331266403198,0.9321405291557312,3,9.36,-0.722,-1.331,0.627807499090238,0.230393169290604,1.27826591318337,9.36589510224082,-0.56942026365285,0.9331660270690918,4.36890793324291,-4.730400085449219
8563-3704,242.083771844,49.8006566231,0.0192,4.786544322967529,0.9761747419834137,0.9267099499702454,3,8.943,-0.604,-0.7181,0.810411074254125,0.827739701209769,1.08063724337697,9.79836186110371,-0.822417631414202,0.08027459681034088,1.46072250332692,33.289398193359375
8565-12705,242.523515211,49.1556600345,0.0404,4.200918674468994,0.9990545511245728,0.9957774877548218,3,10.079,-0.16,-0.5953,0.888288228769334,0.3527955870675,1.27574325577043,9.57745721990412,-0.340148715208275,0.901432991027832,4.44622185756427,38.74209976196289
8562-12702,242.809149596,51.1923715213,0.013,7.0980224609375,0.9999672174453735,0.940051257610321,3,9.315,-0.818,-1.404,0.821564772778302,0.410305352720006,1.21159018770101,9.77148435621551,-0.74729610612296,0.4675559997558594,2.33727401462196,-31.18720054626465
8563-6103,242.575889608,50.9547271421,0.0199,5.175795078277588,0.9990146160125732,0.9699544906616211,3,9.39,-0.94,-0.9422,0.907235867484873,0.186713656158911,1.25950849249889,9.47068925433689,-0.679134913315676,0.11751800030469894,2.28427525050941,-52.69969940185547
8562-3702,242.279522775,51.5968426206,0.0431,5.840205192565918,0.9999873638153076,0.9262900352478027,3,10.588,0.89,-0.5973,0.757101569153407,1.23094699642303,1.13779081644994,9.86559987838822,-0.525055596112,0.3156396770031011,4.37763189960311,81.75309753417969
8562-3703,243.482718251,51.8489860769,0.0415,1.8654475212097168,0.8841726779937744,0.8695836961269379,3,10.104,-0.059,-0.268,0.772914244091996,0.907424875084045,1.28176402402764,9.7365170247627,-0.211982411958955,0.6059470176696777,2.02584839864267,-29.9158992767334
8483-9102,248.397810272,48.37984791,0.0391,5.883296012878418,0.9996648132801056,0.9968738257884979,3,9.697,-0.165,-1.0684,0.779884145818963,0.36556889253463,1.21609767386321,9.59451883682097,-0.742560700394891,0.0014137900434434414,3.47836262115183,56.60409927368164
8483-12705,247.742074857,48.2803111461,0.0349,6.101182460784912,0.9978878796100616,0.9673908650875092,3,9.447,-0.635,-0.2094,0.934131584405535,0.130171938610611,1.24551874568232,9.36390106075942,-0.484929952642532,0.3144339919090271,3.67886491907358,69.59200286865234
8483-12702,246.796565412,47.501665073,0.0327,3.738161325454712,0.7575455904006958,0.6660320460796356,3,9.2,-0.659,-0.7023,0.856467566221534,0.0358725049795911,1.4056890035922,9.6176416840216,-0.716573387173691,0.2621760070323944,3.33984741883686,74.21479797363281
8483-6101,246.456915028,48.1003393844,0.0198,3.6584134101867676,0.9262422323226929,0.9849086701869965,3,10.407,0.065,-0.9755,0.784718122387031,1.37177372623322,1.40077057218812,9.58072279486993,-0.0442855696344391,0.2192080020904541,2.12421872342775,-64.68779754638672
8484-3701,247.41317495,44.2826981778,0.033,6.303111553192139,0.9998077750205994,0.8462876677513123,3,9.92,0.087,-0.0413,0.848661537537897,0.3030936112057,1.17482735759055,9.57614857018596,-0.559727606523518,0.17565800249576569,6.23005667857066,-23.155799865722656
8555-9102,247.29242925,43.7631897871,0.046,4.654315948486328,0.8279143273830414,0.9381285607814789,3,10.029,-0.137,-0.5887,0.883310161346176,0.280539697792138,1.30916156955163,9.48593949067472,-0.474189109422944,0.07377714135238433,3.80915254587151,-25.23040008544922
8484-3703,247.67226841,44.5134660847,0.0316,5.163978576660156,0.9995231032371521,0.983238160610199,3,10.56,0.005,-0.2661,0.926487298946769,0.276909158577699,1.29984373100845,9.68484759138087,-0.134422772722037,0.0015825299778953195,5.47341901163515,55.88930130004883
8484-3704,249.028443245,44.6027541027,0.0304,5.085864543914795,0.991169661283493,0.9285362660884857,3,10.938,0.274,0.5019,0.548266281921965,0.517393182295059,1.40876676962517,9.86780845854017,-0.21032506676927,0.1847590059041977,7.76479884109187,30.507200241088867
8978-6104,251.335933471,42.757790046,0.0493,1.6231331825256348,0.6861001253128052,0.7878604531288147,3,10.602,-0.084,-1.0277,0.81311043445314,0.204713741692134,1.367047500905,9.56797507122309,-0.264680497559032,0.2741039991378784,3.45592111112533,15.303600311279297
9026-6102,249.85662245,44.065435551,0.0225,7.052911758422852,0.9994668364524841,0.9935643970966339,3,9.258,-0.683,-1.2558,0.904160208048391,0.202373734451785,1.15923694494969,9.26920078932637,-0.767891149719556,0.0825089821323475,3.0083027847445,25.256200790405273
9026-12702,249.525082478,43.8261181472,0.0303,5.871947288513184,0.9999086260795593,0.994477778673172,3,10.029,-0.276,0.077,0.960567847580935,0.204354168906017,1.20754912312013,9.65722493162059,-0.508554077660195,0.11933600902557373,6.08453931826861,-41.7422981262207
9026-3703,249.344353233,44.3471229154,0.0307,3.111985445022583,0.778649240732193,0.9115673005580902,3,10.351,0.517,1.2409,0.967474728086786,1.51688321836138,1.2154820056087,9.55788867064197,-0.272689792242917,0.42216246245721517,2.97014298515091,15.640199661254883
9026-6101,249.233992481,44.379019163,0.0301,3.3264172077178955,0.9667613804340363,0.9723429083824158,3,10.502,-0.19,1.2292,0.732211101173226,0.356228296105347,1.41436739664608,9.59419082487473,-0.0276387619616634,0.4111970067024231,3.65698874083843,-26.747600555419922
11945-12702,252.184049916,39.5024762185,0.0291,8.117093086242676,0.9999874830245972,0.9499284327030182,3,9.583,-0.074,-0.131,0.931179336350632,0.270921669555513,1.13869381373605,9.76831707906241,-1.06746618898228,0.056614700704813004,5.2453081426817,-17.499300003051758
11945-6101,251.045048996,39.788762125,0.0302,3.940119504928589,0.999148428440094,0.9352992177009583,3,10.883,0.617,0.2814,0.663473360501458,1.07815612594372,1.27851972321166,9.7288689781921,-0.443647301738912,0.3207363706913289,4.45276338747668,-77.5947036743164
8588-12703,250.534113325,40.2769106957,0.0328,6.040960311889648,0.9999909996986389,0.9615375101566315,3,10.737,0.182,0.535,0.918352680714302,0.102358987746108,1.33416984955956,9.57554822497897,-0.167541941069067,0.033125996589660645,8.25996713157013,70.63480377197266
8588-3703,251.470340991,40.1942385948,0.0385,4.076427936553955,0.8497175872325897,0.9754406809806824,3,9.7,-0.196,-0.6605,0.91173929431997,1.35690933385944,1.22977287657316,9.74777821049546,-0.673951009638382,0.12225999683141708,2.23225648291162,66.69889831542969
11945-6102,252.895577043,40.0217693745,0.0296,5.987956523895264,0.9969832301139832,0.9954982995986938,3,10.372,0.087,-0.2829,0.894627675739412,0.538993898214906,1.38416895808364,9.66052777020618,-0.293723978877369,0.1147020012140274,4.2884211250702,-82.58450317382812
11945-12705,252.996921605,40.2712372556,0.0528,4.932919502258301,0.9992720484733582,0.9954994320869446,3,10.613,0.544,-0.4486,0.779804098950346,0.264911246079273,1.2757928927301,9.54470940551372,-0.344309803168054,0.07175049930810928,8.41809811080816,-20.468399047851562
11945-12704,252.422210792,40.6446243541,0.0373,5.570862293243408,0.9998039901256561,0.9881335496902466,3,9.621,-0.573,-0.4469,0.779313567861186,0.186836997904488,1.25109455175769,9.54387538360827,-0.578717083641977,0.0170780997723341,4.01395802130385,38.70439910888672
11945-6104,254.361475678,40.7356215346,0.029,2.316906213760376,0.9737124443054199,0.9626305997371674,3,10.809,0.382,0.2783,0.569162537532667,0.79541510751739,1.58903002079252,9.65239679163153,0.0132551645831854,0.42317700386047363,3.44154009370651,15.394000053405762
11945-6103,253.741301254,41.0548034755,0.0287,3.518300771713257,0.8435604870319366,0.9714327752590179,3,9.622,-0.229,-0.0653,0.513001557593455,1.99667976048319,1.25563782182918,9.79832489370096,-0.933060059041687,0.27232998609542847,1.56125751949787,-7.700699806213379
8612-9101,253.28894609,38.8445461133,0.0519,5.183669090270996,0.9958439767360687,0.9503961801528931,3,10.209,0.442,-0.9547,0.732306076624835,0.839791228995466,1.11692653951513,9.79115710980964,-0.644474648466014,0.17319099605083466,6.58918286576973,45.19580078125
8612-6104,255.006946004,38.8160093546,0.0356,4.407866954803467,0.9977934956550598,0.7692098319530487,3,10.939,0.501,0.0106,0.773071062883121,0.261201171823294,1.38977494001121,9.73550041564787,-0.252746331413286,0.36621136401214754,5.54960961333184,-30.9512996673584
8612-12701,254.779362393,39.1340564197,0.0354,5.440414905548096,0.9999684691429138,0.803851306438446,3,9.559,-0.628,0.305,0.430306240190583,0.0739033902975684,1.25276023631465,9.70841924060474,-0.83961328087431,0.14795899391174316,4.64497746689629,80.26260375976562
8612-12702,253.946381525,39.3105364276,0.0631,6.944355487823486,0.9999523758888245,0.9512151181697845,3,11.245,0.81,0.9989,0.922618446063476,0.165517885424214,1.24919183434581,9.61546020026158,-0.298383225553264,0.2781503920100184,11.8080503281293,76.30770111083984
8612-12703,254.014681854,39.6455015077,0.0157,5.251391410827637,0.997803270816803,0.9903824031352997,3,9.651,-0.307,-1.3718,0.594802974899247,0.796204650487202,1.2515758850979,9.77999969203062,-0.618471146352364,0.09148958248331486,3.23566216650212,-26.397199630737305
8612-12704,254.564574769,39.3914635326,0.0343,4.960195541381836,0.9973057806491852,0.8998646438121796,3,10.742,0.607,-0.0976,0.751642733710644,1.20425864503685,1.55538267206322,9.8655524745132,0.0293381514609204,0.14717777376235336,4.8362315635938,-50.20949935913086
8612-9102,254.397302719,39.2860887092,0.0333,2.9876270294189453,0.8953379988670349,0.92267245054245,3,9.472,-0.686,-0.0576,0.657268126996314,0.0489422885696582,1.41221869146267,9.64926839838124,-0.20611875721752,0.001609239960089326,2.71913461633547,-10.535599708557129
11982-12705,310.734503516,-6.85726544313,0.0284,4.47923469543457,0.9942852854728699,0.9661870300769806,3,10.109,-0.665,-0.5006,0.887643582414865,0.226368215711355,1.40893483827018,9.68600996528009,-0.0707131519443308,0.11755699664354324,3.43217470277014,-53.015098571777344
11982-9101,310.024037793,-6.3799774784,0.0359,3.153113603591919,0.8572347164154053,0.6527823805809021,3,9.613,-0.209,-0.9354,0.560678636371294,0.00839119481318234,1.37232410736204,9.56313919009584,-0.306036296915827,0.3342289924621582,3.2233884940979,3.268399953842163
11982-12703,309.575822683,-5.96877677748,0.0365,5.160820484161377,0.9845781624317169,0.8011901378631592,3,9.437,-0.543,-0.6683,0.576906029078323,0.121098910807642,1.15452310827795,9.42571382125219,-1.18285155178062,0.34243500232696533,4.41926804736058,40.42259979248047
11982-6102,309.455604267,-6.44841622877,0.0441,3.7618978023529053,0.9225336015224457,0.9079228341579437,3,10.184,-0.002,-1.1193,0.906505494114825,0.595169942766468,1.27753041829389,9.49733416961901,-0.425866969832868,0.014371899887919426,3.0168327728282,60.33879852294922
11982-6101,309.286497317,-6.12242345874,0.0361,5.476733684539795,0.9817957580089569,0.9193892478942871,3,9.505,-0.289,-0.695,0.39514089539142,0.400661824069595,1.23335264249661,9.61460486180855,-1.13296361959944,0.12093199789524078,2.76106955232125,4.571000099182129
11982-9102,311.310817654,-5.48432703752,0.0269,1.9902797937393188,0.9671356976032257,0.8165932595729828,3,10.837,0.883,-0.2167,0.637098777079115,1.3527014368901,1.35791102674018,9.58680233521894,-0.271682957123325,0.7382332562511942,4.36599544288393,33.15610122680664
9187-9102,312.356082892,-6.57202996298,0.0201,3.734225273132324,0.6627097725868225,0.5781712532043457,3,9.178,-0.61,-0.261,0.905742624275905,1.76239269087201,1.13197049234806,9.5537500482617,-0.987295797407024,0.35249999165534973,1.40501808427162,-79.02770233154297
9187-3702,310.590348102,-5.63948350026,0.0533,4.414638996124268,0.9867211878299713,0.9619848430156708,3,10.672,0.017,-0.8828,0.846157617380096,0.404689531367481,1.28750997753767,9.59637863515603,-0.269926664617025,0.07270710170269012,6.9960013456103,41.31010055541992
11982-6104,310.982171285,-5.351800272,0.0454,1.9165195226669312,0.608862429857254,0.5535002052783966,3,10.566,-0.177,-0.8331,0.861566904172816,0.147072974533869,1.43699385785885,9.5668489745169,-0.147501112263875,0.16038399934768677,4.06536589392004,-29.242399215698242
9187-12702,312.056338691,-5.79493534691,0.0203,7.145991325378418,0.9991922080516815,0.6123809516429901,3,9.985,-0.375,-0.292,0.920467397092424,0.221043066020471,1.11467575371976,9.82708905826914,-0.718465968244003,0.1965080052614212,5.79790560642989,83.15599822998047
12678-1902,313.902458799,-7.428226247,0.0279,2.1671934127807617,0.5344858765602112,0.9350887537002563,3,9.946,-0.389,-1.0279,0.913567321165464,0.662165496604617,1.37154706603811,9.70407918727759,-0.230176936466284,0.15902400016784668,1.82611957232356,-55.209999084472656
9187-12705,312.505669533,-6.71038249152,0.0417,4.9346137046813965,0.9890603721141815,0.6685753166675568,3,9.906,-0.052,-0.811,0.880970028655766,0.146152881183677,1.09269811665244,9.7460845350015,-0.524672746613171,0.0733243003487587,7.06137327547888,24.68000030517578
12679-12701,316.325461213,-7.25720944515,0.0529,5.341253757476807,0.9992862045764923,0.9136491119861603,3,10.596,0.493,-1.163,0.852308656383391,0.232886199386522,1.26366008638576,9.27110482129184,-0.341835075451268,0.02710600011050701,5.30521426456549,-29.095300674438477
12678-6103,314.821485894,-7.13634022088,0.0478,4.120041370391846,0.9371297955513,0.8682361543178558,3,10.219,0.082,-1.104,0.82261146868004,0.21615074029073,1.13174334226941,9.82169740994771,-0.533113547572584,0.06836090236902237,4.61197978327284,85.82669830322266
12678-9102,314.822822259,-7.4334803751,0.0808,1.2664374113082886,0.5842272043228149,0.7550860047340393,3,11.192,0.407,0.4517,0.789065004037303,0.220853066280028,1.402204344275,9.60409235039143,-0.192789821584493,0.40886886060178024,6.56850446968391,-87.26429748535156
12678-12705,315.423160519,-6.7363985425,0.048,6.173627853393555,0.9939449429512024,0.9717729091644287,3,10.148,0.204,-1.2036,0.90920082191458,0.339957219256007,1.15264161332789,9.54576573323721,-0.537132898906265,0.09089390188455582,4.94267829648289,70.22940063476562
12679-3702,316.262701231,-6.5770400262,0.0406,3.111825466156006,0.9004505574703217,0.9875270426273346,3,9.931,-0.006,-1.5351,0.909459761277645,1.25060398629562,1.15316981546632,9.76452023332769,-0.331007605121292,0.4421429932117462,1.8317495980443,52.99440002441406
12679-3704,318.706109918,-7.38179047159,0.029,2.463317632675171,0.5276876986026764,0.8579676151275635,3,9.595,-1.133,-0.0558,0.828215747895318,0.0938203573696397,1.31311665532747,9.46897831974607,-0.182299222259058,0.31909799575805664,2.25985538207087,-80.67150115966797
12514-12704,198.848668135,1.14389483083,0.0477,5.456525802612305,0.9990428984165192,0.8322734236717224,3,10.506,0.078,-0.4901,0.91913067431567,0.180961720389756,1.38563224498588,9.54657324540495,-0.210879124219369,0.0012427399633452296,7.74624788882387,-46.129600524902344
7495-3702,205.007987216,26.9788998689,0.0275,3.742706298828125,0.9917024075984955,0.9843855202198029,3,9.859,-0.279,0.2599,0.693539717086934,0.649940394458142,1.26828754455963,9.72223211057258,-0.542476602004032,0.3505060076713562,2.56382955528787,-50.34939956665039
7443-3701,230.574377642,42.2870203576,0.0179,4.489395618438721,0.9376616328954697,0.9463206976652145,3,9.027,-0.958,-0.3204,0.367740511881844,0.385692968602661,1.17916618673083,9.53806806959286,-0.688232061598036,0.3557870090007782,1.66208837851837,9.937800407409668

